Indirect searches for dark matter bound state formation and level transitions

Indirect searches for dark matter (DM) have conventionally been applied to the products of DM annihilation or decay. If DM couples to light force carriers, however, it can be captured into bound states via dissipation of energy that may yield detectable signals. We extend the indirect searches to DM bound state formation and transitions between bound levels, and constrain the emission of unstable dark photons. Our results significantly refine the predicted signal flux that could be observed in experiments. As a concrete example, we use Fermi-LAT dwarf spheroidal observations to obtain constraints in terms of the dark photon mass and energy which we use to search for the formation of stable or unstable bound states.

==> limits/pwave_case3.dat <==
1.	1.0722672220103233	3.539606653899668e-14
1.	1.4174741629268053	9.815203250201343e-15
1.	1.2328467394420661	1.6177857267182397e-14
1.	1.6297508346206442	6.932409292798561e-15
1.	1.1497569953977358	2.2383866184226322e-14
1.	1.8738174228603839	5.319523044308583e-15
1.	1.5199110829529336	8.107575402929559e-15
1.	3.2745491628777286	1.9580748545059622e-15
1.	2.848035868435802	2.4481554532827326e-15
1.	2.154434690031884	4.063132578597456e-15
1.	3.7649358067924683	1.6211421192951786e-15
1.	1.321941148466029	1.238538177995857e-14
1.	2.4770763559917106	3.1322014934851765e-15
1.	4.328761281083058	1.3702941028443233e-15
1.	6.579332246575681	9.032244533568594e-16
1.	8.697490026177835	7.174401640821266e-16
1.	4.977023564332112	1.1797970015168152e-15
1.	5.722367659350217	1.0275460342695872e-15
1.	1.7475284000076838	6.065664638880059e-15
1.	17.47528400007684	4.474712981160351e-16
1.	11.497569953977356	5.844895959360774e-16
1.	7.564633275546289	8.012914087816767e-16
1.	20.09233002565047	4.1282090682413736e-16
1.	13.219411484660293	5.318298197398642e-16
1.	2.0092330025650473	4.643728218205991e-15
1.	3.0538555088334154	2.1768769995752167e-15
1.	10.	6.453288565114008e-16
1.	4.0370172585965545	1.488734966984643e-15
1.	2.3101297000831598	3.563323835180053e-15
1.	3.511191734215131	1.7775633601820496e-15
1.	23.101297000831604	3.817317498957761e-16
1.	2.6560877829466865	2.7595876441330884e-15
1.	26.560877829466868	3.5461335126118585e-16
1.	15.199110829529339	4.872691141398285e-16
1.	4.641588833612779	1.27001979003067e-15
1.	5.3366992312063095	1.0985104375708017e-15
1.	30.538555088334157	3.3018092702520035e-16
1.	7.054802310718643	8.507326223181845e-16
1.	35.11191734215131	3.0814064140703213e-16
1.	10.722672220103231	6.134495966220334e-16
1.	9.326033468832199	6.78864792379838e-16
1.	6.1359072734131725	9.611659720575969e-16
1.	8.111308307896872	7.582075176321599e-16
1.	53.3669923120631	2.5277864491753917e-16
1.	18.73817422860384	4.2930246650631564e-16
1.	46.4158883361278	2.6961446063579363e-16
1.	28.48035868435802	3.4178538079796463e-16
1.	12.32846739442066	5.568967518092726e-16
1.	40.370172585965555	2.8823457952321603e-16
1.	21.544346900318846	3.96972098711659e-16
1.	70.54802310718645	2.2270751950857873e-16
1.	14.174741629268055	5.090621230633716e-16
1.	81.11308307896873	2.088007626207094e-16
1.	32.74549162877728	3.1897047298129917e-16
1.	61.35907273413173	2.3699412552156143e-16
1.	24.770763559917114	3.679227841726285e-16
1.	16.297508346206442	4.664090664727284e-16
1.	123.28467394420659	1.720773382836573e-16
1.	93.26033468832199	1.962137239158154e-16
1.	187.3817422860385	1.3922411912712659e-16
1.	107.22672220103232	1.8396134661583993e-16
1.	57.22367659350217	2.447591753188376e-16
1.	141.74741629268047	1.6059080658615475e-16
1.	37.64935806792467	2.9767850923400167e-16
1.	247.70763559917114	1.1931849809784527e-16
1.	49.770235643321115	2.6106087031512236e-16
1.	162.9750834620645	1.4987102553550454e-16
1.	497.7023564332114	7.597805578944958e-17
1.	86.97490026177834	2.0264261464786307e-16
1.	376.49358067924675	9.198065057268843e-17
1.	432.8761281083057	8.388657762853894e-17
1.	572.236765935022	7.407762944257477e-17
1.	215.44346900318845	1.2903608515428816e-16
1.	65.79332246575683	2.3000447244108774e-16
1.	132.19411484660287	1.6623488968977308e-16
1.	43.287612810830595	2.784483070794357e-16
1.	327.45491628777285	1.0085570682402823e-16
1.	75.64633275546291	2.1564206434450063e-16
1.	284.8035868435802	1.0982575000228696e-16
1.	657.9332246575682	7.272542635033729e-17
1.	200.9233002565048	1.3418775238690437e-16
1.	114.97569953977356	1.7771540672866514e-16
1.	100.	1.8998879144850107e-16
1.	151.99110829529332	1.551383539768315e-16
1.	869.7490026177834	6.993338915437277e-17
1.	756.463327554629	7.123367916036972e-17
1.	533.6699231206312	7.493549424564136e-17
1.	265.6087782946687	1.14473767924107e-16
1.	174.7528400007685	1.4444951198553642e-16
1.	1000.	6.865683446739407e-17
1.	464.1588833612782	7.992642285943898e-17
1.	403.70172585965537	8.784043479280679e-17
1.	231.01297000831605	1.240821980827035e-16
1.	613.5907273413176	7.339841404440269e-17
1.	351.1191734215131	9.631600867790592e-17
1.	305.3855508833416	1.0536645715690438e-16
1.	705.4802310718645	7.189286250082888e-17
1.	811.1308307896873	7.058053985072592e-17
1.	932.60334688322	6.929217216190904e-17
1.0722672220103233	1.1497569953977358	2.5464825319709884e-14
1.0722672220103233	1.321941148466029	1.2969146571266754e-14
1.0722672220103233	1.2328467394420661	1.7415028910225873e-14
1.0722672220103233	1.7475284000076838	6.0517126037389895e-15
1.0722672220103233	1.5199110829529336	8.22037436974376e-15
1.0722672220103233	1.4174741629268053	1.0113479474594443e-14
1.0722672220103233	2.6560877829466865	2.7405888830909697e-15
1.0722672220103233	4.641588833612779	1.2554805481395857e-15
1.0722672220103233	2.3101297000831598	3.5469502157213764e-15
1.0722672220103233	2.0092330025650473	4.633046872773444e-15
1.0722672220103233	8.111308307896872	7.495275249351781e-16
1.0722672220103233	3.0538555088334154	2.161889990185982e-15
1.0722672220103233	5.3366992312063095	1.0884382307539034e-15
1.0722672220103233	1.6297508346206442	6.964411047767961e-15
1.0722672220103233	3.511191734215131	1.7572137373861787e-15
1.0722672220103233	10.722672220103231	6.078248970310303e-16
1.0722672220103233	16.297508346206442	4.621325767661961e-16
1.0722672220103233	4.0370172585965545	1.4716918642183668e-15
1.0722672220103233	7.054802310718643	8.40993398191435e-16
1.0722672220103233	9.326033468832199	6.726403029660816e-16
1.0722672220103233	1.8738174228603839	5.307287258641799e-15
1.0722672220103233	2.848035868435802	2.4257083947915e-15
1.0722672220103233	6.1359072734131725	9.52353072220853e-16
1.0722672220103233	2.4770763559917106	3.1106374211003017e-15
1.0722672220103233	21.544346900318846	3.933322743258262e-16
1.0722672220103233	14.174741629268055	5.043945488549009e-16
1.0722672220103233	12.32846739442066	5.517905834306765e-16
1.0722672220103233	4.977023564332112	1.166290634039648e-15
1.0722672220103233	18.73817422860384	4.253662060195969e-16
1.0722672220103233	2.154434690031884	4.0444623174229474e-15
1.0722672220103233	5.722367659350217	1.015782642499047e-15
1.0722672220103233	8.697490026177835	7.092268778248206e-16
1.0722672220103233	3.7649358067924683	1.6062779194235471e-15
1.0722672220103233	3.2745491628777286	1.9401213292384513e-15
1.0722672220103233	28.48035868435802	3.3943231229105372e-16
1.0722672220103233	11.497569953977356	5.791304296585048e-16
1.0722672220103233	4.328761281083058	1.3577299203552202e-15
1.0722672220103233	24.770763559917114	3.645493120160669e-16
1.0722672220103233	7.564633275546289	7.939443936657346e-16
1.0722672220103233	17.47528400007684	4.433684481975443e-16
1.0722672220103233	10.	6.394118570133634e-16
1.0722672220103233	6.579332246575681	8.94942817438672e-16
1.0722672220103233	32.74549162877728	3.1604584298920187e-16
1.0722672220103233	13.219411484660293	5.269534892539572e-16
1.0722672220103233	37.64935806792467	2.9562910055646445e-16
1.0722672220103233	23.101297000831604	3.7823166377731454e-16
1.0722672220103233	57.22367659350217	2.4307409708092235e-16
1.0722672220103233	43.287612810830595	2.765312913760093e-16
1.0722672220103233	15.199110829529339	4.8280135932817995e-16
1.0722672220103233	49.770235643321115	2.5926356081378827e-16
1.0722672220103233	65.79332246575683	2.2789556884217324e-16
1.0722672220103233	20.09233002565047	4.090357652272427e-16
1.0722672220103233	86.97490026177834	2.0078459104167521e-16
1.0722672220103233	114.97569953977356	1.764919005453696e-16
1.0722672220103233	75.64633275546291	2.1415744686557388e-16
1.0722672220103233	132.19411484660287	1.6509042270652887e-16
1.0722672220103233	100.	1.8824679033962357e-16
1.0722672220103233	30.538555088334157	3.2715350874108534e-16
1.0722672220103233	35.11191734215131	3.053153097917903e-16
1.0722672220103233	231.01297000831605	1.232279371078923e-16
1.0722672220103233	26.560877829466868	3.513619128662677e-16
1.0722672220103233	174.7528400007685	1.4345502943423988e-16
1.0722672220103233	151.99110829529332	1.540702826213376e-16
1.0722672220103233	200.9233002565048	1.3326391833227747e-16
1.0722672220103233	61.35907273413173	2.3536250683797204e-16
1.0722672220103233	70.54802310718645	2.211742589308899e-16
1.0722672220103233	305.3855508833416	1.0440035550529461e-16
1.0722672220103233	403.70172585965537	8.723568522668507e-17
1.0722672220103233	40.370172585965555	2.8559176594817097e-16
1.0722672220103233	265.6087782946687	1.1368565750949312e-16
1.0722672220103233	46.4158883361278	2.677582627643438e-16
1.0722672220103233	351.1191734215131	9.565290785655948e-17
1.0722672220103233	93.26033468832199	1.9441464660166242e-16
1.0722672220103233	53.3669923120631	2.510383555371497e-16
1.0722672220103233	123.28467394420659	1.7089264815875136e-16
1.0722672220103233	81.11308307896873	2.0736324502532637e-16
1.0722672220103233	464.1588833612782	7.919358006282887e-17
1.0722672220103233	141.74741629268047	1.594851970700447e-16
1.0722672220103233	533.6699231206312	7.441959051931009e-17
1.0722672220103233	107.22672220103232	1.822746109544772e-16
1.0722672220103233	187.3817422860385	1.382656115123316e-16
1.0722672220103233	247.70763559917114	1.1849703347138744e-16
1.0722672220103233	162.9750834620645	1.4883921782780596e-16
1.0722672220103233	613.5907273413176	7.289309255832315e-17
1.0722672220103233	215.44346900318845	1.2814771846194186e-16
1.0722672220103233	811.1308307896873	7.0094618407463e-17
1.0722672220103233	705.4802310718645	7.139790619161689e-17
1.0722672220103233	932.60334688322	6.881512066336639e-17
1.0722672220103233	327.45491628777285	9.993096409692042e-17
1.0722672220103233	432.8761281083057	8.311742430041468e-17
1.0722672220103233	376.49358067924675	9.134739712105614e-17
1.0722672220103233	284.8035868435802	1.0906963950693779e-16
1.0722672220103233	497.7023564332114	7.54549744046429e-17
1.0722672220103233	572.236765935022	7.356763180458048e-17
1.0722672220103233	657.9332246575682	7.20586092587605e-17
1.0722672220103233	869.7490026177834	6.945192310917064e-17
1.0722672220103233	756.463327554629	7.074326108961337e-17
1.0722672220103233	1000.	6.818415703867479e-17
1.1497569953977358	1.2328467394420661	1.753575623815468e-14
1.1497569953977358	1.4174741629268053	9.680520237494635e-15
1.1497569953977358	1.8738174228603839	4.907600412069135e-15
1.1497569953977358	1.321941148466029	1.2644751486601546e-14
1.1497569953977358	1.6297508346206442	6.46965609196436e-15
1.1497569953977358	2.4770763559917106	2.86976207498951e-15
1.1497569953977358	2.848035868435802	2.2327237435251632e-15
1.1497569953977358	2.154434690031884	3.739877637726067e-15
1.1497569953977358	6.579332246575681	8.256420177255201e-16
1.1497569953977358	1.5199110829529336	7.707060997390857e-15
1.1497569953977358	3.7649358067924683	1.4750848040274572e-15
1.1497569953977358	4.977023564332112	1.0759777424649355e-15
1.1497569953977358	3.2745491628777286	1.7857690423182977e-15
1.1497569953977358	5.722367659350217	9.3712448905256e-16
1.1497569953977358	15.199110829529339	4.485029292731521e-16
1.1497569953977358	7.564633275546289	7.341531829032843e-16
1.1497569953977358	10.	5.926214749823623e-16
1.1497569953977358	1.7475284000076838	5.5959637797019806e-15
1.1497569953977358	20.09233002565047	3.8085370353052385e-16
1.1497569953977358	2.6560877829466865	2.528368618754145e-15
1.1497569953977358	4.328761281083058	1.2497115634264776e-15
1.1497569953977358	13.219411484660293	4.895184716339171e-16
1.1497569953977358	3.0538555088334154	1.9898942190833773e-15
1.1497569953977358	8.697490026177835	6.573276266675409e-16
1.1497569953977358	2.3101297000831598	3.2722885482913407e-15
1.1497569953977358	2.0092330025650473	4.284136439936585e-15
1.1497569953977358	11.497569953977356	5.367512748895087e-16
1.1497569953977358	23.101297000831604	3.5298388833918107e-16
1.1497569953977358	17.47528400007684	4.1282090682413736e-16
1.1497569953977358	7.054802310718643	7.77658970840766e-16
1.1497569953977358	26.560877829466868	3.279077509778465e-16
1.1497569953977358	4.0370172585965545	1.3546069162511927e-15
1.1497569953977358	8.111308307896872	6.946791844644813e-16
1.1497569953977358	3.511191734215131	1.6174132234257805e-15
1.1497569953977358	16.297508346206442	4.3029220998738127e-16
1.1497569953977358	6.1359072734131725	8.786066515243095e-16
1.1497569953977358	5.3366992312063095	1.0041539185500317e-15
1.1497569953977358	9.326033468832199	6.234183556405488e-16
1.1497569953977358	14.174741629268055	4.685621287098728e-16
1.1497569953977358	30.538555088334157	3.053153097917903e-16
1.1497569953977358	4.641588833612779	1.1582611456090529e-15
1.1497569953977358	18.73817422860384	3.9605899701530937e-16
1.1497569953977358	10.722672220103231	5.633459609148317e-16
1.1497569953977358	21.544346900318846	3.6623216385943985e-16
1.1497569953977358	61.35907273413173	2.2015795412186985e-16
1.1497569953977358	40.370172585965555	2.6652790254332335e-16
1.1497569953977358	24.770763559917114	3.402148629274097e-16
1.1497569953977358	53.3669923120631	2.34281006446748e-16
1.1497569953977358	28.48035868435802	3.1604584298920187e-16
1.1497569953977358	35.11191734215131	2.849348574984421e-16
1.1497569953977358	46.4158883361278	2.498848239769486e-16
1.1497569953977358	12.32846739442066	5.125911272461413e-16
1.1497569953977358	123.28467394420659	1.5985288523035603e-16
1.1497569953977358	93.26033468832199	1.822746109544772e-16
1.1497569953977358	32.74549162877728	2.9494910457164597e-16
1.1497569953977358	70.54802310718645	2.0688627515412464e-16
1.1497569953977358	65.79332246575683	2.131733845963523e-16
1.1497569953977358	141.74741629268047	1.4952629730877463e-16
1.1497569953977358	187.3817422860385	1.2993061032834194e-16
1.1497569953977358	43.287612810830595	2.5807223409732334e-16
1.1497569953977358	327.45491628777285	9.412337190495509e-17
1.1497569953977358	215.44346900318845	1.2042264949198618e-16
1.1497569953977358	107.22672220103232	1.7089264815875136e-16
1.1497569953977358	81.11308307896873	1.9396746065538733e-16
1.1497569953977358	57.22367659350217	2.2737137121927903e-16
1.1497569953977358	376.49358067924675	8.60386478753061e-17
1.1497569953977358	162.9750834620645	1.395450960025562e-16
1.1497569953977358	497.7023564332114	7.106982987854479e-17
1.1497569953977358	247.70763559917114	1.1135373223053487e-16
1.1497569953977358	49.770235643321115	2.419571616156215e-16
1.1497569953977358	432.8761281083057	7.828696850780215e-17
1.1497569953977358	284.8035868435802	1.0249464544670778e-16
1.1497569953977358	132.19411484660287	1.5478151002068292e-16
1.1497569953977358	100.	1.764919005453696e-16
1.1497569953977358	37.64935806792467	2.7589522352119477e-16
1.1497569953977358	756.463327554629	6.663194269645043e-17
1.1497569953977358	151.99110829529332	1.4444951198553642e-16
1.1497569953977358	657.9332246575682	6.787084803503059e-17
1.1497569953977358	572.236765935022	6.929217216190904e-17
1.1497569953977358	75.64633275546291	2.003227531662275e-16
1.1497569953977358	869.7490026177834	6.541565216941896e-17
1.1497569953977358	200.9233002565048	1.2494238110595773e-16
1.1497569953977358	86.97490026177834	1.8824679033962357e-16
1.1497569953977358	114.97569953977356	1.6547103354016765e-16
1.1497569953977358	265.6087782946687	1.0683239819519271e-16
1.1497569953977358	231.01297000831605	1.1579944501603705e-16
1.1497569953977358	174.7528400007685	1.344971180754936e-16
1.1497569953977358	351.1191734215131	8.98867083546293e-17
1.1497569953977358	1000.	6.436962446327942e-17
1.1497569953977358	305.3855508833416	9.833301997070551e-17
1.1497569953977358	403.70172585965537	8.216589240559436e-17
1.1497569953977358	464.1588833612782	7.45911625700823e-17
1.1497569953977358	533.6699231206312	7.0094618407463e-17
1.1497569953977358	811.1308307896873	6.602099656021274e-17
1.1497569953977358	613.5907273413176	6.865683446739407e-17
1.1497569953977358	705.4802310718645	6.724854241565103e-17
1.1497569953977358	932.60334688322	6.481585816184476e-17
1.2328467394420661	1.321941148466029	1.3580426164914136e-14
1.2328467394420661	1.7475284000076838	5.621796164105724e-15
1.2328467394420661	2.0092330025650473	4.294013383220739e-15
1.2328467394420661	1.5199110829529336	7.959580811135947e-15
1.2328467394420661	1.4174741629268053	1.0160165854230157e-14
1.2328467394420661	2.3101297000831598	3.2722885482913407e-15
1.2328467394420661	2.6560877829466865	2.5225529514005198e-15
1.2328467394420661	3.0538555088334154	1.976194518387937e-15
1.2328467394420661	3.511191734215131	1.6062779194235471e-15
1.2328467394420661	1.6297508346206442	6.544578714232422e-15
1.2328467394420661	1.8738174228603839	4.918914732145255e-15
1.2328467394420661	4.0370172585965545	1.3452809384506425e-15
1.2328467394420661	14.174741629268055	4.65336248228899e-16
1.2328467394420661	4.641588833612779	1.14764108647484e-15
1.2328467394420661	6.1359072734131725	8.725577630761334e-16
1.2328467394420661	2.154434690031884	3.748499809273443e-15
1.2328467394420661	5.3366992312063095	9.949468636166252e-16
1.2328467394420661	10.722672220103231	5.594675280923708e-16
1.2328467394420661	7.054802310718643	7.723050705974907e-16
1.2328467394420661	12.32846739442066	5.090621230633716e-16
1.2328467394420661	9.326033468832199	6.191263461465702e-16
1.2328467394420661	21.544346900318846	3.637107881090098e-16
1.2328467394420661	16.297508346206442	4.2634687457456794e-16
1.2328467394420661	2.4770763559917106	2.8631611460393475e-15
1.2328467394420661	24.770763559917114	3.378726068669882e-16
1.2328467394420661	2.848035868435802	2.2275881084407095e-15
1.2328467394420661	18.73817422860384	3.933322743258262e-16
1.2328467394420661	8.111308307896872	6.883096933991136e-16
1.2328467394420661	3.2745491628777286	1.7734746695037406e-15
1.2328467394420661	3.7649358067924683	1.4649293796225916e-15
1.2328467394420661	4.328761281083058	1.238252998357095e-15
1.2328467394420661	15.199110829529339	4.454151491122043e-16
1.2328467394420661	6.579332246575681	8.199577715902511e-16
1.2328467394420661	13.219411484660293	4.861483143250712e-16
1.2328467394420661	28.48035868435802	3.1386998187383837e-16
1.2328467394420661	32.74549162877728	2.929184868562576e-16
1.2328467394420661	43.287612810830595	2.5629550027346935e-16
1.2328467394420661	4.977023564332112	1.0661121372036404e-15
1.2328467394420661	11.497569953977356	5.330559368442182e-16
1.2328467394420661	7.564633275546289	7.274217560177664e-16
1.2328467394420661	5.722367659350217	9.306727264959046e-16
1.2328467394420661	10.	5.87187747767756e-16
1.2328467394420661	8.697490026177835	6.528021641289656e-16
1.2328467394420661	23.101297000831604	3.505537221654299e-16
1.2328467394420661	20.09233002565047	3.7823166377731454e-16
1.2328467394420661	37.64935806792467	2.739957848730022e-16
1.2328467394420661	49.770235643321115	2.4029137422679276e-16
1.2328467394420661	75.64633275546291	1.989436035940819e-16
1.2328467394420661	65.79332246575683	2.1170576308300912e-16
1.2328467394420661	17.47528400007684	4.090357652272427e-16
1.2328467394420661	57.22367659350217	2.2580600171242617e-16
1.2328467394420661	100.	1.7527681775883095e-16
1.2328467394420661	26.560877829466868	3.256502249239336e-16
1.2328467394420661	46.4158883361278	2.4816445750521024e-16
1.2328467394420661	114.97569953977356	1.6433182542974375e-16
1.2328467394420661	35.11191734215131	2.8297318424566755e-16
1.2328467394420661	200.9233002565048	1.2436826573022554e-16
1.2328467394420661	30.538555088334157	3.0321332450947095e-16
1.2328467394420661	86.97490026177834	1.8695077939602698e-16
1.2328467394420661	132.19411484660287	1.5371589540653102e-16
1.2328467394420661	53.3669923120631	2.326680666049371e-16
1.2328467394420661	231.01297000831605	1.1500220779498087e-16
1.2328467394420661	351.1191734215131	8.947367523581444e-17
1.2328467394420661	81.11308307896873	1.9307617220251523e-16
1.2328467394420661	174.7528400007685	1.338790982907306e-16
1.2328467394420661	151.99110829529332	1.4378576054176027e-16
1.2328467394420661	40.370172585965555	2.6469295450598047e-16
1.2328467394420661	464.1588833612782	7.424841311272348e-17
1.2328467394420661	305.3855508833416	9.765603275743648e-17
1.2328467394420661	265.6087782946687	1.0609689584244734e-16
1.2328467394420661	107.22672220103232	1.697161141961046e-16
1.2328467394420661	70.54802310718645	2.0546193811126836e-16
1.2328467394420661	403.70172585965537	8.160021000773829e-17
1.2328467394420661	61.35907273413173	2.1864224637807865e-16
1.2328467394420661	613.5907273413176	6.818415703867479e-17
1.2328467394420661	215.44346900318845	1.195935831832494e-16
1.2328467394420661	705.4802310718645	6.693953259964903e-17
1.2328467394420661	141.74741629268047	1.4883921782780596e-16
1.2328467394420661	123.28467394420659	1.5911835465351236e-16
1.2328467394420661	533.6699231206312	6.961204235727163e-17
1.2328467394420661	811.1308307896873	6.571762736786315e-17
1.2328467394420661	93.26033468832199	1.810197163020339e-16
1.2328467394420661	932.60334688322	6.451802662996101e-17
1.2328467394420661	162.9750834620645	1.3858437857827415e-16
1.2328467394420661	247.70763559917114	1.1058710213118155e-16
1.2328467394420661	497.7023564332114	7.058053985072592e-17
1.2328467394420661	376.49358067924675	8.544630295926577e-17
1.2328467394420661	187.3817422860385	1.2903608515428816e-16
1.2328467394420661	327.45491628777285	9.347536659332729e-17
1.2328467394420661	284.8035868435802	1.017890069499278e-16
1.2328467394420661	432.8761281083057	7.792723667027846e-17
1.2328467394420661	657.9332246575682	6.755897869913339e-17
1.2328467394420661	756.463327554629	6.632576618149726e-17
1.2328467394420661	572.236765935022	6.897377178323903e-17
1.2328467394420661	869.7490026177834	6.511506455942138e-17
1.2328467394420661	1000.	6.392646292204356e-17
1.321941148466029	1.6297508346206442	6.805866025243719e-15
1.321941148466029	1.4174741629268053	1.0962360951584562e-14
1.321941148466029	2.4770763559917106	2.9231203204687912e-15
1.321941148466029	1.8738174228603839	5.033502566244571e-15
1.321941148466029	1.5199110829529336	8.470185012233955e-15
1.321941148466029	2.154434690031884	3.826999391535473e-15
1.321941148466029	1.7475284000076838	5.76602067057847e-15
1.321941148466029	2.848035868435802	2.263787152612937e-15
1.321941148466029	3.2745491628777286	1.7981486442063248e-15
1.321941148466029	4.977023564332112	1.0784583756768636e-15
1.321941148466029	8.697490026177835	6.588430750615699e-16
1.321941148466029	4.328761281083058	1.2525927345578287e-15
1.321941148466029	11.497569953977356	5.379887382556052e-16
1.321941148466029	17.47528400007684	4.1377265258209353e-16
1.321941148466029	10.	5.939877453566665e-16
1.321941148466029	3.7649358067924683	1.4818941686312707e-15
1.321941148466029	5.722367659350217	9.392850004084265e-16
1.321941148466029	7.564633275546289	7.358457502271962e-16
1.321941148466029	15.199110829529339	4.495369388238082e-16
1.321941148466029	2.0092330025650473	4.394043922469802e-15
1.321941148466029	2.3101297000831598	3.3408155049811247e-15
1.321941148466029	23.101297000831604	3.5379768171253077e-16
1.321941148466029	6.579332246575681	8.275455097119263e-16
1.321941148466029	2.6560877829466865	2.5635452719145888e-15
1.321941148466029	26.560877829466868	3.2866373209661895e-16
1.321941148466029	13.219411484660293	4.906470412415054e-16
1.321941148466029	20.09233002565047	3.817317498957761e-16
1.321941148466029	3.0538555088334154	2.0083083335016806e-15
1.321941148466029	3.511191734215131	1.6248796120179988e-15
1.321941148466029	9.326033468832199	6.248556272651317e-16
1.321941148466029	5.3366992312063095	1.0041539185500317e-15
1.321941148466029	30.538555088334157	3.06019204740252e-16
1.321941148466029	12.32846739442066	5.137728901434585e-16
1.321941148466029	6.1359072734131725	8.806322518262258e-16
1.321941148466029	4.641588833612779	1.1609314806471192e-15
1.321941148466029	4.0370172585965545	1.3577299203552202e-15
1.321941148466029	8.111308307896872	6.946791844644813e-16
1.321941148466029	16.297508346206442	4.3029220998738127e-16
1.321941148466029	10.722672220103231	5.646447375022075e-16
1.321941148466029	46.4158883361278	2.5046092566479016e-16
1.321941148466029	18.73817422860384	3.96972098711659e-16
1.321941148466029	7.054802310718643	7.794518394053166e-16
1.321941148466029	40.370172585965555	2.6714237433103886e-16
1.321941148466029	24.770763559917114	3.4099921770991284e-16
1.321941148466029	35.11191734215131	2.8559176594817097e-16
1.321941148466029	21.544346900318846	3.6707650071985035e-16
1.321941148466029	53.3669923120631	2.3482113401870356e-16
1.321941148466029	14.174741629268055	4.696423841207967e-16
1.321941148466029	28.48035868435802	3.16774476848128e-16
1.321941148466029	93.26033468832199	1.826948393995277e-16
1.321941148466029	70.54802310718645	2.0736324502532637e-16
1.321941148466029	32.74549162877728	2.9562910055646445e-16
1.321941148466029	81.11308307896873	1.9486286352122484e-16
1.321941148466029	61.35907273413173	2.2066552143605313e-16
1.321941148466029	107.22672220103232	1.7128663584266623e-16
1.321941148466029	376.49358067924675	8.62370073013477e-17
1.321941148466029	215.44346900318845	1.2070028016407922e-16
1.321941148466029	43.287612810830595	2.586672116044897e-16
1.321941148466029	123.28467394420659	1.6059080658615475e-16
1.321941148466029	162.9750834620645	1.3986681288018604e-16
1.321941148466029	141.74741629268047	1.4987102553550454e-16
1.321941148466029	49.770235643321115	2.425149863245161e-16
1.321941148466029	187.3817422860385	1.3023016130835351e-16
1.321941148466029	247.70763559917114	1.116104547960128e-16
1.321941148466029	57.22367659350217	2.2789556884217324e-16
1.321941148466029	284.8035868435802	1.0273094366320898e-16
1.321941148466029	327.45491628777285	9.434037041073387e-17
1.321941148466029	432.8761281083057	7.846745667821392e-17
1.321941148466029	37.64935806792467	2.765312913760093e-16
1.321941148466029	497.7023564332114	7.123367916036972e-17
1.321941148466029	572.236765935022	6.945192310917064e-17
1.321941148466029	100.	1.7689879713147088e-16
1.321941148466029	403.70172585965537	8.235532331438074e-17
1.321941148466029	75.64633275546291	2.0078459104167521e-16
1.321941148466029	86.97490026177834	1.886807874584539e-16
1.321941148466029	231.01297000831605	1.160664170340372e-16
1.321941148466029	114.97569953977356	1.6585252186024407e-16
1.321941148466029	174.7528400007685	1.3511799079592193e-16
1.321941148466029	657.9332246575682	6.818415703867479e-17
1.321941148466029	65.79332246575683	2.1366484920278224e-16
1.321941148466029	305.3855508833416	9.855972368913946e-17
1.321941148466029	151.99110829529332	1.4478253584164077e-16
1.321941148466029	756.463327554629	6.678556056743832e-17
1.321941148466029	265.6087782946687	1.0707869696570987e-16
1.321941148466029	200.9233002565048	1.255191467434968e-16
1.321941148466029	869.7490026177834	6.55664659204352e-17
1.321941148466029	132.19411484660287	1.551383539768315e-16
1.321941148466029	1000.	6.451802662996101e-17
1.321941148466029	351.1191734215131	9.030164813880453e-17
1.321941148466029	464.1588833612782	7.476313017488064e-17
1.321941148466029	533.6699231206312	7.025621936957988e-17
1.321941148466029	613.5907273413176	6.881512066336639e-17
1.321941148466029	705.4802310718645	6.740358183810959e-17
1.321941148466029	811.1308307896873	6.61732059138904e-17
1.321941148466029	932.60334688322	6.511506455942138e-17
1.4174741629268053	1.5199110829529336	9.460142909308127e-15
1.4174741629268053	1.7475284000076838	6.2499953654885505e-15
1.4174741629268053	2.6560877829466865	2.746907225502089e-15
1.4174741629268053	1.6297508346206442	7.514285575274218e-15
1.4174741629268053	3.511191734215131	1.729115045498884e-15
1.4174741629268053	2.0092330025650473	4.7409753153956e-15
1.4174741629268053	2.3101297000831598	3.5880260947849e-15
1.4174741629268053	3.0538555088334154	2.1420676905047173e-15
1.4174741629268053	4.0370172585965545	1.4415044550394902e-15
1.4174741629268053	4.641588833612779	1.2268994965017308e-15
1.4174741629268053	6.1359072734131725	9.306727264959046e-16
1.4174741629268053	2.848035868435802	2.4201288629873306e-15
1.4174741629268053	21.544346900318846	3.861524398518761e-16
1.4174741629268053	7.054802310718643	8.218481587240241e-16
1.4174741629268053	18.73817422860384	4.176016284616864e-16
1.4174741629268053	1.8738174228603839	5.418430343594691e-15
1.4174741629268053	9.326033468832199	6.588430750615699e-16
1.4174741629268053	5.3366992312063095	1.063659902388808e-15
1.4174741629268053	24.770763559917114	3.5789487786785614e-16
1.4174741629268053	8.111308307896872	7.324645087650669e-16
1.4174741629268053	16.297508346206442	4.53696870817864e-16
1.4174741629268053	2.4770763559917106	3.1322014934851765e-15
1.4174741629268053	2.154434690031884	4.1196620752863565e-15
1.4174741629268053	28.48035868435802	3.3323636048024174e-16
1.4174741629268053	12.32846739442066	5.404722303650255e-16
1.4174741629268053	14.174741629268055	4.940483853650561e-16
1.4174741629268053	10.722672220103231	5.953571656248168e-16
1.4174741629268053	3.7649358067924683	1.5733298750757063e-15
1.4174741629268053	4.328761281083058	1.3268211587488087e-15
1.4174741629268053	3.2745491628777286	1.913499222800358e-15
1.4174741629268053	4.977023564332112	1.139739993421895e-15
1.4174741629268053	32.74549162877728	3.1027678464601895e-16
1.4174741629268053	6.579332246575681	8.745694178539114e-16
1.4174741629268053	10.	6.248556272651317e-16
1.4174741629268053	5.722367659350217	9.926583207394446e-16
1.4174741629268053	8.697490026177835	6.946791844644813e-16
1.4174741629268053	37.64935806792467	2.902327266857561e-16
1.4174741629268053	20.09233002565047	4.015692813408369e-16
1.4174741629268053	23.101297000831604	3.713274738188818e-16
1.4174741629268053	7.564633275546289	7.758702261714065e-16
1.4174741629268053	11.497569953977356	5.6725128044725e-16
1.4174741629268053	57.22367659350217	2.386370551805666e-16
1.4174741629268053	26.560877829466868	3.4494819972982677e-16
1.4174741629268053	17.47528400007684	4.3427405480708334e-16
1.4174741629268053	13.219411484660293	5.161445957721743e-16
1.4174741629268053	30.538555088334157	3.2118169256007394e-16
1.4174741629268053	43.287612810830595	2.7148352634744644e-16
1.4174741629268053	65.79332246575683	2.24251409207444e-16
1.4174741629268053	49.770235643321115	2.5453099861822353e-16
1.4174741629268053	15.199110829529339	4.728981163052967e-16
1.4174741629268053	100.	1.85236633721799e-16
1.4174741629268053	35.11191734215131	2.9974212515947107e-16
1.4174741629268053	86.97490026177834	1.9757394896703006e-16
1.4174741629268053	75.64633275546291	2.1073296640152034e-16
1.4174741629268053	174.7528400007685	1.411611145928095e-16
1.4174741629268053	114.97569953977356	1.7366971026281305e-16
1.4174741629268053	151.99110829529332	1.5160662478150996e-16
1.4174741629268053	265.6087782946687	1.1212567688916237e-16
1.4174741629268053	132.19411484660287	1.624505475322805e-16
1.4174741629268053	40.370172585965555	2.8037861223444357e-16
1.4174741629268053	61.35907273413173	2.315989472773138e-16
1.4174741629268053	200.9233002565048	1.3113296425353054e-16
1.4174741629268053	305.3855508833416	1.0296778665789758e-16
1.4174741629268053	231.01297000831605	1.2153701849966194e-16
1.4174741629268053	46.4158883361278	2.628706394210127e-16
1.4174741629268053	70.54802310718645	2.1713697373291265e-16
1.4174741629268053	53.3669923120631	2.4645593513328447e-16
1.4174741629268053	533.6699231206312	7.339841404440269e-17
1.4174741629268053	613.5907273413176	7.189286250082888e-17
1.4174741629268053	107.22672220103232	1.7935995235426345e-16
1.4174741629268053	351.1191734215131	9.434037041073387e-17
1.4174741629268053	81.11308307896873	2.0404740711286886e-16
1.4174741629268053	187.3817422860385	1.3605467795664908e-16
1.4174741629268053	403.70172585965537	8.60386478753061e-17
1.4174741629268053	464.1588833612782	7.810689549013028e-17
1.4174741629268053	705.4802310718645	7.041819289768784e-17
1.4174741629268053	123.28467394420659	1.6815999261193207e-16
1.4174741629268053	93.26033468832199	1.9130586299895556e-16
1.4174741629268053	284.8035868435802	1.0732556357038016e-16
1.4174741629268053	162.9750834620645	1.4645920722721083e-16
1.4174741629268053	932.60334688322	6.787084803503059e-17
1.4174741629268053	141.74741629268047	1.5693495214666872e-16
1.4174741629268053	811.1308307896873	6.913278866833323e-17
1.4174741629268053	327.45491628777285	9.855972368913946e-17
1.4174741629268053	215.44346900318845	1.2638929121861492e-16
1.4174741629268053	247.70763559917114	1.1660220897609087e-16
1.4174741629268053	572.236765935022	7.255814580245053e-17
1.4174741629268053	657.9332246575682	7.106982987854479e-17
1.4174741629268053	376.49358067924675	9.009393936439404e-17
1.4174741629268053	432.8761281083057	8.197689721933036e-17
1.4174741629268053	497.7023564332114	7.441959051931009e-17
1.4174741629268053	756.463327554629	6.977253075531786e-17
1.4174741629268053	1000.	6.724854241565103e-17
1.4174741629268053	869.7490026177834	6.84989123559368e-17
1.5	1.608628908783366	9.03432473223293e-15
1.5	2.1277191857028694	4.751905486495013e-15
1.5	1.8500569158527636	6.2499953654885505e-15
1.5	3.2366964415478443	2.1718698212684603e-15
1.5	1.7251246441157089	7.343222642943845e-15
1.5	2.447053868675886	3.596298177324078e-15
1.5	3.7224698645572034	1.7693953834924252e-15
1.5	4.923677863659331	1.2729477811466747e-15
1.5	2.8143152895543033	2.7595876441330884e-15
1.5	6.512505026813057	9.700604248454445e-16
1.5	7.489921944455094	8.586051452375015e-16
1.5	8.61403261925502	7.669880300174994e-16
1.5	4.281149666883797	1.4853106295357948e-15
1.5	15.070351883346424	5.185272497940343e-16
1.5	5.662638681523797	1.1035814396379988e-15
1.5	9.906853304462283	6.8989656998415e-16
1.5	13.103706971044476	5.6725128044725e-16
1.5	2.281807061263093	4.129159828039555e-15
1.5	22.925090228759625	4.062197021905227e-16
1.5	1.9840366918235672	5.468571499520316e-15
1.5	17.332156952971005	4.761764184119662e-16
1.5	19.93342073016781	4.3930321717779166e-16
1.5	11.39370452077802	6.234183556405488e-16
1.5	3.4710956432200746	1.9535709574385577e-15
1.5	3.018125955472055	2.436906078367104e-15
1.5	3.9920484241344116	1.6174132234257805e-15
1.5	2.6242677296681363	3.1466605279240893e-15
1.5	5.280247032679416	1.1825169868007033e-15
1.5	4.591187411318369	1.3734532732690124e-15
1.5	6.984135903152317	9.115827260077464e-16
1.5	6.07272285539607	1.0322894466994627e-15
1.5	8.032336642920923	8.10570859295493e-16
1.5	14.052667897232176	5.429671869022656e-16
1.5	10.62430041375603	6.558156640562755e-16
1.5	16.161735803392606	4.974733088458114e-16
1.5	30.322813451483334	3.505537221654299e-16
1.5	9.23785459502435	7.257485652783269e-16
1.5	26.365758748139648	3.7736166819090166e-16
1.5	12.218828313506167	5.939877453566665e-16
1.5	18.58733915074652	4.568420628922418e-16
1.5	40.10771632470945	3.06019204740252e-16
1.5	24.585308585633207	3.9152489636117176e-16
1.5	21.376984558326384	4.224377138150677e-16
1.5	34.87375517605148	3.2715350874108534e-16
1.5	46.12720656730547	2.862501888798956e-16
1.5	53.05012054231643	2.683755711092728e-16
1.5	70.16892377441258	2.359051277754344e-16
1.5	92.81181292947042	2.0784131453572777e-16
1.5	141.18576674072995	1.7010738941757018e-16
1.5	61.012046880572726	2.5161711665611734e-16
1.5	80.70009310287722	2.2168416930419433e-16
1.5	106.74129716645761	1.9441464660166242e-16
1.5	32.518769542467474	3.386515616510109e-16
1.5	162.3753637352035	1.583871992748557e-16
1.5	186.7451610512345	1.4713529997718256e-16
1.5	122.76136152448956	1.822746109544772e-16
1.5	214.7724529992276	1.363683477840599e-16
1.5	28.275147816176883	3.637107881090098e-16
1.5	37.39928715601997	3.1604584298920187e-16
1.5	284.07761809561345	1.160664170340372e-16
1.5	247.00616769743354	1.260985748771222e-16
1.5	43.01228796347345	2.9562910055646445e-16
1.5	99.53317690329328	2.0124749366997714e-16
1.5	326.7128665456223	1.0634149893517148e-16
1.5	49.467705310393015	2.771688256654763e-16
1.5	56.891971679208346	2.598612848876377e-16
1.5	375.74694508502654	9.720729927370766e-17
1.5	75.25050618782434	2.284209749863803e-16
1.5	151.41033725858887	1.6433182542974375e-16
1.5	86.54433513786495	2.1465118019695252e-16
1.5	65.43049493075686	2.436344968497847e-16
1.5	131.6516500199333	1.7608593988893387e-16
1.5	200.26910976161423	1.4181275000693535e-16
1.5	114.47142425533316	1.8824679033962357e-16
1.5	432.1402099449142	8.844937670334323e-17
1.5	230.32611780324953	1.3113296425353054e-16
1.5	174.13446945244175	1.5265761716289095e-16
1.5	304.6503125379497	1.1109760016955447e-16
1.5	264.8941746705891	1.2097855090505024e-16
1.5	496.9971505928719	8.011069074085587e-17
1.5	571.5880216953658	7.810689549013028e-17
1.5	657.3737216720134	7.650476336507123e-17
1.5	350.37317466451333	1.0155487534416123e-16
1.5	756.0344051003009	7.493549424564136e-17
1.5	402.95826550053977	9.261829396805905e-17
1.5	1000.	7.222473814068591e-17
1.5	869.5023893585922	7.356763180458048e-17
1.5	463.4354895767347	8.407997552357649e-17
1.5	532.9893226844354	7.901142168814668e-17
1.5	612.9820104089729	7.721272434743903e-17
1.5	704.9802483707408	7.56289335007526e-17
1.5	810.7858667194523	7.424841311272348e-17
1.5	932.4711198522945	7.289309255832315e-17
1.608628908783366	1.7251246441157089	7.654000674940958e-15
1.608628908783366	2.6242677296681363	3.24976002729219e-15
1.608628908783366	1.9840366918235672	5.634757040269783e-15
1.608628908783366	2.281807061263093	4.284136439936585e-15
1.608628908783366	3.4710956432200746	2.0036888910973783e-15
1.608628908783366	3.018125955472055	2.510961716923639e-15
1.608628908783366	1.8500569158527636	6.454774809447167e-15
1.608628908783366	3.9920484241344116	1.6550914285194252e-15
1.608628908783366	4.591187411318369	1.4022155818441205e-15
1.608628908783366	6.984135903152317	9.285320247990656e-16
1.608628908783366	5.280247032679416	1.2072807841075522e-15
1.608628908783366	10.62430041375603	6.680094181994681e-16
1.608628908783366	6.07272285539607	1.053907239006389e-15
1.608628908783366	12.218828313506167	6.064267989118834e-16
1.608628908783366	2.447053868675886	3.7226927462891526e-15
1.608628908783366	14.052667897232176	5.530627194547467e-16
1.608628908783366	2.1277191857028694	4.930255137034347e-15
1.608628908783366	8.032336642920923	8.256420177255201e-16
1.608628908783366	2.8143152895543033	2.850004802910688e-15
1.608628908783366	3.7224698645572034	1.814788380408375e-15
1.608628908783366	16.161735803392606	5.067229616878115e-16
1.608628908783366	18.58733915074652	4.65336248228899e-16
1.608628908783366	21.376984558326384	4.3029220998738127e-16
1.608628908783366	3.2366964415478443	2.2275881084407095e-15
1.608628908783366	24.585308585633207	3.988046223403265e-16
1.608628908783366	9.23785459502435	7.409469011727759e-16
1.608628908783366	4.281149666883797	1.5199114586355379e-15
1.608628908783366	5.662638681523797	1.1266922003186887e-15
1.608628908783366	6.512505026813057	9.880970149620102e-16
1.608628908783366	4.923677863659331	1.2996053439439794e-15
1.608628908783366	7.489921944455094	8.745694178539114e-16
1.608628908783366	11.39370452077802	6.350097380573951e-16
1.608628908783366	15.070351883346424	5.28168364130077e-16
1.608628908783366	13.103706971044476	5.777983335755684e-16
1.608628908783366	28.275147816176883	3.7047335901498244e-16
1.608628908783366	8.61403261925502	7.812488413725671e-16
1.608628908783366	9.906853304462283	7.027239994276418e-16
1.608628908783366	17.332156952971005	4.850300925358634e-16
1.608628908783366	49.467705310393015	2.8167291083517677e-16
1.608628908783366	37.39928715601997	3.2192216696041107e-16
1.608628908783366	22.925090228759625	4.1377265258209353e-16
1.608628908783366	43.01228796347345	3.0112581063420447e-16
1.608628908783366	32.518769542467474	3.4494819972982677e-16
1.608628908783366	56.891971679208346	2.6408411679029314e-16
1.608628908783366	19.93342073016781	4.474712981160351e-16
1.608628908783366	65.43049493075686	2.4816445750521024e-16
1.608628908783366	75.25050618782434	2.326680666049371e-16
1.608628908783366	99.53317690329328	2.045178320621169e-16
1.608628908783366	26.365758748139648	3.834939202189976e-16
1.608628908783366	174.13446945244175	1.5549602062562097e-16
1.608628908783366	53.05012054231643	2.7273676298155823e-16
1.608628908783366	40.10771632470945	3.1099211812040845e-16
1.608628908783366	114.47142425533316	1.9130586299895556e-16
1.608628908783366	264.8941746705891	1.229444924054156e-16
1.608628908783366	230.32611780324953	1.3326391833227747e-16
1.608628908783366	30.322813451483334	3.570716602635042e-16
1.608628908783366	131.6516500199333	1.7894739470277265e-16
1.608628908783366	151.41033725858887	1.6700227199259578e-16
1.608628908783366	86.54433513786495	2.1813933293224758e-16
1.608628908783366	46.12720656730547	2.9157251437156664e-16
1.608628908783366	200.26910976161423	1.4411725413956011e-16
1.608628908783366	61.012046880572726	2.5570597809590075e-16
1.608628908783366	304.6503125379497	1.12902972949526e-16
1.608628908783366	80.70009310287722	2.25286610440649e-16
1.608628908783366	34.87375517605148	3.3323636048024174e-16
1.608628908783366	350.37317466451333	1.0320517568674233e-16
1.608628908783366	70.16892377441258	2.4029137422679276e-16
1.608628908783366	402.95826550053977	9.412337190495509e-17
1.608628908783366	106.74129716645761	1.9802944955991014e-16
1.608628908783366	186.7451610512345	1.4987102553550454e-16
1.608628908783366	284.07761809561345	1.179525347329099e-16
1.608628908783366	141.18576674072995	1.7287169080713798e-16
1.608628908783366	247.00616769743354	1.2814771846194186e-16
1.608628908783366	532.9893226844354	8.011069074085587e-17
1.608628908783366	122.76136152448956	1.85236633721799e-16
1.608628908783366	162.3753637352035	1.6096104369480966e-16
1.608628908783366	463.4354895767347	8.544630295926577e-17
1.608628908783366	92.81181292947042	2.1121880469972276e-16
1.608628908783366	612.9820104089729	7.846745667821392e-17
1.608628908783366	214.7724529992276	1.3858437857827415e-16
1.608628908783366	704.9802483707408	7.685792870597865e-17
1.608628908783366	810.7858667194523	7.54549744046429e-17
1.608628908783366	326.7128665456223	1.0806958349564695e-16
1.608628908783366	375.74694508502654	9.878695006594276e-17
1.608628908783366	932.4711198522945	7.407762944257477e-17
1.608628908783366	432.1402099449142	8.967995401057272e-17
1.608628908783366	571.5880216953658	7.937615839797635e-17
1.608628908783366	496.9971505928719	8.141251598485297e-17
1.608628908783366	657.3737216720134	7.774799109552328e-17
1.608628908783366	756.0344051003009	7.615322083341904e-17
1.608628908783366	869.5023893585922	7.476313017488064e-17
1.608628908783366	1000.	7.339841404440269e-17
1.7251246441157089	1.8500569158527636	6.484571682815418e-15
1.7251246441157089	2.1277191857028694	5.0103734150991294e-15
1.7251246441157089	2.447053868675886	3.791909757389685e-15
1.7251246441157089	3.2366964415478443	2.253384957615556e-15
1.7251246441157089	2.8143152895543033	2.8896563116796067e-15
1.7251246441157089	4.281149666883797	1.530448038852278e-15
1.7251246441157089	6.512505026813057	9.926583207394446e-16
1.7251246441157089	5.662638681523797	1.1318932965317984e-15
1.7251246441157089	7.489921944455094	8.806322518262258e-16
1.7251246441157089	1.9840366918235672	5.660768504177717e-15
1.7251246441157089	3.7224698645572034	1.827369154925166e-15
1.7251246441157089	2.281807061263093	4.363792522167638e-15
1.7251246441157089	13.103706971044476	5.80465596847517e-16
1.7251246441157089	8.61403261925502	7.848552836548603e-16
1.7251246441157089	4.923677863659331	1.3056046509694636e-15
1.7251246441157089	17.332156952971005	4.872691141398285e-16
1.7251246441157089	2.6242677296681363	3.3025697035206357e-15
1.7251246441157089	15.070351883346424	5.318298197398642e-16
1.7251246441157089	19.93342073016781	4.495369388238082e-16
1.7251246441157089	26.365758748139648	3.861524398518761e-16
1.7251246441157089	11.39370452077802	6.394118570133634e-16
1.7251246441157089	3.4710956432200746	2.0222306588685045e-15
1.7251246441157089	9.906853304462283	7.05967951175289e-16
1.7251246441157089	22.925090228759625	4.1568273181742177e-16
1.7251246441157089	3.018125955472055	2.5458961915727004e-15
1.7251246441157089	4.591187411318369	1.4119362513445183e-15
1.7251246441157089	6.984135903152317	9.328183635139089e-16
1.7251246441157089	5.280247032679416	1.2156500945391598e-15
1.7251246441157089	8.032336642920923	8.294533901398866e-16
1.7251246441157089	6.07272285539607	1.0587723414258558e-15
1.7251246441157089	14.052667897232176	5.556157968746109e-16
1.7251246441157089	34.87375517605148	3.3477466381816805e-16
1.7251246441157089	18.58733915074652	4.685621287098728e-16
1.7251246441157089	3.9920484241344116	1.6665651255585276e-15
1.7251246441157089	16.161735803392606	5.090621230633716e-16
1.7251246441157089	9.23785459502435	7.443672995040313e-16
1.7251246441157089	30.322813451483334	3.5871999337478486e-16
1.7251246441157089	40.10771632470945	3.1242773640853145e-16
1.7251246441157089	12.218828313506167	6.092262184218939e-16
1.7251246441157089	21.376984558326384	4.3227854767860246e-16
1.7251246441157089	10.62430041375603	6.710931186585075e-16
1.7251246441157089	28.275147816176883	3.7218355775789186e-16
1.7251246441157089	70.16892377441258	2.414006199961168e-16
1.7251246441157089	24.585308585633207	4.006456053616344e-16
1.7251246441157089	61.012046880572726	2.574786251371476e-16
1.7251246441157089	46.12720656730547	2.929184868562576e-16
1.7251246441157089	53.05012054231643	2.739957848730022e-16
1.7251246441157089	80.70009310287722	2.2632659042462045e-16
1.7251246441157089	37.39928715601997	3.234082411189259e-16
1.7251246441157089	106.74129716645761	1.989436035940819e-16
1.7251246441157089	122.76136152448956	1.8609173288189537e-16
1.7251246441157089	162.3753637352035	1.6170408059040828e-16
1.7251246441157089	43.01228796347345	3.0251588355111656e-16
1.7251246441157089	92.81181292947042	2.1219384413369729e-16
1.7251246441157089	32.518769542467474	3.4654056788044035e-16
1.7251246441157089	247.00616769743354	1.2873928074756214e-16
1.7251246441157089	141.18576674072995	1.7366971026281305e-16
1.7251246441157089	186.7451610512345	1.505628681018663e-16
1.7251246441157089	75.25050618782434	2.33742121257831e-16
1.7251246441157089	214.7724529992276	1.3922411912712659e-16
1.7251246441157089	375.74694508502654	9.924297561732917e-17
1.7251246441157089	284.07761809561345	1.1849703347138744e-16
1.7251246441157089	49.467705310393015	2.8297318424566755e-16
1.7251246441157089	432.1402099449142	9.009393936439404e-17
1.7251246441157089	326.7128665456223	1.085684600311489e-16
1.7251246441157089	65.43049493075686	2.4931004741858117e-16
1.7251246441157089	496.9971505928719	8.178833675335492e-17
1.7251246441157089	131.6516500199333	1.797734611445845e-16
1.7251246441157089	56.891971679208346	2.6530319587808054e-16
1.7251246441157089	114.47142425533316	1.9218897925671345e-16
1.7251246441157089	86.54433513786495	2.1914631927521178e-16
1.7251246441157089	99.53317690329328	2.0546193811126836e-16
1.7251246441157089	174.13446945244175	1.5621382959225868e-16
1.7251246441157089	571.5880216953658	7.974257882472511e-17
1.7251246441157089	264.8941746705891	1.2351203528331268e-16
1.7251246441157089	657.3737216720134	7.810689549013028e-17
1.7251246441157089	756.0344051003009	7.650476336507123e-17
1.7251246441157089	151.41033725858887	1.677731967262504e-16
1.7251246441157089	230.32611780324953	1.338790982907306e-16
1.7251246441157089	200.26910976161423	1.4478253584164077e-16
1.7251246441157089	402.95826550053977	9.455786919981655e-17
1.7251246441157089	869.5023893585922	7.510825569640533e-17
1.7251246441157089	304.6503125379497	1.1342416163343676e-16
1.7251246441157089	350.37317466451333	1.0368159688526114e-16
1.7251246441157089	463.4354895767347	8.584074470885803e-17
1.7251246441157089	532.9893226844354	8.048050195471179e-17
1.7251246441157089	1000.	7.373723969104037e-17
1.7251246441157089	612.9820104089729	7.882968230795232e-17
1.7251246441157089	704.9802483707408	7.721272434743903e-17
1.7251246441157089	810.7858667194523	7.580329365414656e-17
1.7251246441157089	932.4711198522945	7.441959051931009e-17
1.8500569158527636	1.9840366918235672	5.198423945606148e-15
1.8500569158527636	2.6242677296681363	3.139422686586616e-15
1.8500569158527636	2.281807061263093	4.129159828039555e-15
1.8500569158527636	3.018125955472055	2.409008271405862e-15
1.8500569158527636	2.1277191857028694	4.665164842373276e-15
1.8500569158527636	3.4710956432200746	1.909097857082281e-15
1.8500569158527636	5.280247032679416	1.1450013215486407e-15
1.8500569158527636	3.9920484241344116	1.5733298750757063e-15
1.8500569158527636	4.591187411318369	1.3298801036533152e-15
1.8500569158527636	12.218828313506167	5.777983335755684e-16
1.8500569158527636	6.07272285539607	9.99539790028238e-16
1.8500569158527636	6.984135903152317	8.826625220866225e-16
1.8500569158527636	9.23785459502435	7.043441077467995e-16
1.8500569158527636	8.032336642920923	7.848552836548603e-16
1.8500569158527636	10.62430041375603	6.364737332535358e-16
1.8500569158527636	18.58733915074652	4.443906203618108e-16
1.8500569158527636	2.8143152895543033	2.7405888830909697e-15
1.8500569158527636	14.052667897232176	5.269534892539572e-16
1.8500569158527636	21.376984558326384	4.1092397779226266e-16
1.8500569158527636	24.585308585633207	3.8085370353052385e-16
1.8500569158527636	2.447053868675886	3.6045893308922086e-15
1.8500569158527636	16.161735803392606	4.8280135932817995e-16
1.8500569158527636	3.2366964415478443	2.1322248014378277e-15
1.8500569158527636	4.281149666883797	1.4415044550394902e-15
1.8500569158527636	28.275147816176883	3.5379768171253077e-16
1.8500569158527636	5.662638681523797	1.0685700255695545e-15
1.8500569158527636	3.7224698645572034	1.7251377939833426e-15
1.8500569158527636	4.923677863659331	1.2325631749432094e-15
1.8500569158527636	6.512505026813057	9.392850004084265e-16
1.8500569158527636	7.489921944455094	8.313656691268234e-16
1.8500569158527636	9.906853304462283	6.680094181994681e-16
1.8500569158527636	13.103706971044476	5.517905834306765e-16
1.8500569158527636	32.518769542467474	3.3018092702520035e-16
1.8500569158527636	8.61403261925502	7.426551312028078e-16
1.8500569158527636	11.39370452077802	6.050319166503961e-16
1.8500569158527636	22.925090228759625	3.9514799560437335e-16
1.8500569158527636	15.070351883346424	5.043945488549009e-16
1.8500569158527636	17.332156952971005	4.631980090451334e-16
1.8500569158527636	19.93342073016781	4.273298040303842e-16
1.8500569158527636	37.39928715601997	3.0814064140703213e-16
1.8500569158527636	26.365758748139648	3.6707650071985035e-16
1.8500569158527636	43.01228796347345	2.8823457952321603e-16
1.8500569158527636	49.467705310393015	2.7023604838717063e-16
1.8500569158527636	75.25050618782434	2.232209647664458e-16
1.8500569158527636	56.891971679208346	2.533614182195345e-16
1.8500569158527636	65.43049493075686	2.3754050810513966e-16
1.8500569158527636	30.322813451483334	3.4178538079796463e-16
1.8500569158527636	114.47142425533316	1.8396134661583993e-16
1.8500569158527636	86.54433513786495	2.0928214628320627e-16
1.8500569158527636	99.53317690329328	1.962137239158154e-16
1.8500569158527636	131.6516500199333	1.7168153185292815e-16
1.8500569158527636	34.87375517605148	3.1897047298129917e-16
1.8500569158527636	230.32611780324953	1.2814771846194186e-16
1.8500569158527636	174.13446945244175	1.491823620141667e-16
1.8500569158527636	200.26910976161423	1.3858437857827415e-16
1.8500569158527636	53.05012054231643	2.6166273803011443e-16
1.8500569158527636	350.37317466451333	9.947177721019716e-17
1.8500569158527636	151.41033725858887	1.6022142108428163e-16
1.8500569158527636	80.70009310287722	2.1613922041529098e-16
1.8500569158527636	46.12720656730547	2.7909026098897033e-16
1.8500569158527636	40.10771632470945	2.9767850923400167e-16
1.8500569158527636	304.6503125379497	1.085684600311489e-16
1.8500569158527636	61.012046880572726	2.4532345998315524e-16
1.8500569158527636	264.8941746705891	1.1822447063227035e-16
1.8500569158527636	70.16892377441258	2.3000447244108774e-16
1.8500569158527636	402.95826550053977	9.071850338999015e-17
1.8500569158527636	463.4354895767347	8.235532331438074e-17
1.8500569158527636	122.76136152448956	1.7771540672866514e-16
1.8500569158527636	92.81181292947042	2.0264261464786307e-16
1.8500569158527636	106.74129716645761	1.8998879144850107e-16
1.8500569158527636	532.9893226844354	7.721272434743903e-17
1.8500569158527636	141.18576674072995	1.6623488968977308e-16
1.8500569158527636	247.00616769743354	1.232279371078923e-16
1.8500569158527636	214.7724529992276	1.3326391833227747e-16
1.8500569158527636	186.7451610512345	1.4378576054176027e-16
1.8500569158527636	375.74694508502654	9.499437224410515e-17
1.8500569158527636	326.7128665456223	1.0392063158137868e-16
1.8500569158527636	704.9802483707408	7.407762944257477e-17
1.8500569158527636	284.07761809561345	1.1342416163343676e-16
1.8500569158527636	810.7858667194523	7.272542635033729e-17
1.8500569158527636	612.9820104089729	7.56289335007526e-17
1.8500569158527636	932.4711198522945	7.139790619161689e-17
1.8500569158527636	162.3753637352035	1.5478151002068292e-16
1.8500569158527636	432.1402099449142	8.643582403887478e-17
1.8500569158527636	496.9971505928719	7.828696850780215e-17
1.8500569158527636	571.5880216953658	7.632878971494805e-17
1.8500569158527636	756.0344051003009	7.339841404440269e-17
1.8500569158527636	657.3737216720134	7.476313017488064e-17
1.8500569158527636	869.5023893585922	7.20586092587605e-17
1.8500569158527636	1000.	7.074326108961337e-17
1.9840366918235672	2.1277191857028694	4.1962600421424295e-15
1.9840366918235672	2.447053868675886	3.3639752557400035e-15
1.9840366918235672	3.2366964415478443	1.9898942190833773e-15
1.9840366918235672	4.281149666883797	1.3421865690706468e-15
1.9840366918235672	5.662638681523797	9.949468636166252e-16
1.9840366918235672	6.512505026813057	8.745694178539114e-16
1.9840366918235672	3.7224698645572034	1.6062779194235471e-15
1.9840366918235672	2.8143152895543033	2.5694554457879006e-15
1.9840366918235672	4.923677863659331	1.14764108647484e-15
1.9840366918235672	2.281807061263093	3.8181966579235274e-15
1.9840366918235672	7.489921944455094	7.758702261714065e-16
1.9840366918235672	2.6242677296681363	2.9366141833223436e-15
1.9840366918235672	13.103706971044476	5.161445957721743e-16
1.9840366918235672	15.070351883346424	4.728981163052967e-16
1.9840366918235672	19.93342073016781	4.015692813408369e-16
1.9840366918235672	11.39370452077802	5.6725128044725e-16
1.9840366918235672	26.365758748139648	3.4494819972982677e-16
1.9840366918235672	9.906853304462283	6.26296212474732e-16
1.9840366918235672	8.61403261925502	6.946791844644813e-16
1.9840366918235672	22.925090228759625	3.7218355775789186e-16
1.9840366918235672	17.332156952971005	4.352752601303136e-16
1.9840366918235672	30.322813451483334	3.2192216696041107e-16
1.9840366918235672	4.591187411318369	1.238252998357095e-15
1.9840366918235672	3.4710956432200746	1.7775633601820496e-15
1.9840366918235672	3.018125955472055	2.253384957615556e-15
1.9840366918235672	3.9920484241344116	1.461559798974721e-15
1.9840366918235672	6.07272285539607	9.328183635139089e-16
1.9840366918235672	6.984135903152317	8.23742904086528e-16
1.9840366918235672	5.280247032679416	1.0661121372036404e-15
1.9840366918235672	34.87375517605148	3.00433171304143e-16
1.9840366918235672	12.218828313506167	5.404722303650255e-16
1.9840366918235672	10.62430041375603	5.953571656248168e-16
1.9840366918235672	8.032336642920923	7.341531829032843e-16
1.9840366918235672	24.585308585633207	3.5789487786785614e-16
1.9840366918235672	14.052667897232176	4.940483853650561e-16
1.9840366918235672	40.10771632470945	2.810250164024608e-16
1.9840366918235672	9.23785459502435	6.588430750615699e-16
1.9840366918235672	32.518769542467474	3.1027678464601895e-16
1.9840366918235672	46.12720656730547	2.628706394210127e-16
1.9840366918235672	21.376984558326384	3.861524398518761e-16
1.9840366918235672	53.05012054231643	2.4645593513328447e-16
1.9840366918235672	18.58733915074652	4.176016284616864e-16
1.9840366918235672	16.161735803392606	4.53696870817864e-16
1.9840366918235672	61.012046880572726	2.315989472773138e-16
1.9840366918235672	28.275147816176883	3.3323636048024174e-16
1.9840366918235672	70.16892377441258	2.1713697373291265e-16
1.9840366918235672	80.70009310287722	2.0404740711286886e-16
1.9840366918235672	92.81181292947042	1.9130586299895556e-16
1.9840366918235672	106.74129716645761	1.7935995235426345e-16
1.9840366918235672	37.39928715601997	2.902327266857561e-16
1.9840366918235672	141.18576674072995	1.5693495214666872e-16
1.9840366918235672	186.7451610512345	1.3605467795664908e-16
1.9840366918235672	49.467705310393015	2.5453099861822353e-16
1.9840366918235672	122.76136152448956	1.6815999261193207e-16
1.9840366918235672	43.01228796347345	2.7148352634744644e-16
1.9840366918235672	214.7724529992276	1.2638929121861492e-16
1.9840366918235672	56.891971679208346	2.386370551805666e-16
1.9840366918235672	162.3753637352035	1.4645920722721083e-16
1.9840366918235672	375.74694508502654	9.009393936439404e-17
1.9840366918235672	75.25050618782434	2.1073296640152034e-16
1.9840366918235672	65.43049493075686	2.24251409207444e-16
1.9840366918235672	432.1402099449142	8.197689721933036e-17
1.9840366918235672	86.54433513786495	1.9757394896703006e-16
1.9840366918235672	247.00616769743354	1.1660220897609087e-16
1.9840366918235672	99.53317690329328	1.85236633721799e-16
1.9840366918235672	284.07761809561345	1.0732556357038016e-16
1.9840366918235672	326.7128665456223	9.855972368913946e-17
1.9840366918235672	114.47142425533316	1.7366971026281305e-16
1.9840366918235672	571.5880216953658	7.255814580245053e-17
1.9840366918235672	496.9971505928719	7.441959051931009e-17
1.9840366918235672	200.26910976161423	1.3113296425353054e-16
1.9840366918235672	131.6516500199333	1.624505475322805e-16
1.9840366918235672	151.41033725858887	1.5160662478150996e-16
1.9840366918235672	657.3737216720134	7.106982987854479e-17
1.9840366918235672	230.32611780324953	1.2153701849966194e-16
1.9840366918235672	174.13446945244175	1.411611145928095e-16
1.9840366918235672	869.5023893585922	6.834135349154006e-17
1.9840366918235672	756.0344051003009	6.961204235727163e-17
1.9840366918235672	402.95826550053977	8.60386478753061e-17
1.9840366918235672	463.4354895767347	7.810689549013028e-17
1.9840366918235672	1000.	6.724854241565103e-17
1.9840366918235672	264.8941746705891	1.1212567688916237e-16
1.9840366918235672	304.6503125379497	1.0296778665789758e-16
1.9840366918235672	350.37317466451333	9.434037041073387e-17
1.9840366918235672	532.9893226844354	7.322958551315119e-17
1.9840366918235672	612.9820104089729	7.172749698794276e-17
1.9840366918235672	704.9802483707408	7.041819289768784e-17
1.9840366918235672	810.7858667194523	6.897377178323903e-17
1.9840366918235672	932.4711198522945	6.787084803503059e-17
2.1277191857028694	2.281807061263093	3.970635245833179e-15
2.1277191857028694	2.6242677296681363	3.1539150558796117e-15
2.1277191857028694	3.9920484241344116	1.555318326115794e-15
2.1277191857028694	3.4710956432200746	1.900325473973944e-15
2.1277191857028694	3.018125955472055	2.4257083947915e-15
2.1277191857028694	4.591187411318369	1.3146555782837682e-15
2.1277191857028694	6.984135903152317	8.705507354381368e-16
2.1277191857028694	2.447053868675886	3.5880260947849e-15
2.1277191857028694	5.280247032679416	1.1292897541354835e-15
2.1277191857028694	9.23785459502435	6.946791844644813e-16
2.1277191857028694	8.032336642920923	7.740855959115886e-16
2.1277191857028694	2.8143152895543033	2.7595876441330884e-15
2.1277191857028694	6.07272285539607	9.858242278733258e-16
2.1277191857028694	18.58733915074652	4.3930321717779166e-16
2.1277191857028694	12.218828313506167	5.698698558538996e-16
2.1277191857028694	10.62430041375603	6.277401189087169e-16
2.1277191857028694	21.376984558326384	4.062197021905227e-16
2.1277191857028694	14.052667897232176	5.209209027495953e-16
2.1277191857028694	32.518769542467474	3.264010013866196e-16
2.1277191857028694	16.161735803392606	4.772742283309164e-16
2.1277191857028694	4.281149666883797	1.4250020492317973e-15
2.1277191857028694	3.2366964415478443	2.1371405793847084e-15
2.1277191857028694	3.7224698645572034	1.7132608453449117e-15
2.1277191857028694	28.275147816176883	3.505537221654299e-16
2.1277191857028694	24.585308585633207	3.7649367373869534e-16
2.1277191857028694	7.489921944455094	8.199577715902511e-16
2.1277191857028694	9.906853304462283	6.603620172747235e-16
2.1277191857028694	8.61403261925502	7.341531829032843e-16
2.1277191857028694	5.662638681523797	1.053907239006389e-15
2.1277191857028694	37.39928715601997	3.053153097917903e-16
2.1277191857028694	13.103706971044476	5.442189808601326e-16
2.1277191857028694	11.39370452077802	5.981054849073199e-16
2.1277191857028694	4.923677863659331	1.2156500945391598e-15
2.1277191857028694	6.512505026813057	9.263962470713386e-16
2.1277191857028694	22.925090228759625	3.9152489636117176e-16
2.1277191857028694	34.87375517605148	3.1531888510905427e-16
2.1277191857028694	15.070351883346424	4.986202180831193e-16
2.1277191857028694	19.93342073016781	4.224377138150677e-16
2.1277191857028694	17.332156952971005	4.578952980560307e-16
2.1277191857028694	56.891971679208346	2.510383555371497e-16
2.1277191857028694	65.43049493075686	2.3536250683797204e-16
2.1277191857028694	43.01228796347345	2.8559176594817097e-16
2.1277191857028694	49.467705310393015	2.6714237433103886e-16
2.1277191857028694	75.25050618782434	2.211742589308899e-16
2.1277191857028694	30.322813451483334	3.378726068669882e-16
2.1277191857028694	99.53317690329328	1.9441464660166242e-16
2.1277191857028694	40.10771632470945	2.9494910457164597e-16
2.1277191857028694	86.54433513786495	2.0736324502532637e-16
2.1277191857028694	131.6516500199333	1.7010738941757018e-16
2.1277191857028694	151.41033725858887	1.5875235603540857e-16
2.1277191857028694	114.47142425533316	1.822746109544772e-16
2.1277191857028694	26.365758748139648	3.6287419294607314e-16
2.1277191857028694	200.26910976161423	1.3731370287516564e-16
2.1277191857028694	174.13446945244175	1.478145137423176e-16
2.1277191857028694	304.6503125379497	1.0757299931832714e-16
2.1277191857028694	264.8941746705891	1.171404742692865e-16
2.1277191857028694	230.32611780324953	1.2697273615925516e-16
2.1277191857028694	350.37317466451333	9.855972368913946e-17
2.1277191857028694	402.95826550053977	8.98867083546293e-17
2.1277191857028694	61.012046880572726	2.4307409708092235e-16
2.1277191857028694	53.05012054231643	2.586672116044897e-16
2.1277191857028694	70.16892377441258	2.2789556884217324e-16
2.1277191857028694	80.70009310287722	2.1415744686557388e-16
2.1277191857028694	92.81181292947042	2.0078459104167521e-16
2.1277191857028694	46.12720656730547	2.7589522352119477e-16
2.1277191857028694	141.18576674072995	1.647106873409613e-16
2.1277191857028694	463.4354895767347	8.160021000773829e-17
2.1277191857028694	122.76136152448956	1.7608593988893387e-16
2.1277191857028694	106.74129716645761	1.8824679033962357e-16
2.1277191857028694	532.9893226844354	7.650476336507123e-17
2.1277191857028694	162.3753637352035	1.5336232334112108e-16
2.1277191857028694	214.7724529992276	1.3204202575778198e-16
2.1277191857028694	612.9820104089729	7.493549424564136e-17
2.1277191857028694	284.07761809561345	1.123841791490358e-16
2.1277191857028694	186.7451610512345	1.424673935349759e-16
2.1277191857028694	326.7128665456223	1.0296778665789758e-16
2.1277191857028694	375.74694508502654	9.412337190495509e-17
2.1277191857028694	247.00616769743354	1.22098064121965e-16
2.1277191857028694	704.9802483707408	7.339841404440269e-17
2.1277191857028694	432.1402099449142	8.56432967525311e-17
2.1277191857028694	810.7858667194523	7.20586092587605e-17
2.1277191857028694	932.4711198522945	7.074326108961337e-17
2.1277191857028694	496.9971505928719	7.774799109552328e-17
2.1277191857028694	571.5880216953658	7.580329365414656e-17
2.1277191857028694	657.3737216720134	7.424841311272348e-17
2.1277191857028694	756.0344051003009	7.272542635033729e-17
2.1277191857028694	869.5023893585922	7.139790619161689e-17
2.1277191857028694	1000.	7.025621936957988e-17
2.281807061263093	2.447053868675886	3.5144283434476914e-15
2.281807061263093	2.8143152895543033	2.7595876441330884e-15
2.281807061263093	3.2366964415478443	2.1371405793847084e-15
2.281807061263093	2.6242677296681363	3.139422686586616e-15
2.281807061263093	3.7224698645572034	1.7014656651944542e-15
2.281807061263093	5.662638681523797	1.0442439974803708e-15
2.281807061263093	4.923677863659331	1.2072807841075522e-15
2.281807061263093	4.281149666883797	1.4151914264471061e-15
2.281807061263093	8.61403261925502	7.274217560177664e-16
2.281807061263093	6.512505026813057	9.179021497229923e-16
2.281807061263093	3.018125955472055	2.4257083947915e-15
2.281807061263093	13.103706971044476	5.404722303650255e-16
2.281807061263093	11.39370452077802	5.939877453566665e-16
2.281807061263093	9.906853304462283	6.543071792098976e-16
2.281807061263093	15.070351883346424	4.951873985478274e-16
2.281807061263093	17.332156952971005	4.547428548391714e-16
2.281807061263093	26.365758748139648	3.6037593560868033e-16
2.281807061263093	34.87375517605148	3.13148028835294e-16
2.281807061263093	19.93342073016781	4.1952938321827935e-16
2.281807061263093	7.489921944455094	8.143126594300374e-16
2.281807061263093	22.925090228759625	3.8882938931184124e-16
2.281807061263093	3.4710956432200746	1.8959544100640866e-15
2.281807061263093	30.322813451483334	3.3554647639086634e-16
2.281807061263093	3.9920484241344116	1.5481715744909478e-15
2.281807061263093	5.280247032679416	1.1215150033564145e-15
2.281807061263093	4.591187411318369	1.3026015436341341e-15
2.281807061263093	6.07272285539607	9.790371852603777e-16
2.281807061263093	6.984135903152317	8.625686837870647e-16
2.281807061263093	9.23785459502435	6.8989656998415e-16
2.281807061263093	40.10771632470945	2.929184868562576e-16
2.281807061263093	10.62430041375603	6.234183556405488e-16
2.281807061263093	12.218828313506167	5.659465083785987e-16
2.281807061263093	8.032336642920923	7.687562970599516e-16
2.281807061263093	46.12720656730547	2.746274736311042e-16
2.281807061263093	16.161735803392606	4.739883682007268e-16
2.281807061263093	18.58733915074652	4.362787737012676e-16
2.281807061263093	14.052667897232176	5.17334551080631e-16
2.281807061263093	28.275147816176883	3.4814028680525727e-16
2.281807061263093	21.376984558326384	4.034230267274599e-16
2.281807061263093	53.05012054231643	2.574786251371476e-16
2.281807061263093	32.518769542467474	3.241538487576983e-16
2.281807061263093	70.16892377441258	2.268483793378963e-16
2.281807061263093	92.81181292947042	1.994022618830951e-16
2.281807061263093	61.012046880572726	2.414006199961168e-16
2.281807061263093	37.39928715601997	3.0321332450947095e-16
2.281807061263093	24.585308585633207	3.739016512108231e-16
2.281807061263093	106.74129716645761	1.8695077939602698e-16
2.281807061263093	141.18576674072995	1.6357671393862094e-16
2.281807061263093	80.70009310287722	2.1268305044006466e-16
2.281807061263093	122.76136152448956	1.7527681775883095e-16
2.281807061263093	186.7451610512345	1.4181275000693535e-16
2.281807061263093	43.01228796347345	2.836255701187392e-16
2.281807061263093	49.467705310393015	2.6591484414267847e-16
2.281807061263093	247.00616769743354	1.2153701849966194e-16
2.281807061263093	214.7724529992276	1.3143528722311232e-16
2.281807061263093	162.3753637352035	1.5265761716289095e-16
2.281807061263093	75.25050618782434	2.1965155429672863e-16
2.281807061263093	326.7128665456223	1.0249464544670778e-16
2.281807061263093	56.891971679208346	2.4931004741858117e-16
2.281807061263093	375.74694508502654	9.369087114301935e-17
2.281807061263093	432.1402099449142	8.5249762284412e-17
2.281807061263093	284.07761809561345	1.1186776922737931e-16
2.281807061263093	99.53317690329328	1.9307617220251523e-16
2.281807061263093	65.43049493075686	2.33742121257831e-16
2.281807061263093	571.5880216953658	7.52814154433195e-17
2.281807061263093	86.54433513786495	2.0593562421772847e-16
2.281807061263093	114.47142425533316	1.810197163020339e-16
2.281807061263093	200.26910976161423	1.366827407675002e-16
2.281807061263093	151.41033725858887	1.580228824354423e-16
2.281807061263093	496.9971505928719	7.721272434743903e-17
2.281807061263093	131.6516500199333	1.693257389725738e-16
2.281807061263093	657.3737216720134	7.373723969104037e-17
2.281807061263093	230.32611780324953	1.2638929121861492e-16
2.281807061263093	350.37317466451333	9.810683770844156e-17
2.281807061263093	174.13446945244175	1.4713529997718256e-16
2.281807061263093	264.8941746705891	1.1660220897609087e-16
2.281807061263093	869.5023893585922	7.106982987854479e-17
2.281807061263093	756.0344051003009	7.239125002758096e-17
2.281807061263093	402.95826550053977	8.947367523581444e-17
2.281807061263093	1000.	6.977253075531786e-17
2.281807061263093	463.4354895767347	8.12252536893639e-17
2.281807061263093	304.6503125379497	1.0707869696570987e-16
2.281807061263093	612.9820104089729	7.45911625700823e-17
2.281807061263093	532.9893226844354	7.615322083341904e-17
2.281807061263093	704.9802483707408	7.306114531553518e-17
2.281807061263093	932.4711198522945	7.041819289768784e-17
2.281807061263093	810.7858667194523	7.172749698794276e-17
2.447053868675886	2.6242677296681363	3.0821160867860012e-15
2.447053868675886	3.018125955472055	2.409008271405862e-15
2.447053868675886	3.4710956432200746	1.8785704651506413e-15
2.447053868675886	2.8143152895543033	2.7405888830909697e-15
2.447053868675886	3.9920484241344116	1.530448038852278e-15
2.447053868675886	4.591187411318369	1.2876893044082091e-15
2.447053868675886	5.280247032679416	1.1061257123150173e-15
2.447053868675886	6.07272285539607	9.656029573283115e-16
2.447053868675886	9.23785459502435	6.804298940394024e-16
2.447053868675886	21.376984558326384	3.988046223403265e-16
2.447053868675886	12.218828313506167	5.594675280923708e-16
2.447053868675886	6.984135903152317	8.507326223181845e-16
2.447053868675886	18.58733915074652	4.312842352912536e-16
2.447053868675886	8.032336642920923	7.582075176321599e-16
2.447053868675886	3.2366964415478443	2.122427140850706e-15
2.447053868675886	28.275147816176883	3.4415476163342447e-16
2.447053868675886	10.62430041375603	6.14863885582824e-16
2.447053868675886	16.161735803392606	4.685621287098728e-16
2.447053868675886	3.7224698645572034	1.6858649813178521e-15
2.447053868675886	14.052667897232176	5.102357499513338e-16
2.447053868675886	32.518769542467474	3.2118169256007394e-16
2.447053868675886	4.281149666883797	1.3989902533371927e-15
2.447053868675886	24.585308585633207	3.7047335901498244e-16
2.447053868675886	37.39928715601997	2.9974212515947107e-16
2.447053868675886	4.923677863659331	1.1907146255633381e-15
2.447053868675886	5.662638681523797	1.0322894466994627e-15
2.447053868675886	6.512505026813057	9.053068092350488e-16
2.447053868675886	43.01228796347345	2.8037861223444357e-16
2.447053868675886	9.906853304462283	6.468166421141128e-16
2.447053868675886	22.925090228759625	3.843780535216888e-16
2.447053868675886	19.93342073016781	4.1472659256028446e-16
2.447053868675886	30.322813451483334	3.3246986155745384e-16
2.447053868675886	7.489921944455094	8.031387611966991e-16
2.447053868675886	11.39370452077802	5.858371185162228e-16
2.447053868675886	13.103706971044476	5.342848807234101e-16
2.447053868675886	17.332156952971005	4.495369388238082e-16
2.447053868675886	49.467705310393015	2.628706394210127e-16
2.447053868675886	26.365758748139648	3.570716602635042e-16
2.447053868675886	8.61403261925502	7.174401640821266e-16
2.447053868675886	56.891971679208346	2.4645593513328447e-16
2.447053868675886	40.10771632470945	2.902327266857561e-16
2.447053868675886	65.43049493075686	2.315989472773138e-16
2.447053868675886	34.87375517605148	3.1027678464601895e-16
2.447053868675886	15.070351883346424	4.895184716339171e-16
2.447053868675886	75.25050618782434	2.1763757627079182e-16
2.447053868675886	86.54433513786495	2.0404740711286886e-16
2.447053868675886	151.41033725858887	1.5657397571662119e-16
2.447053868675886	99.53317690329328	1.9130586299895556e-16
2.447053868675886	114.47142425533316	1.7935995235426345e-16
2.447053868675886	131.6516500199333	1.677731967262504e-16
2.447053868675886	174.13446945244175	1.4578622115121067e-16
2.447053868675886	264.8941746705891	1.155330870779763e-16
2.447053868675886	200.26910976161423	1.3542950112022373e-16
2.447053868675886	46.12720656730547	2.7148352634744644e-16
2.447053868675886	53.05012054231643	2.5453099861822353e-16
2.447053868675886	61.012046880572726	2.3918722548736365e-16
2.447053868675886	70.16892377441258	2.24251409207444e-16
2.447053868675886	230.32611780324953	1.2523043187867985e-16
2.447053868675886	463.4354895767347	8.048050195471179e-17
2.447053868675886	304.6503125379497	1.0609689584244734e-16
2.447053868675886	350.37317466451333	9.720729927370766e-17
2.447053868675886	612.9820104089729	7.390723860320602e-17
2.447053868675886	92.81181292947042	1.9757394896703006e-16
2.447053868675886	402.95826550053977	8.86532939897005e-17
2.447053868675886	106.74129716645761	1.85236633721799e-16
2.447053868675886	162.3753637352035	1.509099861103117e-16
2.447053868675886	80.70009310287722	2.1073296640152034e-16
2.447053868675886	532.9893226844354	7.54549744046429e-17
2.447053868675886	122.76136152448956	1.732702411123106e-16
2.447053868675886	284.07761809561345	1.1084205725481502e-16
2.447053868675886	214.7724529992276	1.3023016130835351e-16
2.447053868675886	141.18576674072995	1.620768843176464e-16
2.447053868675886	186.7451610512345	1.4051247347019078e-16
2.447053868675886	810.7858667194523	7.106982987854479e-17
2.447053868675886	247.00616769743354	1.2042264949198618e-16
2.447053868675886	704.9802483707408	7.239125002758096e-17
2.447053868675886	496.9971505928719	7.66811427169709e-17
2.447053868675886	932.4711198522945	6.977253075531786e-17
2.447053868675886	326.7128665456223	1.0155487534416123e-16
2.447053868675886	657.3737216720134	7.322958551315119e-17
2.447053868675886	375.74694508502654	9.283182256347679e-17
2.447053868675886	432.1402099449142	8.446810996008961e-17
2.447053868675886	571.5880216953658	7.476313017488064e-17
2.447053868675886	869.5023893585922	7.041819289768784e-17
2.447053868675886	756.0344051003009	7.172749698794276e-17
2.447053868675886	1000.	6.929217216190904e-17
2.6242677296681363	2.8143152895543033	2.696765550176293e-15
2.6242677296681363	3.2366964415478443	2.1029666747638112e-15
2.6242677296681363	3.018125955472055	2.386920152164251e-15
2.6242677296681363	3.7224698645572034	1.6627317492377148e-15
2.6242677296681363	4.281149666883797	1.3766197270628404e-15
2.6242677296681363	8.61403261925502	7.075955383242857e-16
2.6242677296681363	4.923677863659331	1.1716745266399327e-15
2.6242677296681363	7.489921944455094	7.902961865494181e-16
2.6242677296681363	11.39370452077802	5.777983335755684e-16
2.6242677296681363	9.906853304462283	6.379411036450568e-16
2.6242677296681363	22.925090228759625	3.7910366511148505e-16
2.6242677296681363	13.103706971044476	5.269534892539572e-16
2.6242677296681363	6.512505026813057	8.90830518414557e-16
2.6242677296681363	26.365758748139648	3.521719668256237e-16
2.6242677296681363	40.10771632470945	2.862501888798956e-16
2.6242677296681363	15.070351883346424	4.8280135932817995e-16
2.6242677296681363	5.662638681523797	1.015782642499047e-15
2.6242677296681363	17.332156952971005	4.433684481975443e-16
2.6242677296681363	19.93342073016781	4.090357652272427e-16
2.6242677296681363	30.322813451483334	3.279077509778465e-16
2.6242677296681363	3.9920484241344116	1.5059754394306553e-15
2.6242677296681363	3.4710956432200746	1.8613459130681358e-15
2.6242677296681363	34.87375517605148	3.06019204740252e-16
2.6242677296681363	5.280247032679416	1.0884382307539034e-15
2.6242677296681363	4.591187411318369	1.2670985337800717e-15
2.6242677296681363	9.23785459502435	6.710931186585075e-16
2.6242677296681363	8.032336642920923	7.478034872592302e-16
2.6242677296681363	10.62430041375603	6.064267989118834e-16
2.6242677296681363	12.218828313506167	5.517905834306765e-16
2.6242677296681363	46.12720656730547	2.683755711092728e-16
2.6242677296681363	14.052667897232176	5.03234357698687e-16
2.6242677296681363	24.585308585633207	3.65389769113907e-16
2.6242677296681363	6.984135903152317	8.390589738301269e-16
2.6242677296681363	28.275147816176883	3.402148629274097e-16
2.6242677296681363	16.161735803392606	4.621325767661961e-16
2.6242677296681363	43.01228796347345	2.771688256654763e-16
2.6242677296681363	32.518769542467474	3.16774476848128e-16
2.6242677296681363	6.07272285539607	9.501625021314456e-16
2.6242677296681363	53.05012054231643	2.5161711665611734e-16
2.6242677296681363	21.376984558326384	3.942390896478427e-16
2.6242677296681363	61.012046880572726	2.359051277754344e-16
2.6242677296681363	70.16892377441258	2.2168416930419433e-16
2.6242677296681363	18.58733915074652	4.2634687457456794e-16
2.6242677296681363	37.39928715601997	2.9631066425086904e-16
2.6242677296681363	80.70009310287722	2.0832048622051197e-16
2.6242677296681363	141.18576674072995	1.6022142108428163e-16
2.6242677296681363	106.74129716645761	1.831160366681843e-16
2.6242677296681363	92.81181292947042	1.9531211379095063e-16
2.6242677296681363	214.7724529992276	1.2873928074756214e-16
2.6242677296681363	247.00616769743354	1.1904404575378228e-16
2.6242677296681363	186.7451610512345	1.3890388055176993e-16
2.6242677296681363	49.467705310393015	2.598612848876377e-16
2.6242677296681363	162.3753637352035	1.4952629730877463e-16
2.6242677296681363	326.7128665456223	1.003922707064717e-16
2.6242677296681363	122.76136152448956	1.7128663584266623e-16
2.6242677296681363	284.07761809561345	1.0957313255396902e-16
2.6242677296681363	375.74694508502654	9.176907981408389e-17
2.6242677296681363	432.1402099449142	8.350111535698756e-17
2.6242677296681363	65.43049493075686	2.289475924381077e-16
2.6242677296681363	56.891971679208346	2.436344968497847e-16
2.6242677296681363	496.9971505928719	7.580329365414656e-17
2.6242677296681363	75.25050618782434	2.1465118019695252e-16
2.6242677296681363	571.5880216953658	7.390723860320602e-17
2.6242677296681363	657.3737216720134	7.239125002758096e-17
2.6242677296681363	99.53317690329328	1.891157851441394e-16
2.6242677296681363	151.41033725858887	1.5478151002068292e-16
2.6242677296681363	86.54433513786495	2.0171146350588703e-16
2.6242677296681363	200.26910976161423	1.338790982907306e-16
2.6242677296681363	264.8941746705891	1.1421045926332686e-16
2.6242677296681363	756.0344051003009	7.106982987854479e-17
2.6242677296681363	114.47142425533316	1.7730663180499153e-16
2.6242677296681363	174.13446945244175	1.4411725413956011e-16
2.6242677296681363	304.6503125379497	1.0488229395619744e-16
2.6242677296681363	230.32611780324953	1.237967884382378e-16
2.6242677296681363	350.37317466451333	9.609446587629673e-17
2.6242677296681363	463.4354895767347	7.955915766179589e-17
2.6242677296681363	131.6516500199333	1.6585252186024407e-16
2.6242677296681363	869.5023893585922	6.977253075531786e-17
2.6242677296681363	402.95826550053977	8.763838721747919e-17
2.6242677296681363	532.9893226844354	7.476313017488064e-17
2.6242677296681363	1000.	6.84989123559368e-17
2.6242677296681363	612.9820104089729	7.306114531553518e-17
2.6242677296681363	704.9802483707408	7.172749698794276e-17
2.6242677296681363	810.7858667194523	7.041819289768784e-17
2.6242677296681363	932.4711198522945	6.913278866833323e-17
2.8143152895543033	3.018125955472055	2.354167127189731e-15
2.8143152895543033	3.4710956432200746	1.8358047532092005e-15
2.8143152895543033	3.2366964415478443	2.078891820644773e-15
2.8143152895543033	8.032336642920923	7.341531829032843e-16
2.8143152895543033	4.591187411318369	1.241107752123151e-15
2.8143152895543033	6.07272285539607	9.306727264959046e-16
2.8143152895543033	6.984135903152317	8.218481587240241e-16
2.8143152895543033	12.218828313506167	5.417182722782133e-16
2.8143152895543033	18.58733915074652	4.1952938321827935e-16
2.8143152895543033	3.9920484241344116	1.4784855661537182e-15
2.8143152895543033	28.275147816176883	3.3477466381816805e-16
2.8143152895543033	10.62430041375603	5.953571656248168e-16
2.8143152895543033	5.280247032679416	1.0661121372036404e-15
2.8143152895543033	21.376984558326384	3.879350171982271e-16
2.8143152895543033	9.23785459502435	6.588430750615699e-16
2.8143152895543033	16.161735803392606	4.547428548391714e-16
2.8143152895543033	3.7224698645572034	1.6361438697333416e-15
2.8143152895543033	32.518769542467474	3.1242773640853145e-16
2.8143152895543033	37.39928715601997	2.9157251437156664e-16
2.8143152895543033	43.01228796347345	2.733655491038584e-16
2.8143152895543033	24.585308585633207	3.595470111598443e-16
2.8143152895543033	14.052667897232176	4.951873985478274e-16
2.8143152895543033	8.61403261925502	6.946791844644813e-16
2.8143152895543033	6.512505026813057	8.745694178539114e-16
2.8143152895543033	7.489921944455094	7.758702261714065e-16
2.8143152895543033	5.662638681523797	9.949468636166252e-16
2.8143152895543033	4.923677863659331	1.14764108647484e-15
2.8143152895543033	49.467705310393015	2.5629550027346935e-16
2.8143152895543033	13.103706971044476	5.17334551080631e-16
2.8143152895543033	11.39370452077802	5.6725128044725e-16
2.8143152895543033	9.906853304462283	6.26296212474732e-16
2.8143152895543033	30.322813451483334	3.234082411189259e-16
2.8143152895543033	19.93342073016781	4.034230267274599e-16
2.8143152895543033	4.281149666883797	1.3514910955748023e-15
2.8143152895543033	22.925090228759625	3.730416153717908e-16
2.8143152895543033	17.332156952971005	4.362787737012676e-16
2.8143152895543033	26.365758748139648	3.4654056788044035e-16
2.8143152895543033	40.10771632470945	2.8232229896835275e-16
2.8143152895543033	15.070351883346424	4.739883682007268e-16
2.8143152895543033	34.87375517605148	3.0182004682269357e-16
2.8143152895543033	56.891971679208346	2.4029137422679276e-16
2.8143152895543033	46.12720656730547	2.6408411679029314e-16
2.8143152895543033	65.43049493075686	2.25286610440649e-16
2.8143152895543033	151.41033725858887	1.5265761716289095e-16
2.8143152895543033	86.54433513786495	1.989436035940819e-16
2.8143152895543033	53.05012054231643	2.4816445750521024e-16
2.8143152895543033	230.32611780324953	1.22098064121965e-16
2.8143152895543033	75.25050618782434	2.1170576308300912e-16
2.8143152895543033	99.53317690329328	1.8652076158280006e-16
2.8143152895543033	131.6516500199333	1.6357671393862094e-16
2.8143152895543033	264.8941746705891	1.126432773778279e-16
2.8143152895543033	174.13446945244175	1.4213969489032744e-16
2.8143152895543033	350.37317466451333	9.477586942559155e-17
2.8143152895543033	200.26910976161423	1.3204202575778198e-16
2.8143152895543033	114.47142425533316	1.7487365199442213e-16
2.8143152895543033	61.012046880572726	2.326680666049371e-16
2.8143152895543033	532.9893226844354	7.373723969104037e-17
2.8143152895543033	402.95826550053977	8.643582403887478e-17
2.8143152895543033	612.9820104089729	7.222473814068591e-17
2.8143152895543033	304.6503125379497	1.0368159688526114e-16
2.8143152895543033	70.16892377441258	2.1864224637807865e-16
2.8143152895543033	704.9802483707408	7.074326108961337e-17
2.8143152895543033	463.4354895767347	7.864836095848797e-17
2.8143152895543033	92.81181292947042	1.926320649694511e-16
2.8143152895543033	162.3753637352035	1.4747451583394764e-16
2.8143152895543033	247.00616769743354	1.1741053798851153e-16
2.8143152895543033	810.7858667194523	6.945192310917064e-17
2.8143152895543033	186.7451610512345	1.3699785857418317e-16
2.8143152895543033	106.74129716645761	1.8060334091806043e-16
2.8143152895543033	375.74694508502654	9.071850338999015e-17
2.8143152895543033	141.18576674072995	1.580228824354423e-16
2.8143152895543033	80.70009310287722	2.0498934156145237e-16
2.8143152895543033	122.76136152448956	1.6893626167683116e-16
2.8143152895543033	284.07761809561345	1.0806958349564695e-16
2.8143152895543033	214.7724529992276	1.2697273615925516e-16
2.8143152895543033	571.5880216953658	7.289309255832315e-17
2.8143152895543033	932.4711198522945	6.818415703867479e-17
2.8143152895543033	657.3737216720134	7.139790619161689e-17
2.8143152895543033	326.7128665456223	9.924297561732917e-17
2.8143152895543033	432.1402099449142	8.254519095023384e-17
2.8143152895543033	496.9971505928719	7.476313017488064e-17
2.8143152895543033	756.0344051003009	7.0094618407463e-17
2.8143152895543033	869.5023893585922	6.881512066336639e-17
2.8143152895543033	1000.	6.771473382278567e-17
3.018125955472055	3.2366964415478443	2.0083083335016806e-15
3.018125955472055	4.281149666883797	1.2936336039808262e-15
3.018125955472055	4.923677863659331	1.1010430192103115e-15
3.018125955472055	3.7224698645572034	1.5733298750757063e-15
3.018125955472055	3.4710956432200746	1.7734746695037406e-15
3.018125955472055	7.489921944455094	7.460834151560053e-16
3.018125955472055	8.61403261925502	6.680094181994681e-16
3.018125955472055	17.332156952971005	4.214660369784896e-16
3.018125955472055	22.925090228759625	3.6037593560868033e-16
3.018125955472055	46.12720656730547	2.5570597809590075e-16
3.018125955472055	5.662638681523797	9.545486926014575e-16
3.018125955472055	30.322813451483334	3.1242773640853145e-16
3.018125955472055	13.103706971044476	4.986202180831193e-16
3.018125955472055	15.070351883346424	4.578952980560307e-16
3.018125955472055	11.39370452077802	5.467312333454662e-16
3.018125955472055	6.512505026813057	8.390589738301269e-16
3.018125955472055	4.591187411318369	1.1907146255633381e-15
3.018125955472055	34.87375517605148	2.9157251437156664e-16
3.018125955472055	9.906853304462283	6.022517701293918e-16
3.018125955472055	19.93342073016781	3.8882938931184124e-16
3.018125955472055	40.10771632470945	2.7273676298155823e-16
3.018125955472055	3.9920484241344116	1.4184541062546198e-15
3.018125955472055	26.365758748139648	3.3477466381816805e-16
3.018125955472055	5.280247032679416	1.022824418014759e-15
3.018125955472055	9.23785459502435	6.335491102931252e-16
3.018125955472055	24.585308585633207	3.4733950637892347e-16
3.018125955472055	53.05012054231643	2.397386641946854e-16
3.018125955472055	14.052667897232176	4.772742283309164e-16
3.018125955472055	12.218828313506167	5.221218696851991e-16
3.018125955472055	8.032336642920923	7.043441077467995e-16
3.018125955472055	32.518769542467474	3.0182004682269357e-16
3.018125955472055	49.467705310393015	2.4759363807518706e-16
3.018125955472055	16.161735803392606	4.382927468849978e-16
3.018125955472055	6.984135903152317	7.902961865494181e-16
3.018125955472055	21.376984558326384	3.739016512108231e-16
3.018125955472055	37.39928715601997	2.8232229896835275e-16
3.018125955472055	6.07272285539607	8.928843004613046e-16
3.018125955472055	61.012046880572726	2.25286610440649e-16
3.018125955472055	10.62430041375603	5.738204014038997e-16
3.018125955472055	18.58733915074652	4.0435310596521656e-16
3.018125955472055	70.16892377441258	2.1170576308300912e-16
3.018125955472055	43.01228796347345	2.6408411679029314e-16
3.018125955472055	28.275147816176883	3.234082411189259e-16
3.018125955472055	122.76136152448956	1.6395383496378698e-16
3.018125955472055	106.74129716645761	1.7487365199442213e-16
3.018125955472055	56.891971679208346	2.326680666049371e-16
3.018125955472055	186.7451610512345	1.3295738920772054e-16
3.018125955472055	214.7724529992276	1.232279371078923e-16
3.018125955472055	141.18576674072995	1.5300956455012954e-16
3.018125955472055	92.81181292947042	1.8652076158280006e-16
3.018125955472055	80.70009310287722	1.9848600029523825e-16
3.018125955472055	65.43049493075686	2.1813933293224758e-16
3.018125955472055	162.3753637352035	1.4279584767865555e-16
3.018125955472055	432.1402099449142	8.011069074085587e-17
3.018125955472055	326.7128665456223	9.631600867790592e-17
3.018125955472055	247.00616769743354	1.1394775625615621e-16
3.018125955472055	496.9971505928719	7.272542635033729e-17
3.018125955472055	571.5880216953658	7.090635747725517e-17
3.018125955472055	75.25050618782434	2.0498934156145237e-16
3.018125955472055	375.74694508502654	8.804294818253331e-17
3.018125955472055	284.07761809561345	1.0488229395619744e-16
3.018125955472055	756.0344051003009	6.802732216373462e-17
3.018125955472055	114.47142425533316	1.693257389725738e-16
3.018125955472055	230.32611780324953	1.1849703347138744e-16
3.018125955472055	86.54433513786495	1.926320649694511e-16
3.018125955472055	99.53317690329328	1.8060334091806043e-16
3.018125955472055	131.6516500199333	1.583871992748557e-16
3.018125955472055	200.26910976161423	1.2785295744601485e-16
3.018125955472055	151.41033725858887	1.478145137423176e-16
3.018125955472055	174.13446945244175	1.3763027534535936e-16
3.018125955472055	1000.	6.571762736786315e-17
3.018125955472055	657.3737216720134	6.945192310917064e-17
3.018125955472055	463.4354895767347	7.632878971494805e-17
3.018125955472055	869.5023893585922	6.678556056743832e-17
3.018125955472055	350.37317466451333	9.198065057268843e-17
3.018125955472055	264.8941746705891	1.0932109616769931e-16
3.018125955472055	532.9893226844354	7.156251184317555e-17
3.018125955472055	402.95826550053977	8.388657762853894e-17
3.018125955472055	612.9820104089729	7.0094618407463e-17
3.018125955472055	304.6503125379497	1.003922707064717e-16
3.018125955472055	810.7858667194523	6.740358183810959e-17
3.018125955472055	704.9802483707408	6.881512066336639e-17
3.018125955472055	932.4711198522945	6.632576618149726e-17
3.2366964415478443	3.4710956432200746	1.7451159574995697e-15
3.2366964415478443	3.9920484241344116	1.3797934810173827e-15
3.2366964415478443	4.591187411318369	1.1555969527846654e-15
3.2366964415478443	3.7224698645572034	1.54105766248351e-15
3.2366964415478443	6.07272285539607	8.685483242967358e-16
3.2366964415478443	9.23785459502435	6.177022528192183e-16
3.2366964415478443	10.62430041375603	5.594675280923708e-16
3.2366964415478443	5.280247032679416	9.949468636166252e-16
3.2366964415478443	8.032336642920923	6.867264668935349e-16
3.2366964415478443	6.984135903152317	7.687562970599516e-16
3.2366964415478443	12.218828313506167	5.090621230633716e-16
3.2366964415478443	24.585308585633207	3.3943231229105372e-16
3.2366964415478443	4.281149666883797	1.2554805481395857e-15
3.2366964415478443	18.58733915074652	3.9514799560437335e-16
3.2366964415478443	32.518769542467474	2.9494910457164597e-16
3.2366964415478443	49.467705310393015	2.425149863245161e-16
3.2366964415478443	37.39928715601997	2.7589522352119477e-16
3.2366964415478443	28.275147816176883	3.1604584298920187e-16
3.2366964415478443	16.161735803392606	4.2831499959948047e-16
3.2366964415478443	43.01228796347345	2.586672116044897e-16
3.2366964415478443	21.376984558326384	3.6623216385943985e-16
3.2366964415478443	4.923677863659331	1.0685700255695545e-15
3.2366964415478443	14.052667897232176	4.664090664727284e-16
3.2366964415478443	9.906853304462283	5.87187747767756e-16
3.2366964415478443	6.512505026813057	8.161900319333426e-16
3.2366964415478443	8.61403261925502	6.513006108324459e-16
3.2366964415478443	5.662638681523797	9.285320247990656e-16
3.2366964415478443	7.489921944455094	7.257485652783269e-16
3.2366964415478443	26.365758748139648	3.279077509778465e-16
3.2366964415478443	56.891971679208346	2.2737137121927903e-16
3.2366964415478443	13.103706971044476	4.872691141398285e-16
3.2366964415478443	11.39370452077802	5.330559368442182e-16
3.2366964415478443	19.93342073016781	3.799776768176069e-16
3.2366964415478443	53.05012054231643	2.3482113401870356e-16
3.2366964415478443	65.43049493075686	2.1366484920278224e-16
3.2366964415478443	34.87375517605148	2.8559176594817097e-16
3.2366964415478443	17.332156952971005	4.1092397779226266e-16
3.2366964415478443	22.925090228759625	3.521719668256237e-16
3.2366964415478443	30.322813451483334	3.053153097917903e-16
3.2366964415478443	40.10771632470945	2.6714237433103886e-16
3.2366964415478443	75.25050618782434	2.0078459104167521e-16
3.2366964415478443	46.12720656730547	2.5046092566479016e-16
3.2366964415478443	86.54433513786495	1.886807874584539e-16
3.2366964415478443	15.070351883346424	4.464420398817592e-16
3.2366964415478443	131.6516500199333	1.551383539768315e-16
3.2366964415478443	99.53317690329328	1.7689879713147088e-16
3.2366964415478443	114.47142425533316	1.6585252186024407e-16
3.2366964415478443	174.13446945244175	1.3511799079592193e-16
3.2366964415478443	61.012046880572726	2.2066552143605313e-16
3.2366964415478443	230.32611780324953	1.160664170340372e-16
3.2366964415478443	200.26910976161423	1.255191467434968e-16
3.2366964415478443	304.6503125379497	9.855972368913946e-17
3.2366964415478443	151.41033725858887	1.4511632747388513e-16
3.2366964415478443	70.16892377441258	2.0736324502532637e-16
3.2366964415478443	350.37317466451333	9.030164813880453e-17
3.2366964415478443	402.95826550053977	8.235532331438074e-17
3.2366964415478443	80.70009310287722	1.9441464660166242e-16
3.2366964415478443	532.9893226844354	7.025621936957988e-17
3.2366964415478443	264.8941746705891	1.0732556357038016e-16
3.2366964415478443	92.81181292947042	1.826948393995277e-16
3.2366964415478443	141.18576674072995	1.5021654852243617e-16
3.2366964415478443	810.7858667194523	6.61732059138904e-17
3.2366964415478443	612.9820104089729	6.881512066336639e-17
3.2366964415478443	186.7451610512345	1.3023016130835351e-16
3.2366964415478443	463.4354895767347	7.493549424564136e-17
3.2366964415478443	704.9802483707408	6.740358183810959e-17
3.2366964415478443	122.76136152448956	1.6059080658615475e-16
3.2366964415478443	932.4711198522945	6.511506455942138e-17
3.2366964415478443	106.74129716645761	1.7128663584266623e-16
3.2366964415478443	247.00616769743354	1.116104547960128e-16
3.2366964415478443	214.7724529992276	1.2070028016407922e-16
3.2366964415478443	326.7128665456223	9.434037041073387e-17
3.2366964415478443	162.3753637352035	1.3986681288018604e-16
3.2366964415478443	375.74694508502654	8.62370073013477e-17
3.2366964415478443	432.1402099449142	7.864836095848797e-17
3.2366964415478443	571.5880216953658	6.961204235727163e-17
3.2366964415478443	284.07761809561345	1.0296778665789758e-16
3.2366964415478443	869.5023893585922	6.55664659204352e-17
3.2366964415478443	496.9971505928719	7.123367916036972e-17
3.2366964415478443	657.3737216720134	6.818415703867479e-17
3.2366964415478443	756.0344051003009	6.678556056743832e-17
3.2366964415478443	1000.	6.451802662996101e-17
3.4710956432200746	3.7224698645572034	1.5661003596431922e-15
3.4710956432200746	4.281149666883797	1.2583750194857217e-15
3.4710956432200746	3.9920484241344116	1.389358712342322e-15
3.4710956432200746	4.923677863659331	1.0685700255695545e-15
3.4710956432200746	5.662638681523797	9.285320247990656e-16
3.4710956432200746	6.512505026813057	8.180717326605531e-16
3.4710956432200746	8.61403261925502	6.513006108324459e-16
3.4710956432200746	9.906853304462283	5.885414908530108e-16
3.4710956432200746	4.591187411318369	1.1555969527846654e-15
3.4710956432200746	11.39370452077802	5.355166578944855e-16
3.4710956432200746	19.93342073016781	3.817317498957761e-16
3.4710956432200746	7.489921944455094	7.274217560177664e-16
3.4710956432200746	22.925090228759625	3.5379768171253077e-16
3.4710956432200746	13.103706971044476	4.883924979236911e-16
3.4710956432200746	17.332156952971005	4.1282090682413736e-16
3.4710956432200746	40.10771632470945	2.683755711092728e-16
3.4710956432200746	26.365758748139648	3.2866373209661895e-16
3.4710956432200746	34.87375517605148	2.862501888798956e-16
3.4710956432200746	15.070351883346424	4.485029292731521e-16
3.4710956432200746	53.05012054231643	2.359051277754344e-16
3.4710956432200746	5.280247032679416	9.949468636166252e-16
3.4710956432200746	46.12720656730547	2.5161711665611734e-16
3.4710956432200746	30.322813451483334	3.067247224966194e-16
3.4710956432200746	6.07272285539607	8.705507354381368e-16
3.4710956432200746	61.012046880572726	2.2168416930419433e-16
3.4710956432200746	6.984135903152317	7.7052864078705665e-16
3.4710956432200746	12.218828313506167	5.114120825995749e-16
3.4710956432200746	9.23785459502435	6.191263461465702e-16
3.4710956432200746	14.052667897232176	4.674843580656438e-16
3.4710956432200746	70.16892377441258	2.0784131453572777e-16
3.4710956432200746	10.62430041375603	5.607573630735312e-16
3.4710956432200746	21.376984558326384	3.6707650071985035e-16
3.4710956432200746	8.032336642920923	6.883096933991136e-16
3.4710956432200746	28.275147816176883	3.175047905497483e-16
3.4710956432200746	18.58733915074652	3.96972098711659e-16
3.4710956432200746	24.585308585633207	3.4099921770991284e-16
3.4710956432200746	56.891971679208346	2.284209749863803e-16
3.4710956432200746	37.39928715601997	2.771688256654763e-16
3.4710956432200746	16.161735803392606	4.3029220998738127e-16
3.4710956432200746	49.467705310393015	2.436344968497847e-16
3.4710956432200746	65.43049493075686	2.1465118019695252e-16
3.4710956432200746	43.01228796347345	2.598612848876377e-16
3.4710956432200746	32.518769542467474	2.9631066425086904e-16
3.4710956432200746	80.70009310287722	1.9531211379095063e-16
3.4710956432200746	106.74129716645761	1.720773382836573e-16
3.4710956432200746	92.81181292947042	1.8353820499404124e-16
3.4710956432200746	122.76136152448956	1.6133213437360124e-16
3.4710956432200746	141.18576674072995	1.505628681018663e-16
3.4710956432200746	162.3753637352035	1.4051247347019078e-16
3.4710956432200746	247.00616769743354	1.1212567688916237e-16
3.4710956432200746	284.07761809561345	1.0320517568674233e-16
3.4710956432200746	186.7451610512345	1.3083133667694358e-16
3.4710956432200746	214.7724529992276	1.2125746319055765e-16
3.4710956432200746	496.9971505928719	7.156251184317555e-17
3.4710956432200746	326.7128665456223	9.477586942559155e-17
3.4710956432200746	756.0344051003009	6.709385960958999e-17
3.4710956432200746	75.25050618782434	2.0171146350588703e-16
3.4710956432200746	432.1402099449142	7.882968230795232e-17
3.4710956432200746	1000.	6.481585816184476e-17
3.4710956432200746	375.74694508502654	8.663509914220581e-17
3.4710956432200746	657.3737216720134	6.834135349154006e-17
3.4710956432200746	114.47142425533316	1.666181390564384e-16
3.4710956432200746	869.5023893585922	6.586913731330505e-17
3.4710956432200746	571.5880216953658	6.977253075531786e-17
3.4710956432200746	86.54433513786495	1.895517857034574e-16
3.4710956432200746	131.6516500199333	1.5585451186374104e-16
3.4710956432200746	151.41033725858887	1.4545088865235286e-16
3.4710956432200746	99.53317690329328	1.7771540672866514e-16
3.4710956432200746	264.8941746705891	1.0757299931832714e-16
3.4710956432200746	174.13446945244175	1.3574172962188777e-16
3.4710956432200746	304.6503125379497	9.901470030608926e-17
3.4710956432200746	532.9893226844354	7.058053985072592e-17
3.4710956432200746	200.26910976161423	1.260985748771222e-16
3.4710956432200746	230.32611780324953	1.1660220897609087e-16
3.4710956432200746	810.7858667194523	6.647867817205525e-17
3.4710956432200746	463.4354895767347	7.510825569640533e-17
3.4710956432200746	350.37317466451333	9.071850338999015e-17
3.4710956432200746	402.95826550053977	8.273549632001502e-17
3.4710956432200746	704.9802483707408	6.771473382278567e-17
3.4710956432200746	932.4711198522945	6.526518531505422e-17
3.4710956432200746	612.9820104089729	6.913278866833323e-17
3.7224698645572034	3.9920484241344116	1.4184541062546198e-15
3.7224698645572034	4.281149666883797	1.2670985337800717e-15
3.7224698645572034	4.923677863659331	1.073502815121009e-15
3.7224698645572034	6.07272285539607	8.745694178539114e-16
3.7224698645572034	5.662638681523797	9.328183635139089e-16
3.7224698645572034	4.591187411318369	1.1609314806471192e-15
3.7224698645572034	5.280247032679416	9.972406826582134e-16
3.7224698645572034	6.512505026813057	8.218481587240241e-16
3.7224698645572034	6.984135903152317	7.740855959115886e-16
3.7224698645572034	9.23785459502435	6.234183556405488e-16
3.7224698645572034	12.218828313506167	5.149573775583734e-16
3.7224698645572034	11.39370452077802	5.392290545549931e-16
3.7224698645572034	13.103706971044476	4.929119921016009e-16
3.7224698645572034	10.62430041375603	5.646447375022075e-16
3.7224698645572034	8.032336642920923	6.930813070725642e-16
3.7224698645572034	7.489921944455094	7.324645087650669e-16
3.7224698645572034	8.61403261925502	6.573276266675409e-16
3.7224698645572034	15.070351883346424	4.516121150516263e-16
3.7224698645572034	9.906853304462283	5.926214749823623e-16
3.7224698645572034	17.332156952971005	4.166410754238678e-16
3.7224698645572034	16.161735803392606	4.3327515242222586e-16
3.7224698645572034	18.58733915074652	3.997240539904474e-16
3.7224698645572034	14.052667897232176	4.718103721701287e-16
3.7224698645572034	19.93342073016781	3.8526422516620427e-16
3.7224698645572034	32.518769542467474	2.9905266853559546e-16
3.7224698645572034	40.10771632470945	2.7085906918976875e-16
3.7224698645572034	26.365758748139648	3.3170512570937164e-16
3.7224698645572034	24.585308585633207	3.4415476163342447e-16
3.7224698645572034	28.275147816176883	3.2044292137372396e-16
3.7224698645572034	22.925090228759625	3.570716602635042e-16
3.7224698645572034	21.376984558326384	3.7047335901498244e-16
3.7224698645572034	34.87375517605148	2.888990953794197e-16
3.7224698645572034	30.322813451483334	3.0956309655731667e-16
3.7224698645572034	37.39928715601997	2.7973369490327016e-16
3.7224698645572034	43.01228796347345	2.6166273803011443e-16
3.7224698645572034	46.12720656730547	2.533614182195345e-16
3.7224698645572034	61.012046880572726	2.232209647664458e-16
3.7224698645572034	56.891971679208346	2.305347405969348e-16
3.7224698645572034	49.467705310393015	2.4588904558821173e-16
3.7224698645572034	70.16892377441258	2.0976463976076044e-16
3.7224698645572034	53.05012054231643	2.3808815035676656e-16
3.7224698645572034	65.43049493075686	2.1663752266393526e-16
3.7224698645572034	99.53317690329328	1.7935995235426345e-16
3.7224698645572034	131.6516500199333	1.572967607966465e-16
3.7224698645572034	80.70009310287722	1.971194961010937e-16
3.7224698645572034	151.41033725858887	1.467968643731745e-16
3.7224698645572034	92.81181292947042	1.85236633721799e-16
3.7224698645572034	162.3753637352035	1.4181275000693535e-16
3.7224698645572034	114.47142425533316	1.6815999261193207e-16
3.7224698645572034	75.25050618782434	2.0357806421906052e-16
3.7224698645572034	200.26910976161423	1.2697273615925516e-16
3.7224698645572034	174.13446945244175	1.366827407675002e-16
3.7224698645572034	122.76136152448956	1.624505475322805e-16
3.7224698645572034	106.74129716645761	1.7366971026281305e-16
3.7224698645572034	214.7724529992276	1.2237955741036633e-16
3.7224698645572034	141.18576674072995	1.5195614913850932e-16
3.7224698645572034	86.54433513786495	1.9086582777080505e-16
3.7224698645572034	264.8941746705891	1.085684600311489e-16
3.7224698645572034	284.07761809561345	1.0416021736455139e-16
3.7224698645572034	247.00616769743354	1.1316326724128518e-16
3.7224698645572034	230.32611780324953	1.1768122433123912e-16
3.7224698645572034	186.7451610512345	1.3204202575778198e-16
3.7224698645572034	326.7128665456223	9.565290785655948e-17
3.7224698645572034	375.74694508502654	8.743680438510047e-17
3.7224698645572034	432.1402099449142	7.955915766179589e-17
3.7224698645572034	463.4354895767347	7.580329365414656e-17
3.7224698645572034	350.37317466451333	9.134739712105614e-17
3.7224698645572034	402.95826550053977	8.350111535698756e-17
3.7224698645572034	532.9893226844354	7.106982987854479e-17
3.7224698645572034	612.9820104089729	6.961204235727163e-17
3.7224698645572034	657.3737216720134	6.897377178323903e-17
3.7224698645572034	304.6503125379497	9.993096409692042e-17
3.7224698645572034	571.5880216953658	7.041819289768784e-17
3.7224698645572034	496.9971505928719	7.222473814068591e-17
3.7224698645572034	810.7858667194523	6.709385960958999e-17
3.7224698645572034	704.9802483707408	6.834135349154006e-17
3.7224698645572034	869.5023893585922	6.647867817205525e-17
3.7224698645572034	1000.	6.526518531505422e-17
3.7224698645572034	756.0344051003009	6.771473382278567e-17
3.7224698645572034	932.4711198522945	6.586913731330505e-17
3.9920484241344116	4.281149666883797	4.3728460084154226e-16
3.9920484241344116	4.591187411318369	3.595470111598443e-16
3.9920484241344116	5.280247032679416	2.586672116044897e-16
3.9920484241344116	6.07272285539607	1.9531211379095063e-16
3.9920484241344116	7.489921944455094	1.3605467795664908e-16
3.9920484241344116	4.923677863659331	3.0251588355111656e-16
3.9920484241344116	5.662638681523797	2.237355937563808e-16
3.9920484241344116	6.984135903152317	1.5265761716289095e-16
3.9920484241344116	9.23785459502435	9.947177721019716e-17
3.9920484241344116	16.161735803392606	5.1840785628932936e-17
3.9920484241344116	12.218828313506167	6.961204235727163e-17
3.9920484241344116	14.052667897232176	5.965923430270703e-17
3.9920484241344116	13.103706971044476	6.436962446327942e-17
3.9920484241344116	8.032336642920923	1.22098064121965e-16
3.9920484241344116	9.906853304462283	9.050983577933305e-17
3.9920484241344116	6.512505026813057	1.720773382836573e-16
3.9920484241344116	11.39370452077802	7.56289335007526e-17
3.9920484241344116	8.61403261925502	1.0982575000228696e-16
3.9920484241344116	15.070351883346424	5.554878635455799e-17
3.9920484241344116	10.62430041375603	8.254519095023384e-17
3.9920484241344116	17.332156952971005	4.860363762329522e-17
3.9920484241344116	19.93342073016781	4.3217901337093275e-17
3.9920484241344116	18.58733915074652	4.577898653628703e-17
3.9920484241344116	21.376984558326384	4.089415826870203e-17
3.9920484241344116	40.10771632470945	2.783841929576136e-17
3.9920484241344116	22.925090228759625	3.878456932112631e-17
3.9920484241344116	30.322813451483334	3.225900534139094e-17
3.9920484241344116	24.585308585633207	3.686861073255585e-17
3.9920484241344116	28.275147816176883	3.362426289677969e-17
3.9920484241344116	37.39928715601997	2.8750537735968746e-17
3.9920484241344116	32.518769542467474	3.102053418573088e-17
3.9920484241344116	43.01228796347345	2.6955238055150255e-17
3.9920484241344116	26.365758748139648	3.5209087746070344e-17
3.9920484241344116	34.87375517605148	2.9829609778247654e-17
3.9920484241344116	46.12720656730547	2.6100075973798174e-17
3.9920484241344116	61.012046880572726	2.3368830095992914e-17
3.9920484241344116	53.05012054231643	2.463991874158548e-17
3.9920484241344116	56.891971679208346	2.3968346316264153e-17
3.9920484241344116	49.467705310393015	2.538870628517936e-17
3.9920484241344116	65.43049493075686	2.2731901781858276e-17
3.9920484241344116	75.25050618782434	2.16587640785805e-17
3.9920484241344116	70.16892377441258	2.216331254103173e-17
3.9920484241344116	80.70009310287722	2.116570167673012e-17
3.9920484241344116	86.54433513786495	2.068386385497305e-17
3.9920484241344116	122.76136152448956	1.90821879954918e-17
3.9920484241344116	92.81181292947042	2.0306303383956612e-17
3.9920484241344116	151.41033725858887	1.84768005168285e-17
3.9920484241344116	162.3753637352035	1.830738732806397e-17
3.9920484241344116	141.18576674072995	1.864778142402362e-17
3.9920484241344116	131.6516500199333	1.8863734275907714e-17
3.9920484241344116	99.53317690329328	1.993563485103615e-17
3.9920484241344116	114.47142425533316	1.9347674405851677e-17
3.9920484241344116	106.74129716645761	1.9616854471997016e-17
3.9920484241344116	186.7451610512345	1.7973206740184964e-17
3.9920484241344116	200.26910976161423	1.7808410986536583e-17
3.9920484241344116	247.00616769743354	1.7362972193938816e-17
3.9920484241344116	230.32611780324953	1.748333864573641e-17
3.9920484241344116	214.7724529992276	1.7645126239845154e-17
3.9920484241344116	284.07761809561345	1.7085329926782985e-17
3.9920484241344116	264.8941746705891	1.720377166118811e-17
3.9920484241344116	304.6503125379497	1.6928675087036426e-17
3.9920484241344116	326.7128665456223	1.6812127292867958e-17
3.9920484241344116	350.37317466451333	1.669638188803331e-17
3.9920484241344116	463.4354895767347	1.616668474133391e-17
3.9920484241344116	432.1402099449142	1.6278758092480782e-17
3.9920484241344116	402.95826550053977	1.6429398720122167e-17
3.9920484241344116	375.74694508502654	1.65432933003254e-17
3.9920484241344116	496.9971505928719	1.6018452929701364e-17
3.9920484241344116	571.5880216953658	1.6278758092480782e-17
3.9920484241344116	532.9893226844354	1.616668474133391e-17
3.9920484241344116	612.9820104089729	1.6391608376946898e-17
3.9920484241344116	657.3737216720134	1.6467276187757984e-17
3.9920484241344116	704.9802483707408	1.6467276187757984e-17
3.9920484241344116	756.0344051003009	1.6467276187757984e-17
3.9920484241344116	810.7858667194523	1.6467276187757984e-17
3.9920484241344116	869.5023893585922	1.6429398720122167e-17
3.9920484241344116	1000.	1.6391608376946898e-17
3.9920484241344116	932.4711198522945	1.6429398720122167e-17
4.	4.2560148781427225	4.454151491122043e-16
4.	4.818251106634234	3.182367879668866e-16
4.	5.454760942168752	2.414006199961168e-16
4.	4.528415660743051	3.730416153717908e-16
4.	6.991144953232454	1.523064793130408e-16
4.	6.175356219031625	1.895517857034574e-16
4.	10.143951960040074	8.763838721747919e-17
4.	7.914702573185648	1.2494238110595773e-16
4.	8.960265770634306	1.0392063158137868e-16
4.	30.9873055676151	3.181635123474153e-17
4.	35.08084995415465	2.976099672615076e-17
4.	11.484007729417664	7.493549424564136e-17
4.	44.96169671087044	2.6402331009546076e-17
4.	16.66296772491886	5.042784094755976e-17
4.	39.71516758114278	2.79669284814443e-17
4.	14.71858501804111	5.684281470467684e-17
4.	21.356247129984272	4.089415826870203e-17
4.	13.001090112497304	6.481585816184476e-17
4.	18.86421099999465	4.525490670382697e-17
4.	24.177490989529915	3.72955720665429e-17
4.	5.126637099115734	2.7589522352119477e-16
4.	5.803885931645506	2.131733845963523e-16
4.	27.371432208615314	3.432840874860475e-17
4.	6.570601986507445	1.697161141961046e-16
4.	7.4386042340524305	1.3763027534535936e-16
4.	8.421272976888153	1.1368565750949312e-16
4.	50.901312879771275	2.509805526943968e-17
4.	12.2190269392769	6.961204235727163e-17
4.	10.7932026162739	8.085202031068142e-17
4.	9.533756107983145	9.52133788140689e-17
4.	15.660629205497877	5.341618589450063e-17
4.	13.83320823771569	6.062871660943234e-17
4.	37.32615483569366	2.8816821206298836e-17
4.	22.72312638162647	3.9053438092068155e-17
4.	17.729459637816653	4.7716433354168706e-17
4.	42.257086028318774	2.7142101590138265e-17
4.	32.970608382331186	3.07361079070144e-17
4.	20.071590670100196	4.292036174562863e-17
4.	29.12330567898544	3.301049012076925e-17
4.	65.23813975078318	2.278430947423422e-17
4.	25.72494034190023	3.5781247077391395e-17
4.	57.62557559928457	2.385821077995335e-17
4.	83.6130668809155	2.0923395801744617e-17
4.	47.839412537001294	2.574193393899589e-17
4.	73.8563534312976	2.180891052547569e-17
4.	54.159186233326054	2.447028182888809e-17
4.	121.32017564297009	1.9126181386274538e-17
4.	94.65868037657351	2.0166501842787676e-17
4.	107.16346266063664	1.9571732451699904e-17
4.	137.3470458364309	1.8733864300358313e-17
4.	225.6131930534454	1.7564046159640434e-17
4.	176.0321151597488	1.8097803560278695e-17
4.	155.4911283306219	1.8391898859143247e-17
4.	289.15924138943836	1.7046030832994173e-17
4.	419.56181327636216	1.6353904957831323e-17
4.	370.60362361481424	1.658143334837265e-17
4.	327.3583092891284	1.6812127292867958e-17
4.	69.41362335042187	2.2265623998317418e-17
4.	255.41757917336696	1.7283188623170256e-17
4.	199.28664677078277	1.7808410986536583e-17
4.	474.9875714726077	1.609239816057192e-17
4.	88.96461416307976	2.054146294676352e-17
4.	78.58343476224252	2.1361565179765317e-17
4.	61.31382677802331	2.3315077909198e-17
4.	608.7722263825888	1.6391608376946898e-17
4.	114.02232286924034	1.9347674405851677e-17
4.	129.08511813884218	1.8907224028436135e-17
4.	100.7171880070134	1.9889779582972393e-17
4.	537.7352893287167	1.616668474133391e-17
4.	240.0532765851876	1.740300198617534e-17
4.	187.29882528770608	1.7973206740184964e-17
4.	146.1377676372	1.8562094102043134e-17
4.	165.44313889858145	1.8265277299477057e-17
4.	307.666508376478	1.6928675087036426e-17
4.	446.4153299011838	1.624131424774465e-17
4.	348.31045870454415	1.669638188803331e-17
4.	689.1934209440825	1.6467276187757984e-17
4.	212.0417334179063	1.7685806529456787e-17
4.	394.3236339995635	1.6467276187757984e-17
4.	271.7652542752618	1.7164200131757212e-17
4.	505.38854278007426	1.6018452929701364e-17
4.	780.2385701710655	1.6467276187757984e-17
4.	883.3111400696051	1.6429398720122167e-17
4.	1000.	1.6391608376946898e-17
4.	647.7359132210921	1.6467276187757984e-17
4.	572.1523479713496	1.6278758092480782e-17
4.	733.3043633640241	1.6467276187757984e-17
4.	830.1767407872153	1.6467276187757984e-17
4.	939.8463385413619	1.6429398720122167e-17
4.2560148781427225	4.528415660743051	3.4336314857630136e-16
4.2560148781427225	5.126637099115734	2.510383555371497e-16
4.2560148781427225	5.803885931645506	1.926320649694511e-16
4.2560148781427225	4.818251106634234	2.9157251437156664e-16
4.2560148781427225	6.570601986507445	1.5265761716289095e-16
4.2560148781427225	8.421272976888153	1.017890069499278e-16
4.2560148781427225	9.533756107983145	8.50536736857226e-17
4.2560148781427225	7.4386042340524305	1.2351203528331268e-16
4.2560148781427225	20.071590670100196	3.764069841785521e-17
4.2560148781427225	10.7932026162739	7.20586092587605e-17
4.2560148781427225	13.83320823771569	5.366276852114531e-17
4.2560148781427225	12.2190269392769	6.189837891944481e-17
4.2560148781427225	32.970608382331186	2.6402331009546076e-17
4.2560148781427225	17.729459637816653	4.194327844697873e-17
4.2560148781427225	29.12330567898544	2.855260070090506e-17
4.2560148781427225	15.660629205497877	4.717017354612327e-17
4.2560148781427225	5.454760942168752	2.1914631927521178e-16
4.2560148781427225	25.72494034190023	3.102053418573088e-17
4.2560148781427225	42.257086028318774	2.3101302710873125e-17
4.2560148781427225	22.72312638162647	3.4013652674574424e-17
4.2560148781427225	37.32615483569366	2.463991874158548e-17
4.2560148781427225	6.175356219031625	1.7089264815875136e-16
4.2560148781427225	47.839412537001294	2.1758746412529363e-17
4.2560148781427225	6.991144953232454	1.3699785857418317e-16
4.2560148781427225	7.914702573185648	1.1186776922737931e-16
4.2560148781427225	8.960265770634306	9.283182256347679e-17
4.2560148781427225	10.143951960040074	7.810689549013028e-17
4.2560148781427225	21.356247129984272	3.5781247077391395e-17
4.2560148781427225	11.484007729417664	6.663194269645043e-17
4.2560148781427225	13.001090112497304	5.75010896847122e-17
4.2560148781427225	16.66296772491886	4.4428829718854635e-17
4.2560148781427225	54.159186233326054	2.0588820650548834e-17
4.2560148781427225	30.9873055676151	2.745642392753821e-17
4.2560148781427225	14.71858501804111	5.031184854592271e-17
4.2560148781427225	24.177490989529915	3.248263652435271e-17
4.2560148781427225	61.31382677802331	1.95267142195367e-17
4.2560148781427225	18.86421099999465	3.968806938912663e-17
4.2560148781427225	39.71516758114278	2.380333293638272e-17
4.2560148781427225	50.901312879771275	2.116570167673012e-17
4.2560148781427225	27.371432208615314	2.976099672615076e-17
4.2560148781427225	35.08084995415465	2.5505906975907612e-17
4.2560148781427225	44.96169671087044	2.2419977419367785e-17
4.2560148781427225	69.41362335042187	1.8604888432534485e-17
4.2560148781427225	114.02232286924034	1.5944847480205464e-17
4.2560148781427225	129.08511813884218	1.5546021688555097e-17
4.2560148781427225	88.96461416307976	1.700682213364181e-17
4.2560148781427225	100.7171880070134	1.6429398720122167e-17
4.2560148781427225	78.58343476224252	1.776744868632999e-17
4.2560148781427225	187.29882528770608	1.477804787078048e-17
4.2560148781427225	146.1377676372	1.5262246697948166e-17
4.2560148781427225	165.44313889858145	1.4983651697881798e-17
4.2560148781427225	57.62557559928457	2.0027662784575077e-17
4.2560148781427225	348.31045870454415	1.3823377516053816e-17
4.2560148781427225	212.0417334179063	1.4575265314125848e-17
4.2560148781427225	271.7652542752618	1.417800969086808e-17
4.2560148781427225	121.32017564297009	1.572605424271046e-17
4.2560148781427225	137.3470458364309	1.540348071646083e-17
4.2560148781427225	307.666508376478	1.4015699218190573e-17
4.2560148781427225	65.23813975078318	1.9038295796807652e-17
4.2560148781427225	394.3236339995635	1.3665126887964921e-17
4.2560148781427225	73.8563534312976	1.8181347599668007e-17
4.2560148781427225	572.1523479713496	1.3633694828677362e-17
4.2560148781427225	505.38854278007426	1.335403987207969e-17
4.2560148781427225	240.0532765851876	1.4375265314791574e-17
4.2560148781427225	107.16346266063664	1.616668474133391e-17
4.2560148781427225	446.4153299011838	1.3508687919961483e-17
4.2560148781427225	199.28664677078277	1.4676306365754227e-17
4.2560148781427225	94.65868037657351	1.669638188803331e-17
4.2560148781427225	176.0321151597488	1.4880494685002862e-17
4.2560148781427225	155.4911283306219	1.5122307649601693e-17
4.2560148781427225	83.6130668809155	1.7362972193938816e-17
4.2560148781427225	647.7359132210921	1.3791581454063234e-17
4.2560148781427225	289.15924138943836	1.4112861153688276e-17
4.2560148781427225	225.6131930534454	1.4474919893527495e-17
4.2560148781427225	370.60362361481424	1.3759858528291017e-17
4.2560148781427225	830.1767407872153	1.3855246882876151e-17
4.2560148781427225	733.3043633640241	1.3855246882876151e-17
4.2560148781427225	939.8463385413619	1.3823377516053816e-17
4.2560148781427225	327.3583092891284	1.3919206207413863e-17
4.2560148781427225	419.56181327636216	1.3571047440658136e-17
4.2560148781427225	255.41757917336696	1.4276296821722176e-17
4.2560148781427225	608.7722263825888	1.3728208570511953e-17
4.2560148781427225	537.7352893287167	1.3508687919961483e-17
4.2560148781427225	474.9875714726077	1.3415685498266511e-17
4.2560148781427225	689.1934209440825	1.3823377516053816e-17
4.2560148781427225	883.3111400696051	1.3855246882876151e-17
4.2560148781427225	780.2385701710655	1.3855246882876151e-17
4.2560148781427225	1000.	1.3823377516053816e-17
4.528415660743051	4.818251106634234	3.3246986155745384e-16
4.528415660743051	5.126637099115734	2.849348574984421e-16
4.528415660743051	6.991144953232454	1.5371589540653102e-16
4.528415660743051	7.914702573185648	1.255191467434968e-16
4.528415660743051	6.175356219031625	1.926320649694511e-16
4.528415660743051	5.454760942168752	2.4759363807518706e-16
4.528415660743051	10.143951960040074	8.763838721747919e-17
4.528415660743051	8.960265770634306	1.0416021736455139e-16
4.528415660743051	13.001090112497304	6.451802662996101e-17
4.528415660743051	14.71858501804111	5.63216247676691e-17
4.528415660743051	18.86421099999465	4.432663603845532e-17
4.528415660743051	11.484007729417664	7.476313017488064e-17
4.528415660743051	27.371432208615314	3.308659477879699e-17
4.528415660743051	39.71516758114278	2.6463200762320373e-17
4.528415660743051	44.96169671087044	2.481073163919186e-17
4.528415660743051	30.9873055676151	3.052450094075927e-17
4.528415660743051	21.356247129984272	3.987127955721621e-17
4.528415660743051	16.66296772491886	4.973587631167973e-17
4.528415660743051	24.177490989529915	3.619561606717283e-17
4.528415660743051	35.08084995415465	2.829080282481418e-17
4.528415660743051	7.4386042340524305	1.3858437857827415e-16
4.528415660743051	6.570601986507445	1.7168153185292815e-16
4.528415660743051	5.803885931645506	2.1763757627079182e-16
4.528415660743051	8.421272976888153	1.1394775625615621e-16
4.528415660743051	50.901312879771275	2.3422706206782274e-17
4.528415660743051	9.533756107983145	9.543289029686724e-17
4.528415660743051	12.2190269392769	6.929217216190904e-17
4.528415660743051	13.83320823771569	6.021130986331872e-17
4.528415660743051	57.62557559928457	2.216331254103173e-17
4.528415660743051	15.660629205497877	5.280467507103503e-17
4.528415660743051	10.7932026162739	8.085202031068142e-17
4.528415660743051	42.257086028318774	2.562364869467243e-17
4.528415660743051	29.12330567898544	3.174316834763603e-17
4.528415660743051	20.071590670100196	4.194327844697873e-17
4.528415660743051	47.839412537001294	2.4078990266071075e-17
4.528415660743051	22.72312638162647	3.7901637458771385e-17
4.528415660743051	17.729459637816653	4.684542399253568e-17
4.528415660743051	25.72494034190023	3.4566385790252577e-17
4.528415660743051	32.970608382331186	2.935261998671314e-17
4.528415660743051	37.32615483569366	2.7330260531259832e-17
4.528415660743051	54.159186233326054	2.278430947423422e-17
4.528415660743051	83.6130668809155	1.9214472677854753e-17
4.528415660743051	65.23813975078318	2.1068444407713808e-17
4.528415660743051	94.65868037657351	1.8434300809796812e-17
4.528415660743051	73.8563534312976	2.0073835938070625e-17
4.528415660743051	121.32017564297009	1.7283188623170256e-17
4.528415660743051	137.3470458364309	1.685088712932181e-17
4.528415660743051	155.4911283306219	1.6467276187757984e-17
4.528415660743051	255.41757917336696	1.5438992962055188e-17
4.528415660743051	176.0321151597488	1.616668474133391e-17
4.528415660743051	199.28664677078277	1.590817168528326e-17
4.528415660743051	61.31382677802331	2.160894532737555e-17
4.528415660743051	225.6131930534454	1.565379237719751e-17
4.528415660743051	107.16346266063664	1.7808410986536583e-17
4.528415660743051	327.3583092891284	1.5018196040734695e-17
4.528415660743051	370.60362361481424	1.4812118200406263e-17
4.528415660743051	537.7352893287167	1.4508291371031937e-17
4.528415660743051	289.15924138943836	1.5227140998088514e-17
4.528415660743051	608.7722263825888	1.4744055908566222e-17
4.528415660743051	419.56181327636216	1.4608868134875767e-17
4.528415660743051	474.9875714726077	1.440840704176496e-17
4.528415660743051	100.7171880070134	1.8139527483369942e-17
4.528415660743051	69.41362335042187	2.054146294676352e-17
4.528415660743051	88.96461416307976	1.882034455702649e-17
4.528415660743051	78.58343476224252	1.9616854471997016e-17
4.528415660743051	129.08511813884218	1.7046030832994173e-17
4.528415660743051	187.29882528770608	1.6055382974601756e-17
4.528415660743051	146.1377676372	1.665797743927151e-17
4.528415660743051	271.7652542752618	1.5332701089557267e-17
4.528415660743051	212.0417334179063	1.5798649687274517e-17
4.528415660743051	165.44313889858145	1.6316288262835952e-17
4.528415660743051	689.1934209440825	1.4880494685002862e-17
4.528415660743051	240.0532765851876	1.5546021688555097e-17
4.528415660743051	348.31045870454415	1.4914801202571747e-17
4.528415660743051	394.3236339995635	1.471014213350532e-17
4.528415660743051	572.1523479713496	1.4608868134875767e-17
4.528415660743051	307.666508376478	1.5122307649601693e-17
4.528415660743051	114.02232286924034	1.752364593908299e-17
4.528415660743051	446.4153299011838	1.4508291371031937e-17
4.528415660743051	647.7359132210921	1.4812118200406263e-17
4.528415660743051	505.38854278007426	1.434219981928953e-17
4.528415660743051	780.2385701710655	1.4949186812749504e-17
4.528415660743051	883.3111400696051	1.4983651697881798e-17
4.528415660743051	1000.	1.4983651697881798e-17
4.528415660743051	733.3043633640241	1.4949186812749504e-17
4.528415660743051	830.1767407872153	1.4983651697881798e-17
4.528415660743051	939.8463385413619	1.4983651697881798e-17
4.818251106634234	5.126637099115734	2.8691012978520603e-16
4.818251106634234	5.803885931645506	2.151460518151659e-16
4.818251106634234	6.570601986507445	1.6815999261193207e-16
4.818251106634234	5.454760942168752	2.4702413162456966e-16
4.818251106634234	7.4386042340524305	1.3511799079592193e-16
4.818251106634234	9.533756107983145	9.219270910109466e-17
4.818251106634234	8.421272976888153	1.1084205725481502e-16
4.818251106634234	15.660629205497877	5.031184854592271e-17
4.818251106634234	17.729459637816653	4.453125900360454e-17
4.818251106634234	22.72312638162647	3.5781247077391395e-17
4.818251106634234	10.7932026162739	7.792723667027846e-17
4.818251106634234	25.72494034190023	3.2557524232335e-17
4.818251106634234	37.32615483569366	2.556471005096003e-17
4.818251106634234	47.839412537001294	2.2419977419367785e-17
4.818251106634234	32.970608382331186	2.7519723858742438e-17
4.818251106634234	12.2190269392769	6.663194269645043e-17
4.818251106634234	13.83320823771569	5.763365665813949e-17
4.818251106634234	20.071590670100196	3.968806938912663e-17
4.818251106634234	29.12330567898544	2.9829609778247654e-17
4.818251106634234	42.257086028318774	2.39132151426851e-17
4.818251106634234	54.159186233326054	2.116570167673012e-17
4.818251106634234	6.175356219031625	1.895517857034574e-16
4.818251106634234	6.991144953232454	1.5021654852243617e-16
4.818251106634234	7.914702573185648	1.22098064121965e-16
4.818251106634234	8.960265770634306	1.0085570682402823e-16
4.818251106634234	10.143951960040074	8.466284855982625e-17
4.818251106634234	61.31382677802331	2.0073835938070625e-17
4.818251106634234	16.66296772491886	4.727892291378459e-17
4.818251106634234	18.86421099999465	4.203997737059604e-17
4.818251106634234	11.484007729417664	7.189286250082888e-17
4.818251106634234	24.177490989529915	3.40920700926619e-17
4.818251106634234	35.08084995415465	2.6524210848416265e-17
4.818251106634234	21.356247129984272	3.764069841785521e-17
4.818251106634234	27.371432208615314	3.1163732818717133e-17
4.818251106634234	13.001090112497304	6.175600237717405e-17
4.818251106634234	30.9873055676151	2.861842783355857e-17
4.818251106634234	44.96169671087044	2.315456204559878e-17
4.818251106634234	50.901312879771275	2.1758746412529363e-17
4.818251106634234	14.71858501804111	5.378648636453918e-17
4.818251106634234	39.71516758114278	2.4696725307704084e-17
4.818251106634234	57.62557559928457	2.0588820650548834e-17
4.818251106634234	69.41362335042187	1.90821879954918e-17
4.818251106634234	88.96461416307976	1.740300198617534e-17
4.818251106634234	129.08511813884218	1.565379237719751e-17
4.818251106634234	78.58343476224252	1.8181347599668007e-17
4.818251106634234	100.7171880070134	1.673487487705712e-17
4.818251106634234	114.02232286924034	1.6129498683901672e-17
4.818251106634234	65.23813975078318	1.9571732451699904e-17
4.818251106634234	212.0417334179063	1.4375265314791574e-17
4.818251106634234	146.1377676372	1.5262246697948166e-17
4.818251106634234	240.0532765851876	1.414539791603155e-17
4.818251106634234	348.31045870454415	1.3539831779709923e-17
4.818251106634234	307.666508376478	1.3728208570511953e-17
4.818251106634234	187.29882528770608	1.464254842588343e-17
4.818251106634234	271.7652542752618	1.3919206207413863e-17
4.818251106634234	165.44313889858145	1.4914801202571747e-17
4.818251106634234	572.1523479713496	1.3323323364547018e-17
4.818251106634234	394.3236339995635	1.335403987207969e-17
4.818251106634234	647.7359132210921	1.3539831779709923e-17
4.818251106634234	446.4153299011838	1.3170797378171952e-17
4.818251106634234	505.38854278007426	1.3020017515934576e-17
4.818251106634234	94.65868037657351	1.7046030832994173e-17
4.818251106634234	137.3470458364309	1.5438992962055188e-17
4.818251106634234	107.16346266063664	1.6429398720122167e-17
4.818251106634234	121.32017564297009	1.5871580250774837e-17
4.818251106634234	83.6130668809155	1.776744868632999e-17
4.818251106634234	73.8563534312976	1.8604888432534485e-17
4.818251106634234	225.6131930534454	1.4243458970175964e-17
4.818251106634234	155.4911283306219	1.5087523832773355e-17
4.818251106634234	370.60362361481424	1.3446614943825008e-17
4.818251106634234	327.3583092891284	1.3633694828677362e-17
4.818251106634234	255.41757917336696	1.404801197671412e-17
4.818251106634234	733.3043633640241	1.3696631412887436e-17
4.818251106634234	289.15924138943836	1.3823377516053816e-17
4.818251106634234	199.28664677078277	1.4508291371031937e-17
4.818251106634234	608.7722263825888	1.3415685498266511e-17
4.818251106634234	419.56181327636216	1.3262102146160294e-17
4.818251106634234	176.0321151597488	1.477804787078048e-17
4.818251106634234	689.1934209440825	1.3633694828677362e-17
4.818251106634234	474.9875714726077	1.3080121210428542e-17
4.818251106634234	537.7352893287167	1.3170797378171952e-17
4.818251106634234	939.8463385413619	1.3791581454063234e-17
4.818251106634234	830.1767407872153	1.3759858528291017e-17
4.818251106634234	780.2385701710655	1.3728208570511953e-17
4.818251106634234	1000.	1.3791581454063234e-17
4.818251106634234	883.3111400696051	1.3791581454063234e-17
5.126637099115734	5.454760942168752	1.0202367833882687e-16
5.126637099115734	6.175356219031625	7.580329365414656e-17
5.126637099115734	8.960265770634306	3.851755161425256e-17
5.126637099115734	7.914702573185648	4.706167432005228e-17
5.126637099115734	6.991144953232454	5.884059762174996e-17
5.126637099115734	10.143951960040074	3.203691377809506e-17
5.126637099115734	5.803885931645506	8.743680438510047e-17
5.126637099115734	13.001090112497304	2.3101302710873125e-17
5.126637099115734	21.356247129984272	1.3728208570511953e-17
5.126637099115734	11.484007729417664	2.7079670252810434e-17
5.126637099115734	14.71858501804111	1.9981595836993884e-17
5.126637099115734	24.177490989529915	1.2376828360565912e-17
5.126637099115734	18.86421099999465	1.540348071646083e-17
5.126637099115734	27.371432208615314	1.1261734069721338e-17
5.126637099115734	50.901312879771275	7.82689425399353e-18
5.126637099115734	6.570601986507445	6.647867817205525e-17
5.126637099115734	35.08084995415465	9.563088329389907e-18
5.126637099115734	30.9873055676151	1.0341929371229776e-17
5.126637099115734	16.66296772491886	1.744312406585255e-17
5.126637099115734	39.71516758114278	8.904203292380219e-18
5.126637099115734	57.62557559928457	7.406057269617831e-18
5.126637099115734	7.4386042340524305	5.244113401601032e-17
5.126637099115734	9.533756107983145	3.504730054094767e-17
5.126637099115734	44.96169671087044	8.328986660926242e-18
5.126637099115734	8.421272976888153	4.252682633133266e-17
5.126637099115734	10.7932026162739	2.942029153894173e-17
5.126637099115734	22.72312638162647	1.3020017515934576e-17
5.126637099115734	15.660629205497877	1.864778142402362e-17
5.126637099115734	12.2190269392769	2.4982728674063248e-17
5.126637099115734	25.72494034190023	1.1792537556911147e-17
5.126637099115734	65.23813975078318	7.024004252205415e-18
5.126637099115734	13.83320823771569	2.1460175568415427e-17
5.126637099115734	54.159186233326054	7.613568617167534e-18
5.126637099115734	29.12330567898544	1.0779617919340462e-17
5.126637099115734	17.729459637816653	1.6353904957831323e-17
5.126637099115734	20.071590670100196	1.4508291371031937e-17
5.126637099115734	73.8563534312976	6.692411943591713e-18
5.126637099115734	32.970608382331186	9.944887333367944e-18
5.126637099115734	42.257086028318774	8.601883704431472e-18
5.126637099115734	37.32615483569366	9.217148126658413e-18
5.126637099115734	83.6130668809155	6.391174353274495e-18
5.126637099115734	94.65868037657351	6.131671294414861e-18
5.126637099115734	47.839412537001294	8.06474734855443e-18
5.126637099115734	107.16346266063664	5.8962673210511966e-18
5.126637099115734	137.3470458364309	5.528080578364276e-18
5.126637099115734	199.28664677078277	5.182884902755746e-18
5.126637099115734	61.31382677802331	7.204201740190633e-18
5.126637099115734	121.32017564297009	5.6960745527143745e-18
5.126637099115734	155.4911283306219	5.389807627449601e-18
5.126637099115734	289.15924138943836	4.972442437625149e-18
5.126637099115734	176.0321151597488	5.279251652927247e-18
5.126637099115734	255.41757917336696	5.030026398999345e-18
5.126637099115734	69.41362335042187	6.86410258862782e-18
5.126637099115734	225.6131930534454	5.100008083122846e-18
5.126637099115734	327.3583092891284	4.915517699949701e-18
5.126637099115734	419.56181327636216	4.836916210342155e-18
5.126637099115734	78.58343476224252	6.5400589886813424e-18
5.126637099115734	88.96461416307976	6.2600782997957535e-18
5.126637099115734	537.7352893287167	4.8704474764974045e-18
5.126637099115734	370.60362361481424	4.8704474764974045e-18
5.126637099115734	100.7171880070134	6.005898179257215e-18
5.126637099115734	114.02232286924034	5.788637649797163e-18
5.126637099115734	474.9875714726077	4.792566681416122e-18
5.126637099115734	146.1377676372	5.4522249360713604e-18
5.126637099115734	129.08511813884218	5.604991584024467e-18
5.126637099115734	608.7722263825888	4.995396489783268e-18
5.126637099115734	165.44313889858145	5.328104874896424e-18
5.126637099115734	212.0417334179063	5.135363198033347e-18
5.126637099115734	780.2385701710655	5.1709634074868294e-18
5.126637099115734	689.1934209440825	5.08827721829078e-18
5.126637099115734	240.0532765851876	5.064896375368203e-18
5.126637099115734	307.666508376478	4.938208973118605e-18
5.126637099115734	187.29882528770608	5.2308463645766894e-18
5.126637099115734	271.7652542752618	4.995396489783268e-18
5.126637099115734	446.4153299011838	4.8146903815808704e-18
5.126637099115734	883.3111400696051	5.21881454998733e-18
5.126637099115734	572.1523479713496	4.926850273086725e-18
5.126637099115734	1000.	5.242905918140235e-18
5.126637099115734	348.31045870454415	4.892930694113513e-18
5.126637099115734	394.3236339995635	4.848067570190157e-18
5.126637099115734	505.38854278007426	4.792566681416122e-18
5.126637099115734	647.7359132210921	5.041622968379699e-18
5.126637099115734	733.3043633640241	5.135363198033347e-18
5.126637099115734	830.1767407872153	5.194833882661172e-18
5.126637099115734	939.8463385413619	5.2308463645766894e-18
5.454760942168752	5.803885931645506	9.347536659332729e-17
5.454760942168752	6.570601986507445	7.0094618407463e-17
5.454760942168752	7.4386042340524305	5.466053457318299e-17
5.454760942168752	9.533756107983145	3.61123601443043e-17
5.454760942168752	10.7932026162739	3.0105647490324016e-17
5.454760942168752	8.421272976888153	4.39202065404673e-17
5.454760942168752	6.175356219031625	8.048050195471179e-17
5.454760942168752	29.12330567898544	1.0730085132009014e-17
5.454760942168752	12.2190269392769	2.5447239157685174e-17
5.454760942168752	17.729459637816653	1.650524098071721e-17
5.454760942168752	13.83320823771569	2.180891052547569e-17
5.454760942168752	42.257086028318774	8.483849713414342e-18
5.454760942168752	37.32615483569366	9.111629813312914e-18
5.454760942168752	15.660629205497877	1.8863734275907714e-17
5.454760942168752	6.991144953232454	6.161395332457469e-17
5.454760942168752	22.72312638162647	1.3050034761268914e-17
5.454760942168752	47.839412537001294	7.954083876598365e-18
5.454760942168752	54.159186233326054	7.474591558849553e-18
5.454760942168752	25.72494034190023	1.1792537556911147e-17
5.454760942168752	61.31382677802331	7.072697209828437e-18
5.454760942168752	32.970608382331186	9.853702981752774e-18
5.454760942168752	7.914702573185648	4.894057575461437e-17
5.454760942168752	10.143951960040074	3.2858805562086955e-17
5.454760942168752	20.071590670100196	1.4608868134875767e-17
5.454760942168752	8.960265770634306	3.968806938912663e-17
5.454760942168752	11.484007729417664	2.7646761865668528e-17
5.454760942168752	30.9873055676151	1.0270728934723914e-17
5.454760942168752	69.41362335042187	6.707841091128833e-18
5.454760942168752	13.001090112497304	2.353083134381484e-17
5.454760942168752	14.71858501804111	2.0259595516762192e-17
5.454760942168752	24.177490989529915	1.240536275331196e-17
5.454760942168752	27.371432208615314	1.123583021270908e-17
5.454760942168752	57.62557559928457	7.270868095549693e-18
5.454760942168752	16.66296772491886	1.7645126239845154e-17
5.454760942168752	18.86421099999465	1.5510263259130584e-17
5.454760942168752	44.96169671087044	8.214697329600931e-18
5.454760942168752	78.58343476224252	6.391174353274495e-18
5.454760942168752	35.08084995415465	9.475404680543634e-18
5.454760942168752	39.71516758114278	8.802267585132556e-18
5.454760942168752	88.96461416307976	6.10349601283385e-18
5.454760942168752	65.23813975078318	6.879927563605885e-18
5.454760942168752	100.7171880070134	5.842204635914905e-18
5.454760942168752	50.901312879771275	7.701738454560393e-18
5.454760942168752	114.02232286924034	5.617913717751956e-18
5.454760942168752	21.356247129984272	1.3791581454063234e-17
5.454760942168752	129.08511813884218	5.41468834290371e-18
5.454760942168752	165.44313889858145	5.123551010570537e-18
5.454760942168752	187.29882528770608	5.018456503652777e-18
5.454760942168752	212.0417334179063	4.915517699949701e-18
5.454760942168752	307.666508376478	4.705083813306926e-18
5.454760942168752	73.8563534312976	6.5400589886813424e-18
5.454760942168752	146.1377676372	5.254993274629354e-18
5.454760942168752	83.6130668809155	6.2456790809756244e-18
5.454760942168752	394.3236339995635	4.608572924209491e-18
5.454760942168752	446.4153299011838	4.5768445694611356e-18
5.454760942168752	348.31045870454415	4.651219808811498e-18
5.454760942168752	240.0532765851876	4.836916210342155e-18
5.454760942168752	107.16346266063664	5.7223690737711104e-18
5.454760942168752	505.38854278007426	4.555813780577434e-18
5.454760942168752	271.7652542752618	4.770544640562851e-18
5.454760942168752	121.32017564297009	5.515365075763376e-18
5.454760942168752	94.65868037657351	5.964549746423929e-18
5.454760942168752	572.1523479713496	4.694261339824954e-18
5.454760942168752	733.3043633640241	4.904211193611297e-18
5.454760942168752	176.0321151597488	5.064896375368203e-18
5.454760942168752	137.3470458364309	5.3403886549298304e-18
5.454760942168752	647.7359132210921	4.8146903815808704e-18
5.454760942168752	155.4911283306219	5.194833882661172e-18
5.454760942168752	199.28664677078277	4.9610049949445686e-18
5.454760942168752	225.6131930534454	4.8704474764974045e-18
5.454760942168752	327.3583092891284	4.683463759827756e-18
5.454760942168752	939.8463385413619	5.030026398999345e-18
5.454760942168752	830.1767407872153	4.983906248973974e-18
5.454760942168752	474.9875714726077	4.555813780577434e-18
5.454760942168752	419.56181327636216	4.5873963422318335e-18
5.454760942168752	255.41757917336696	4.803615794804924e-18
5.454760942168752	537.7352893287167	4.629847262646544e-18
5.454760942168752	289.15924138943836	4.737701169234987e-18
5.454760942168752	608.7722263825888	4.75957159631628e-18
5.454760942168752	780.2385701710655	4.949593860280001e-18
5.454760942168752	370.60362361481424	4.629847262646544e-18
5.454760942168752	689.1934209440825	4.859244639151373e-18
5.454760942168752	1000.	5.041622968379699e-18
5.454760942168752	883.3111400696051	5.00691322098525e-18
5.803885931645506	6.175356219031625	8.56432967525311e-17
5.803885931645506	6.991144953232454	6.466677093322087e-17
5.803885931645506	8.960265770634306	4.098843847838612e-17
5.803885931645506	10.143951960040074	3.377948100015498e-17
5.803885931645506	6.570601986507445	7.407762944257477e-17
5.803885931645506	11.484007729417664	2.8225729284043145e-17
5.803885931645506	7.914702573185648	5.0777425121218115e-17
5.803885931645506	13.001090112497304	2.3968346316264153e-17
5.803885931645506	14.71858501804111	2.054146294676352e-17
5.803885931645506	39.71516758114278	8.681483951131708e-18
5.803885931645506	18.86421099999465	1.56177860573068e-17
5.803885931645506	57.62557559928457	7.138146646496347e-18
5.803885931645506	7.4386042340524305	5.710521551673503e-17
5.803885931645506	35.08084995415465	9.388525000249247e-18
5.803885931645506	16.66296772491886	1.7849467724052123e-17
5.803885931645506	21.356247129984272	1.3855246882876151e-17
5.803885931645506	50.901312879771275	7.578583956489385e-18
5.803885931645506	44.96169671087044	8.101976262433861e-18
5.803885931645506	24.177490989529915	1.240536275331196e-17
5.803885931645506	65.23813975078318	6.738806182470883e-18
5.803885931645506	8.421272976888153	4.54638148011898e-17
5.803885931645506	10.7932026162739	3.0806969047603624e-17
5.803885931645506	9.533756107983145	3.712419738022287e-17
5.803885931645506	30.9873055676151	1.0223534513189661e-17
5.803885931645506	27.371432208615314	1.1209985938866161e-17
5.803885931645506	12.2190269392769	2.5980145052106827e-17
5.803885931645506	13.83320823771569	2.216331254103173e-17
5.803885931645506	20.071590670100196	1.471014213350532e-17
5.803885931645506	73.8563534312976	6.391174353274495e-18
5.803885931645506	15.660629205497877	1.9126181386274538e-17
5.803885931645506	42.257086028318774	8.386726232253503e-18
5.803885931645506	37.32615483569366	9.028085573058258e-18
5.803885931645506	61.31382677802331	6.927621729109691e-18
5.803885931645506	17.729459637816653	1.669638188803331e-17
5.803885931645506	47.839412537001294	7.82689425399353e-18
5.803885931645506	54.159186233326054	7.355069248770277e-18
5.803885931645506	83.6130668809155	6.0894569592553774e-18
5.803885931645506	32.970608382331186	9.78586380703819e-18
5.803885931645506	25.72494034190023	1.1765412763802491e-17
5.803885931645506	69.41362335042187	6.570249555395031e-18
5.803885931645506	22.72312638162647	1.3080121210428542e-17
5.803885931645506	29.12330567898544	1.0680779949870834e-17
5.803885931645506	94.65868037657351	5.8153594655254345e-18
5.803885931645506	121.32017564297009	5.3403886549298304e-18
5.803885931645506	155.4911283306219	4.995396489783268e-18
5.803885931645506	107.16346266063664	5.56640324783795e-18
5.803885931645506	137.3470458364309	5.147202618126879e-18
5.803885931645506	78.58343476224252	6.231312982748086e-18
5.803885931645506	176.0321151597488	4.859244639151373e-18
5.803885931645506	255.41757917336696	4.5768445694611356e-18
5.803885931645506	225.6131930534454	4.661943051382767e-18
5.803885931645506	289.15924138943836	4.514041670775088e-18
5.803885931645506	199.28664677078277	4.748623791892265e-18
5.803885931645506	370.60362361481424	4.401132704720406e-18
5.803885931645506	474.9875714726077	4.32079501981534e-18
5.803885931645506	88.96461416307976	5.950830292313459e-18
5.803885931645506	327.3583092891284	4.452100545746308e-18
5.803885931645506	100.7171880070134	5.682972636097343e-18
5.803885931645506	129.08511813884218	5.242905918140235e-18
5.803885931645506	537.7352893287167	4.3910093692225474e-18
5.803885931645506	419.56181327636216	4.360778860719974e-18
5.803885931645506	165.44313889858145	4.926850273086725e-18
5.803885931645506	608.7722263825888	4.524448653416643e-18
5.803885931645506	780.2385701710655	4.726803670422166e-18
5.803885931645506	689.1934209440825	4.640521231477483e-18
5.803885931645506	883.3111400696051	4.792566681416122e-18
5.803885931645506	146.1377676372	5.064896375368203e-18
5.803885931645506	271.7652542752618	4.5453346529390145e-18
5.803885931645506	212.0417334179063	4.705083813306926e-18
5.803885931645506	114.02232286924034	5.4522249360713604e-18
5.803885931645506	187.29882528770608	4.803615794804924e-18
5.803885931645506	394.3236339995635	4.380909319076128e-18
5.803885931645506	240.0532765851876	4.619197845715002e-18
5.803885931645506	307.666508376478	4.482964129454902e-18
5.803885931645506	505.38854278007426	4.32079501981534e-18
5.803885931645506	1000.	4.836916210342155e-18
5.803885931645506	348.31045870454415	4.4316429607779754e-18
5.803885931645506	572.1523479713496	4.462364725051078e-18
5.803885931645506	446.4153299011838	4.340740902647269e-18
5.803885931645506	647.7359132210921	4.5873963422318335e-18
5.803885931645506	830.1767407872153	4.770544640562851e-18
5.803885931645506	733.3043633640241	4.683463759827756e-18
5.803885931645506	939.8463385413619	4.825790500472102e-18
6.175356219031625	6.570601986507445	7.864836095848797e-17
6.175356219031625	8.421272976888153	4.727892291378459e-17
6.175356219031625	7.4386042340524305	5.979677681141215e-17
6.175356219031625	9.533756107983145	3.825237222754149e-17
6.175356219031625	12.2190269392769	2.6524210848416265e-17
6.175356219031625	6.991144953232454	6.818415703867479e-17
6.175356219031625	20.071590670100196	1.4812118200406263e-17
6.175356219031625	10.7932026162739	3.1670153793313815e-17
6.175356219031625	15.660629205497877	1.9436988165240782e-17
6.175356219031625	29.12330567898544	1.0680779949870834e-17
6.175356219031625	25.72494034190023	1.1792537556911147e-17
6.175356219031625	13.83320823771569	2.2575400874592433e-17
6.175356219031625	42.257086028318774	8.290714624936736e-18
6.175356219031625	8.960265770634306	4.242900757432279e-17
6.175356219031625	69.41362335042187	6.435480303380893e-18
6.175356219031625	32.970608382331186	9.740897360691356e-18
6.175356219031625	17.729459637816653	1.6889736325372664e-17
6.175356219031625	54.159186233326054	7.237458157851777e-18
6.175356219031625	22.72312638162647	1.3170797378171952e-17
6.175356219031625	47.839412537001294	7.737291627555716e-18
6.175356219031625	37.32615483569366	8.965930475054761e-18
6.175356219031625	7.914702573185648	5.292641460667469e-17
6.175356219031625	61.31382677802331	6.816845729391195e-18
6.175356219031625	13.001090112497304	2.447028182888809e-17
6.175356219031625	10.143951960040074	3.472595297123027e-17
6.175356219031625	11.484007729417664	2.8949846942704644e-17
6.175356219031625	27.371432208615314	1.1209985938866161e-17
6.175356219031625	78.58343476224252	6.10349601283385e-18
6.175356219031625	16.66296772491886	1.8097803560278695e-17
6.175356219031625	21.356247129984272	1.3951296504302928e-17
6.175356219031625	88.96461416307976	5.8153594655254345e-18
6.175356219031625	44.96169671087044	8.009224485178088e-18
6.175356219031625	24.177490989529915	1.2433962931212786e-17
6.175356219031625	30.9873055676151	1.0200018687425177e-17
6.175356219031625	14.71858501804111	2.0923395801744617e-17
6.175356219031625	35.08084995415465	9.345384342048384e-18
6.175356219031625	73.8563534312976	6.274510715566865e-18
6.175356219031625	18.86421099999465	1.5798649687274517e-17
6.175356219031625	57.62557559928457	7.024004252205415e-18
6.175356219031625	39.71516758114278	8.621715079710142e-18
6.175356219031625	100.7171880070134	5.540825396160892e-18
6.175356219031625	114.02232286924034	5.3036220140359426e-18
6.175356219031625	50.901312879771275	7.474591558849553e-18
6.175356219031625	129.08511813884218	5.08827721829078e-18
6.175356219031625	65.23813975078318	6.615796920072819e-18
6.175356219031625	146.1377676372	4.904211193611297e-18
6.175356219031625	165.44313889858145	4.748623791892265e-18
6.175356219031625	212.0417334179063	4.514041670775088e-18
6.175356219031625	94.65868037657351	5.6699008560624775e-18
6.175356219031625	83.6130668809155	5.950830292313459e-18
6.175356219031625	187.29882528770608	4.619197845715002e-18
6.175356219031625	394.3236339995635	4.16449230110862e-18
6.175356219031625	505.38854278007426	4.10734764957064e-18
6.175356219031625	240.0532765851876	4.421449446628675e-18
6.175356219031625	307.666508376478	4.2713303701712824e-18
6.175356219031625	348.31045870454415	4.212719699780068e-18
6.175356219031625	121.32017564297009	5.182884902755746e-18
6.175356219031625	107.16346266063664	5.41468834290371e-18
6.175356219031625	271.7652542752618	4.340740902647269e-18
6.175356219031625	446.4153299011838	4.1263082053462846e-18
6.175356219031625	572.1523479713496	4.251703431588565e-18
6.175356219031625	733.3043633640241	4.482964129454902e-18
6.175356219031625	137.3470458364309	4.983906248973974e-18
6.175356219031625	647.7359132210921	4.3708325007209405e-18
6.175356219031625	176.0321151597488	4.683463759827756e-18
6.175356219031625	155.4911283306219	4.8146903815808704e-18
6.175356219031625	830.1767407872153	4.566317067518659e-18
6.175356219031625	939.8463385413619	4.629847262646544e-18
6.175356219031625	199.28664677078277	4.566317067518659e-18
6.175356219031625	225.6131930534454	4.462364725051078e-18
6.175356219031625	255.41757917336696	4.380909319076128e-18
6.175356219031625	537.7352893287167	4.174093408552814e-18
6.175356219031625	419.56181327636216	4.145356287843793e-18
6.175356219031625	327.3583092891284	4.241923808213609e-18
6.175356219031625	370.60362361481424	4.193362079636424e-18
6.175356219031625	289.15924138943836	4.300940789134707e-18
6.175356219031625	474.9875714726077	4.10734764957064e-18
6.175356219031625	608.7722263825888	4.310856474323177e-18
6.175356219031625	780.2385701710655	4.524448653416643e-18
6.175356219031625	689.1934209440825	4.4316429607779754e-18
6.175356219031625	883.3111400696051	4.597972441786429e-18
6.175356219031625	1000.	4.651219808811498e-18
6.570601986507445	6.991144953232454	7.189286250082888e-17
6.570601986507445	7.914702573185648	5.5166353087626367e-17
6.570601986507445	8.960265770634306	4.3819182777774135e-17
6.570601986507445	10.143951960040074	3.569894427195533e-17
6.570601986507445	7.4386042340524305	6.261520046248613e-17
6.570601986507445	11.484007729417664	2.962424372315553e-17
6.570601986507445	8.421272976888153	4.905340672949071e-17
6.570601986507445	27.371432208615314	1.123583021270908e-17
6.570601986507445	16.66296772491886	1.834959444001176e-17
6.570601986507445	13.001090112497304	2.4925264252745675e-17
6.570601986507445	30.9873055676151	1.0176556951961831e-17
6.570601986507445	14.71858501804111	2.1263407909903308e-17
6.570601986507445	9.533756107983145	3.950570107928851e-17
6.570601986507445	18.86421099999465	1.5981607830032018e-17
6.570601986507445	57.62557559928457	6.927621729109691e-18
6.570601986507445	73.8563534312976	6.15997664022303e-18
6.570601986507445	50.901312879771275	7.38902210901565e-18
6.570601986507445	24.177490989529915	1.2491361249491054e-17
6.570601986507445	65.23813975078318	6.5250157678197685e-18
6.570601986507445	21.356247129984272	1.404801197671412e-17
6.570601986507445	44.96169671087044	7.935788163866445e-18
6.570601986507445	10.7932026162739	3.240792107052485e-17
6.570601986507445	39.71516758114278	8.562357695312192e-18
6.570601986507445	35.08084995415465	9.302441916944912e-18
6.570601986507445	12.2190269392769	2.7142101590138265e-17
6.570601986507445	15.660629205497877	1.970741083466508e-17
6.570601986507445	13.83320823771569	2.2995151275560553e-17
6.570601986507445	20.071590670100196	1.4983651697881798e-17
6.570601986507445	17.729459637816653	1.7085329926782985e-17
6.570601986507445	29.12330567898544	1.0680779949870834e-17
6.570601986507445	107.16346266063664	5.291422803377212e-18
6.570601986507445	32.970608382331186	9.718491680461272e-18
6.570601986507445	94.65868037657351	5.553599596738406e-18
6.570601986507445	22.72312638162647	1.3231597110652508e-17
6.570601986507445	78.58343476224252	5.992083616890311e-18
6.570601986507445	42.257086028318774	8.233636058737743e-18
6.570601986507445	25.72494034190023	1.1846974893401904e-17
6.570601986507445	54.159186233326054	7.154603421524348e-18
6.570601986507445	69.41362335042187	6.33257388150163e-18
6.570601986507445	61.31382677802331	6.7233058100856595e-18
6.570601986507445	83.6130668809155	5.842204635914905e-18
6.570601986507445	37.32615483569366	8.924731656063837e-18
6.570601986507445	47.839412537001294	7.648714775889352e-18
6.570601986507445	121.32017564297009	5.053246273290035e-18
6.570601986507445	176.0321151597488	4.514041670775088e-18
6.570601986507445	137.3470458364309	4.848067570190157e-18
6.570601986507445	155.4911283306219	4.672691016056147e-18
6.570601986507445	225.6131930534454	4.291047911667508e-18
6.570601986507445	100.7171880070134	5.41468834290371e-18
6.570601986507445	114.02232286924034	5.1709634074868294e-18
6.570601986507445	199.28664677078277	4.3910093692225474e-18
6.570601986507445	255.41757917336696	4.193362079636424e-18
6.570601986507445	419.56181327636216	3.949660469311101e-18
6.570601986507445	289.15924138943836	4.116817011798432e-18
6.570601986507445	537.7352893287167	3.9770409552777925e-18
6.570601986507445	88.96461416307976	5.6960745527143745e-18
6.570601986507445	780.2385701710655	4.33075647831495e-18
6.570601986507445	327.3583092891284	4.0509871299179636e-18
6.570601986507445	474.9875714726077	3.904444584171563e-18
6.570601986507445	370.60362361481424	3.99539998238923e-18
6.570601986507445	608.7722263825888	4.116817011798432e-18
6.570601986507445	129.08511813884218	4.949593860280001e-18
6.570601986507445	689.1934209440825	4.232166679595177e-18
6.570601986507445	883.3111400696051	4.421449446628675e-18
6.570601986507445	187.29882528770608	4.452100545746308e-18
6.570601986507445	165.44313889858145	4.5873963422318335e-18
6.570601986507445	146.1377676372	4.75957159631628e-18
6.570601986507445	1000.	4.482964129454902e-18
6.570601986507445	240.0532765851876	4.241923808213609e-18
6.570601986507445	271.7652542752618	4.154913277804686e-18
6.570601986507445	212.0417334179063	4.340740902647269e-18
6.570601986507445	446.4153299011838	3.922468488069455e-18
6.570601986507445	307.666508376478	4.088474218327976e-18
6.570601986507445	572.1523479713496	4.0509871299179636e-18
6.570601986507445	505.38854278007426	3.904444584171563e-18
6.570601986507445	830.1767407872153	4.380909319076128e-18
6.570601986507445	348.31045870454415	4.023097551331962e-18
6.570601986507445	394.3236339995635	3.967893101172945e-18
6.570601986507445	647.7359132210921	4.174093408552814e-18
6.570601986507445	939.8463385413619	4.452100545746308e-18
6.570601986507445	733.3043633640241	4.281177789460002e-18
6.991144953232454	7.914702573185648	5.75010896847122e-17
6.991144953232454	8.421272976888153	5.089449089516557e-17
6.991144953232454	8.960265770634306	4.5359240483367106e-17
6.991144953232454	7.4386042340524305	6.571762736786315e-17
6.991144953232454	9.533756107983145	4.0612616806296427e-17
6.991144953232454	11.484007729417664	3.0314350811794773e-17
6.991144953232454	10.143951960040074	3.669919795111131e-17
6.991144953232454	10.7932026162739	3.3239330870126874e-17
6.991144953232454	13.001090112497304	2.538870628517936e-17
6.991144953232454	14.71858501804111	2.160894532737555e-17
6.991144953232454	15.660629205497877	2.0027662784575077e-17
6.991144953232454	21.356247129984272	1.417800969086808e-17
6.991144953232454	13.83320823771569	2.3368830095992914e-17
6.991144953232454	22.72312638162647	1.335403987207969e-17
6.991144953232454	16.66296772491886	1.8562094102043134e-17
6.991144953232454	17.729459637816653	1.7283188623170256e-17
6.991144953232454	12.2190269392769	2.771050061506776e-17
6.991144953232454	18.86421099999465	1.616668474133391e-17
6.991144953232454	24.177490989529915	1.2577955918590857e-17
6.991144953232454	20.071590670100196	1.5122307649601693e-17
6.991144953232454	30.9873055676151	1.0176556951961831e-17
6.991144953232454	29.12330567898544	1.0705404155769556e-17
6.991144953232454	27.371432208615314	1.1261734069721338e-17
6.991144953232454	25.72494034190023	1.1874287725463077e-17
6.991144953232454	35.08084995415465	9.281044756987984e-18
6.991144953232454	32.970608382331186	9.718491680461272e-18
6.991144953232454	47.839412537001294	7.59605614603377e-18
6.991144953232454	50.901312879771275	7.321272403313035e-18
6.991144953232454	37.32615483569366	8.883722147339257e-18
6.991144953232454	61.31382677802331	6.6310494340567404e-18
6.991144953232454	42.257086028318774	8.176950457785558e-18
6.991144953232454	39.71516758114278	8.523013309829219e-18
6.991144953232454	54.159186233326054	7.072697209828437e-18
6.991144953232454	57.62557559928457	6.848314013718088e-18
6.991144953232454	73.8563534312976	6.061475654279237e-18
6.991144953232454	65.23813975078318	6.435480303380893e-18
6.991144953232454	78.58343476224252	5.8962673210511966e-18
6.991144953232454	44.96169671087044	7.8811531377506e-18
6.991144953232454	69.41362335042187	6.2456790809756244e-18
6.991144953232454	83.6130668809155	5.735561817649588e-18
6.991144953232454	94.65868037657351	5.4522249360713604e-18
6.991144953232454	88.96461416307976	5.5920991733487575e-18
6.991144953232454	114.02232286924034	5.064896375368203e-18
6.991144953232454	107.16346266063664	5.182884902755746e-18
6.991144953232454	100.7171880070134	5.3158493495952894e-18
6.991144953232454	137.3470458364309	4.726803670422166e-18
6.991144953232454	165.44313889858145	4.452100545746308e-18
6.991144953232454	121.32017564297009	4.938208973118605e-18
6.991144953232454	176.0321151597488	4.380909319076128e-18
6.991144953232454	199.28664677078277	4.241923808213609e-18
6.991144953232454	146.1377676372	4.629847262646544e-18
6.991144953232454	212.0417334179063	4.1837166510515e-18
6.991144953232454	129.08511813884218	4.836916210342155e-18
6.991144953232454	255.41757917336696	4.032372677579259e-18
6.991144953232454	289.15924138943836	3.949660469311101e-18
6.991144953232454	155.4911283306219	4.534879629032958e-18
6.991144953232454	187.29882528770608	4.310856474323177e-18
6.991144953232454	240.0532765851876	4.079070049228067e-18
6.991144953232454	225.6131930534454	4.1263082053462846e-18
6.991144953232454	271.7652542752618	3.986209899475725e-18
6.991144953232454	394.3236339995635	3.789291041630243e-18
6.991144953232454	307.666508376478	3.9134461596943595e-18
6.991144953232454	327.3583092891284	3.8775638979159276e-18
6.991144953232454	419.56181327636216	3.7632031457911575e-18
6.991144953232454	537.7352893287167	3.789291041630243e-18
6.991144953232454	370.60362361481424	3.815559788271943e-18
6.991144953232454	348.31045870454415	3.850868275445422e-18
6.991144953232454	474.9875714726077	3.720121832215228e-18
6.991144953232454	572.1523479713496	3.8686448575491725e-18
6.991144953232454	608.7722263825888	3.931511617141971e-18
6.991144953232454	505.38854278007426	3.720121832215228e-18
6.991144953232454	733.3043633640241	4.10734764957064e-18
6.991144953232454	780.2385701710655	4.154913277804686e-18
6.991144953232454	689.1934209440825	4.0509871299179636e-18
6.991144953232454	446.4153299011838	3.745911072686098e-18
6.991144953232454	939.8463385413619	4.281177789460002e-18
6.991144953232454	647.7359132210921	3.99539998238923e-18
6.991144953232454	883.3111400696051	4.241923808213609e-18
6.991144953232454	830.1767407872153	4.20302974545685e-18
6.991144953232454	1000.	4.310856474323177e-18
7.4386042340524305	8.421272976888153	5.268321555652751e-17
7.4386042340524305	7.914702573185648	5.979677681141215e-17
7.4386042340524305	8.960265770634306	4.6737671744323406e-17
7.4386042340524305	10.143951960040074	3.764069841785521e-17
7.4386042340524305	9.533756107983145	4.184680194693058e-17
7.4386042340524305	13.83320823771569	2.380333293638272e-17
7.4386042340524305	14.71858501804111	2.1960097842266943e-17
7.4386042340524305	10.7932026162739	3.4013652674574424e-17
7.4386042340524305	16.66296772491886	1.882034455702649e-17
7.4386042340524305	11.484007729417664	3.094918180988725e-17
7.4386042340524305	17.729459637816653	1.752364593908299e-17
7.4386042340524305	22.72312638162647	1.3446614943825008e-17
7.4386042340524305	12.2190269392769	2.8225729284043145e-17
7.4386042340524305	21.356247129984272	1.430921037991367e-17
7.4386042340524305	24.177490989529915	1.2665150893499453e-17
7.4386042340524305	13.001090112497304	2.5860765217929254e-17
7.4386042340524305	20.071590670100196	1.5262246697948166e-17
7.4386042340524305	15.660629205497877	2.0306303383956612e-17
7.4386042340524305	18.86421099999465	1.6316288262835952e-17
7.4386042340524305	25.72494034190023	1.195660461598005e-17
7.4386042340524305	27.371432208615314	1.1313721083039227e-17
7.4386042340524305	29.12330567898544	1.0730085132009014e-17
7.4386042340524305	30.9873055676151	1.0200018687425177e-17
7.4386042340524305	32.970608382331186	9.718491680461272e-18
7.4386042340524305	39.71516758114278	8.503408964998723e-18
7.4386042340524305	37.32615483569366	8.863288112330384e-18
7.4386042340524305	44.96169671087044	7.844938915203893e-18
7.4386042340524305	47.839412537001294	7.543760051764821e-18
7.4386042340524305	54.159186233326054	7.024004252205415e-18
7.4386042340524305	35.08084995415465	9.281044756987984e-18
7.4386042340524305	42.257086028318774	8.158142114936805e-18
7.4386042340524305	50.901312879771275	7.270868095549693e-18
7.4386042340524305	57.62557559928457	6.785522043123984e-18
7.4386042340524305	61.31382677802331	6.570249555395031e-18
7.4386042340524305	73.8563534312976	5.992083616890311e-18
7.4386042340524305	94.65868037657351	5.3650412399054414e-18
7.4386042340524305	69.41362335042187	6.1741782747321784e-18
7.4386042340524305	83.6130668809155	5.656859143290729e-18
7.4386042340524305	65.23813975078318	6.361806644473654e-18
7.4386042340524305	78.58343476224252	5.8153594655254345e-18
7.4386042340524305	88.96461416307976	5.502678820928334e-18
7.4386042340524305	107.16346266063664	5.08827721829078e-18
7.4386042340524305	121.32017564297009	4.848067570190157e-18
7.4386042340524305	100.7171880070134	5.2308463645766894e-18
7.4386042340524305	114.02232286924034	4.972442437625149e-18
7.4386042340524305	129.08511813884218	4.737701169234987e-18
7.4386042340524305	165.44313889858145	4.340740902647269e-18
7.4386042340524305	155.4911283306219	4.4316429607779754e-18
7.4386042340524305	199.28664677078277	4.116817011798432e-18
7.4386042340524305	137.3470458364309	4.629847262646544e-18
7.4386042340524305	187.29882528770608	4.1837166510515e-18
7.4386042340524305	146.1377676372	4.524448653416643e-18
7.4386042340524305	240.0532765851876	3.940575594867202e-18
7.4386042340524305	225.6131930534454	3.99539998238923e-18
7.4386042340524305	176.0321151597488	4.261505601580936e-18
7.4386042340524305	255.41757917336696	3.886503500852779e-18
7.4386042340524305	289.15924138943836	3.806783367645638e-18
7.4386042340524305	348.31045870454415	3.694510141320726e-18
7.4386042340524305	327.3583092891284	3.728698457367581e-18
7.4386042340524305	212.0417334179063	4.0509871299179636e-18
7.4386042340524305	370.60362361481424	3.6606352968424016e-18
7.4386042340524305	271.7652542752618	3.842010639439935e-18
7.4386042340524305	307.666508376478	3.7632031457911575e-18
7.4386042340524305	419.56181327636216	3.6104045091927284e-18
7.4386042340524305	474.9875714726077	3.560862982237799e-18
7.4386042340524305	505.38854278007426	3.552672406527072e-18
7.4386042340524305	394.3236339995635	3.635433149190048e-18
7.4386042340524305	608.7722263825888	3.7632031457911575e-18
7.4386042340524305	572.1523479713496	3.694510141320726e-18
7.4386042340524305	446.4153299011838	3.585548182313106e-18
7.4386042340524305	647.7359132210921	3.833173377466972e-18
7.4386042340524305	689.1934209440825	3.886503500852779e-18
7.4386042340524305	537.7352893287167	3.627071049721953e-18
7.4386042340524305	733.3043633640241	3.940575594867202e-18
7.4386042340524305	780.2385701710655	3.99539998238923e-18
7.4386042340524305	939.8463385413619	4.1263082053462846e-18
7.4386042340524305	1000.	4.16449230110862e-18
7.4386042340524305	883.3111400696051	4.088474218327976e-18
7.4386042340524305	830.1767407872153	4.041669187341605e-18
7.914702573185648	8.960265770634306	4.8157992435546083e-17
7.914702573185648	8.421272976888153	5.440936717052544e-17
7.914702573185648	9.533756107983145	4.292036174562863e-17
7.914702573185648	10.143951960040074	3.851755161425256e-17
7.914702573185648	11.484007729417664	3.159730718458205e-17
7.914702573185648	12.2190269392769	2.8750537735968746e-17
7.914702573185648	13.001090112497304	2.634160126730324e-17
7.914702573185648	15.660629205497877	2.0588820650548834e-17
7.914702573185648	10.7932026162739	3.480601257549225e-17
7.914702573185648	13.83320823771569	2.419014497633982e-17
7.914702573185648	14.71858501804111	2.2265623998317418e-17
7.914702573185648	25.72494034190023	1.203949215718539e-17
7.914702573185648	22.72312638162647	1.3571047440658136e-17
7.914702573185648	17.729459637816653	1.7726580606210717e-17
7.914702573185648	16.66296772491886	1.90821879954918e-17
7.914702573185648	18.86421099999465	1.650524098071721e-17
7.914702573185648	21.356247129984272	1.4441625175958738e-17
7.914702573185648	20.071590670100196	1.5438992962055188e-17
7.914702573185648	24.177490989529915	1.2752950335755302e-17
7.914702573185648	27.371432208615314	1.1365948081561611e-17
7.914702573185648	32.970608382331186	9.740897360691356e-18
7.914702573185648	29.12330567898544	1.0779617919340462e-17
7.914702573185648	37.32615483569366	8.863288112330384e-18
7.914702573185648	44.96169671087044	7.82689425399353e-18
7.914702573185648	35.08084995415465	9.281044756987984e-18
7.914702573185648	39.71516758114278	8.483849713414342e-18
7.914702573185648	30.9873055676151	1.0223534513189661e-17
7.914702573185648	61.31382677802331	6.5250157678197685e-18
7.914702573185648	54.159186233326054	6.991728664012621e-18
7.914702573185648	50.901312879771275	7.237458157851777e-18
7.914702573185648	47.839412537001294	7.52640815191471e-18
7.914702573185648	57.62557559928457	6.754342290482429e-18
7.914702573185648	83.6130668809155	5.5920991733487575e-18
7.914702573185648	65.23813975078318	6.3180079108144866e-18
7.914702573185648	42.257086028318774	8.139377034397462e-18
7.914702573185648	69.41362335042187	6.1175674330135975e-18
7.914702573185648	78.58343476224252	5.7620386219102565e-18
7.914702573185648	73.8563534312976	5.937142395223854e-18
7.914702573185648	88.96461416307976	5.4396839140344095e-18
7.914702573185648	100.7171880070134	5.147202618126879e-18
7.914702573185648	94.65868037657351	5.291422803377212e-18
7.914702573185648	107.16346266063664	5.018456503652777e-18
7.914702573185648	114.02232286924034	4.892930694113513e-18
7.914702573185648	137.3470458364309	4.5453346529390145e-18
7.914702573185648	155.4911283306219	4.340740902647269e-18
7.914702573185648	146.1377676372	4.4316429607779754e-18
7.914702573185648	212.0417334179063	3.940575594867202e-18
7.914702573185648	165.44313889858145	4.241923808213609e-18
7.914702573185648	176.0321151597488	4.154913277804686e-18
7.914702573185648	121.32017564297009	4.770544640562851e-18
7.914702573185648	187.29882528770608	4.079070049228067e-18
7.914702573185648	271.7652542752618	3.720121832215228e-18
7.914702573185648	255.41757917336696	3.7632031457911575e-18
7.914702573185648	129.08511813884218	4.651219808811498e-18
7.914702573185648	307.666508376478	3.627071049721953e-18
7.914702573185648	240.0532765851876	3.815559788271943e-18
7.914702573185648	327.3583092891284	3.593814552102152e-18
7.914702573185648	289.15924138943836	3.669074777638089e-18
7.914702573185648	199.28664677078277	4.004611252752992e-18
7.914702573185648	225.6131930534454	3.8775638979159276e-18
7.914702573185648	370.60362361481424	3.520098067670198e-18
7.914702573185648	348.31045870454415	3.552672406527072e-18
7.914702573185648	394.3236339995635	3.495863467919518e-18
7.914702573185648	419.56181327636216	3.4638100083908366e-18
7.914702573185648	446.4153299011838	3.4399629315332842e-18
7.914702573185648	505.38854278007426	3.4084220222220622e-18
7.914702573185648	689.1934209440825	3.7372948556624355e-18
7.914702573185648	474.9875714726077	3.4084220222220622e-18
7.914702573185648	537.7352893287167	3.479799831620724e-18
7.914702573185648	647.7359132210921	3.677533715394171e-18
7.914702573185648	733.3043633640241	3.7980271342430695e-18
7.914702573185648	608.7722263825888	3.618728184470123e-18
7.914702573185648	830.1767407872153	3.895463713766126e-18
7.914702573185648	572.1523479713496	3.544500670499508e-18
7.914702573185648	883.3111400696051	3.940575594867202e-18
7.914702573185648	1000.	4.023097551331962e-18
7.914702573185648	939.8463385413619	3.986209899475725e-18
7.914702573185648	780.2385701710655	3.850868275445422e-18
8.421272976888153	8.960265770634306	4.9965469698291824e-17
8.421272976888153	9.533756107983145	4.4428829718854635e-17
8.421272976888153	11.484007729417664	3.248263652435271e-17
8.421272976888153	10.143951960040074	3.977956899841991e-17
8.421272976888153	12.2190269392769	2.955610304706136e-17
8.421272976888153	14.71858501804111	2.2731901781858276e-17
8.421272976888153	10.7932026162739	3.5863739629385274e-17
8.421272976888153	13.83320823771569	2.4753662839593842e-17
8.421272976888153	16.66296772491886	1.9436988165240782e-17
8.421272976888153	15.660629205497877	2.10199834897032e-17
8.421272976888153	27.371432208615314	1.152408009227356e-17
8.421272976888153	24.177490989529915	1.2930379412910257e-17
8.421272976888153	17.729459637816653	1.8056175609133634e-17
8.421272976888153	29.12330567898544	1.090445256743995e-17
8.421272976888153	13.001090112497304	2.6955238055150255e-17
8.421272976888153	18.86421099999465	1.6812127292867958e-17
8.421272976888153	20.071590670100196	1.568988170853871e-17
8.421272976888153	21.356247129984272	1.4676306365754227e-17
8.421272976888153	22.72312638162647	1.3759858528291017e-17
8.421272976888153	25.72494034190023	1.2178916928822347e-17
8.421272976888153	30.9873055676151	1.0341929371229776e-17
8.421272976888153	35.08084995415465	9.345384342048384e-18
8.421272976888153	32.970608382331186	9.808424811610252e-18
8.421272976888153	39.71516758114278	8.523013309829219e-18
8.421272976888153	44.96169671087044	7.82689425399353e-18
8.421272976888153	37.32615483569366	8.924731656063837e-18
8.421272976888153	42.257086028318774	8.158142114936805e-18
8.421272976888153	61.31382677802331	6.4800933984823e-18
8.421272976888153	47.839412537001294	7.509096164313505e-18
8.421272976888153	54.159186233326054	6.959601383473949e-18
8.421272976888153	73.8563534312976	5.869173730401848e-18
8.421272976888153	50.901312879771275	7.220810803182192e-18
8.421272976888153	65.23813975078318	6.2600782997957535e-18
8.421272976888153	57.62557559928457	6.707841091128833e-18
8.421272976888153	88.96461416307976	5.352700754836004e-18
8.421272976888153	100.7171880070134	5.053246273290035e-18
8.421272976888153	107.16346266063664	4.915517699949701e-18
8.421272976888153	78.58343476224252	5.682972636097343e-18
8.421272976888153	69.41362335042187	6.061475654279237e-18
8.421272976888153	83.6130668809155	5.515365075763376e-18
8.421272976888153	94.65868037657351	5.194833882661172e-18
8.421272976888153	121.32017564297009	4.661943051382767e-18
8.421272976888153	114.02232286924034	4.7815429828215255e-18
8.421272976888153	137.3470458364309	4.421449446628675e-18
8.421272976888153	129.08511813884218	4.5453346529390145e-18
8.421272976888153	155.4911283306219	4.212719699780068e-18
8.421272976888153	225.6131930534454	3.703027719516492e-18
8.421272976888153	187.29882528770608	3.931511617141971e-18
8.421272976888153	289.15924138943836	3.471795714607142e-18
8.421272976888153	165.44313889858145	4.10734764957064e-18
8.421272976888153	212.0417334179063	3.7718790935717125e-18
8.421272976888153	307.666508376478	3.4241561604964376e-18
8.421272976888153	348.31045870454415	3.338508317634358e-18
8.421272976888153	370.60362361481424	3.3002889289551388e-18
8.421272976888153	240.0532765851876	3.635433149190048e-18
8.421272976888153	176.0321151597488	4.01384375941405e-18
8.421272976888153	394.3236339995635	3.2625070775027396e-18
8.421272976888153	271.7652542752618	3.520098067670198e-18
8.421272976888153	146.1377676372	4.310856474323177e-18
8.421272976888153	327.3583092891284	3.3771703104923197e-18
8.421272976888153	199.28664677078277	3.850868275445422e-18
8.421272976888153	419.56181327636216	3.2325932552009198e-18
8.421272976888153	255.41757917336696	3.577300826546207e-18
8.421272976888153	446.4153299011838	3.2029537117721758e-18
8.421272976888153	505.38854278007426	3.1590031745835792e-18
8.421272976888153	537.7352893287167	3.2325932552009198e-18
8.421272976888153	474.9875714726077	3.1735859323624074e-18
8.421272976888153	572.1523479713496	3.3002889289551388e-18
8.421272976888153	608.7722263825888	3.3616520741296128e-18
8.421272976888153	689.1934209440825	3.487822401877048e-18
8.421272976888153	780.2385701710655	3.602099979749613e-18
8.421272976888153	647.7359132210921	3.4241561604964376e-18
8.421272976888153	733.3043633640241	3.544500670499508e-18
8.421272976888153	830.1767407872153	3.652215228252932e-18
8.421272976888153	883.3111400696051	3.694510141320726e-18
8.421272976888153	939.8463385413619	3.745911072686098e-18
8.421272976888153	1000.	3.78057504347997e-18
8.960265770634306	9.533756107983145	4.515081290929219e-17
8.960265770634306	10.7932026162739	3.6279063933981465e-17
8.960265770634306	10.143951960040074	4.033301365484793e-17
8.960265770634306	12.2190269392769	2.9829609778247654e-17
8.960265770634306	15.660629205497877	2.116570167673012e-17
8.960265770634306	11.484007729417664	3.278322485705456e-17
8.960265770634306	13.001090112497304	2.7204676860972083e-17
8.960265770634306	13.83320823771569	2.4925264252745675e-17
8.960265770634306	14.71858501804111	2.2942258612056907e-17
8.960265770634306	17.729459637816653	1.8181347599668007e-17
8.960265770634306	24.177490989529915	1.3020017515934576e-17
8.960265770634306	18.86421099999465	1.6928675087036426e-17
8.960265770634306	21.356247129984272	1.477804787078048e-17
8.960265770634306	22.72312638162647	1.3855246882876151e-17
8.960265770634306	25.72494034190023	1.2263345620009892e-17
8.960265770634306	20.071590670100196	1.5798649687274517e-17
8.960265770634306	16.66296772491886	1.9616854471997016e-17
8.960265770634306	32.970608382331186	9.853702981752774e-18
8.960265770634306	29.12330567898544	1.095479027896272e-17
8.960265770634306	30.9873055676151	1.0389670333378702e-17
8.960265770634306	27.371432208615314	1.1577278161196457e-17
8.960265770634306	37.32615483569366	8.945307347251297e-18
8.960265770634306	39.71516758114278	8.542662851866767e-18
8.960265770634306	35.08084995415465	9.388525000249247e-18
8.960265770634306	42.257086028318774	8.176950457785558e-18
8.960265770634306	47.839412537001294	7.52640815191471e-18
8.960265770634306	57.62557559928457	6.707841091128833e-18
8.960265770634306	50.901312879771275	7.237458157851777e-18
8.960265770634306	73.8563534312976	5.855673656953858e-18
8.960265770634306	65.23813975078318	6.2600782997957535e-18
8.960265770634306	54.159186233326054	6.959601383473949e-18
8.960265770634306	83.6130668809155	5.4900217465843885e-18
8.960265770634306	44.96169671087044	7.844938915203893e-18
8.960265770634306	78.58343476224252	5.6699008560624775e-18
8.960265770634306	69.41362335042187	6.047533254497849e-18
8.960265770634306	88.96461416307976	5.328104874896424e-18
8.960265770634306	61.31382677802331	6.4800933984823e-18
8.960265770634306	94.65868037657351	5.1709634074868294e-18
8.960265770634306	114.02232286924034	4.748623791892265e-18
8.960265770634306	107.16346266063664	4.8816761416363796e-18
8.960265770634306	121.32017564297009	4.629847262646544e-18
8.960265770634306	100.7171880070134	5.030026398999345e-18
8.960265770634306	129.08511813884218	4.503658625920432e-18
8.960265770634306	146.1377676372	4.281177789460002e-18
8.960265770634306	155.4911283306219	4.174093408552814e-18
8.960265770634306	137.3470458364309	4.3910093692225474e-18
8.960265770634306	165.44313889858145	4.069687511277515e-18
8.960265770634306	240.0532765851876	3.577300826546207e-18
8.960265770634306	187.29882528770608	3.886503500852779e-18
8.960265770634306	199.28664677078277	3.7980271342430695e-18
8.960265770634306	176.0321151597488	3.9770409552777925e-18
8.960265770634306	212.0417334179063	3.720121832215228e-18
8.960265770634306	225.6131930534454	3.643814527218323e-18
8.960265770634306	255.41757917336696	3.512001258027071e-18
8.960265770634306	327.3583092891284	3.3002889289551388e-18
8.960265770634306	289.15924138943836	3.3927601829596574e-18
8.960265770634306	271.7652542752618	3.4478936590557976e-18
8.960265770634306	307.666508376478	3.3462051447007202e-18
8.960265770634306	394.3236339995635	3.1735859323624074e-18
8.960265770634306	474.9875714726077	3.0799875588184873e-18
8.960265770634306	419.56181327636216	3.1444874251760536e-18
8.960265770634306	446.4153299011838	3.108489196127195e-18
8.960265770634306	537.7352893287167	3.1300383762335595e-18
8.960265770634306	370.60362361481424	3.2177393563487217e-18
8.960265770634306	505.38854278007426	3.0658348894125508e-18
8.960265770634306	572.1523479713496	3.195586386771162e-18
8.960265770634306	348.31045870454415	3.2550027698788964e-18
8.960265770634306	608.7722263825888	3.2625070775027396e-18
8.960265770634306	647.7359132210921	3.3231677347176616e-18
8.960265770634306	689.1934209440825	3.3849562715804536e-18
8.960265770634306	780.2385701710655	3.495863467919518e-18
8.960265770634306	733.3043633640241	3.4399629315332842e-18
8.960265770634306	830.1767407872153	3.544500670499508e-18
8.960265770634306	883.3111400696051	3.593814552102152e-18
8.960265770634306	939.8463385413619	3.643814527218323e-18
8.960265770634306	1000.	3.6860121549680954e-18
9.533756107983145	13.001090112497304	2.7393269596678844e-17
9.533756107983145	12.2190269392769	3.00363995056866e-17
9.533756107983145	11.484007729417664	3.308659477879699e-17
9.533756107983145	10.143951960040074	4.070624793089761e-17
9.533756107983145	10.7932026162739	3.6530563628359586e-17
9.533756107983145	17.729459637816653	1.8265277299477057e-17
9.533756107983145	13.83320823771569	2.509805526943968e-17
9.533756107983145	16.66296772491886	1.970741083466508e-17
9.533756107983145	20.071590670100196	1.5871580250774837e-17
9.533756107983145	24.177490989529915	1.3080121210428542e-17
9.533756107983145	22.72312638162647	1.3919206207413863e-17
9.533756107983145	21.356247129984272	1.484626707811696e-17
9.533756107983145	15.660629205497877	2.1263407909903308e-17
9.533756107983145	14.71858501804111	2.3048165881454434e-17
9.533756107983145	30.9873055676151	1.04376316798859e-17
9.533756107983145	18.86421099999465	1.700682213364181e-17
9.533756107983145	25.72494034190023	1.2319956325619024e-17
9.533756107983145	32.970608382331186	9.922012442352785e-18
9.533756107983145	27.371432208615314	1.1630721805862976e-17
9.533756107983145	29.12330567898544	1.100536036209559e-17
9.533756107983145	35.08084995415465	9.431864806641545e-18
9.533756107983145	37.32615483569366	8.986601148837722e-18
9.533756107983145	39.71516758114278	8.582097944606549e-18
9.533756107983145	42.257086028318774	8.214697329600931e-18
9.533756107983145	44.96169671087044	7.863025177819314e-18
9.533756107983145	65.23813975078318	6.2600782997957535e-18
9.533756107983145	50.901312879771275	7.254143892479715e-18
9.533756107983145	73.8563534312976	5.855673656953858e-18
9.533756107983145	54.159186233326054	6.975646527952596e-18
9.533756107983145	47.839412537001294	7.543760051764821e-18
9.533756107983145	61.31382677802331	6.4800933984823e-18
9.533756107983145	78.58343476224252	5.6699008560624775e-18
9.533756107983145	57.62557559928457	6.7233058100856595e-18
9.533756107983145	69.41362335042187	6.047533254497849e-18
9.533756107983145	88.96461416307976	5.328104874896424e-18
9.533756107983145	94.65868037657351	5.1709634074868294e-18
9.533756107983145	83.6130668809155	5.4900217465843885e-18
9.533756107983145	100.7171880070134	5.018456503652777e-18
9.533756107983145	107.16346266063664	4.8704474764974045e-18
9.533756107983145	114.02232286924034	4.737701169234987e-18
9.533756107983145	121.32017564297009	4.608572924209491e-18
9.533756107983145	155.4911283306219	4.145356287843793e-18
9.533756107983145	129.08511813884218	4.482964129454902e-18
9.533756107983145	137.3470458364309	4.3708325007209405e-18
9.533756107983145	146.1377676372	4.251703431588565e-18
9.533756107983145	187.29882528770608	3.850868275445422e-18
9.533756107983145	176.0321151597488	3.940575594867202e-18
9.533756107983145	165.44313889858145	4.041669187341605e-18
9.533756107983145	225.6131930534454	3.602099979749613e-18
9.533756107983145	240.0532765851876	3.5282135442560965e-18
9.533756107983145	289.15924138943836	3.338508317634358e-18
9.533756107983145	255.41757917336696	3.4558426706238636e-18
9.533756107983145	307.666508376478	3.2851239657000896e-18
9.533756107983145	199.28664677078277	3.7632031457911575e-18
9.533756107983145	212.0417334179063	3.677533715394171e-18
9.533756107983145	348.31045870454415	3.1882360078401063e-18
9.533756107983145	271.7652542752618	3.3927601829596574e-18
9.533756107983145	327.3583092891284	3.2325932552009198e-18
9.533756107983145	370.60362361481424	3.1444874251760536e-18
9.533756107983145	419.56181327636216	3.0658348894125508e-18
9.533756107983145	394.3236339995635	3.101339155186598e-18
9.533756107983145	474.9875714726077	2.9960410679014983e-18
9.533756107983145	446.4153299011838	3.030737078020007e-18
9.533756107983145	537.7352893287167	3.0517472521041437e-18
9.533756107983145	505.38854278007426	2.982274136071136e-18
9.533756107983145	647.7359132210921	3.2325932552009198e-18
9.533756107983145	689.1934209440825	3.2926977168038377e-18
9.533756107983145	608.7722263825888	3.1735859323624074e-18
9.533756107983145	780.2385701710655	3.4084220222220622e-18
9.533756107983145	733.3043633640241	3.3539197165624657e-18
9.533756107983145	939.8463385413619	3.552672406527072e-18
9.533756107983145	830.1767407872153	3.4558426706238636e-18
9.533756107983145	572.1523479713496	3.108489196127195e-18
9.533756107983145	883.3111400696051	3.512001258027071e-18
9.533756107983145	1000.	3.602099979749613e-18
10.143951960040074	11.484007729417664	3.316287489374595e-17
10.143951960040074	12.2190269392769	3.0105647490324016e-17
10.143951960040074	10.7932026162739	3.669919795111131e-17
10.143951960040074	13.001090112497304	2.745642392753821e-17
10.143951960040074	13.83320823771569	2.5155918055070766e-17
10.143951960040074	21.356247129984272	1.4914801202571747e-17
10.143951960040074	15.660629205497877	2.1361565179765317e-17
10.143951960040074	14.71858501804111	2.315456204559878e-17
10.143951960040074	24.177490989529915	1.3140502358780678e-17
10.143951960040074	17.729459637816653	1.834959444001176e-17
10.143951960040074	25.72494034190023	1.2376828360565912e-17
10.143951960040074	27.371432208615314	1.1684412159912778e-17
10.143951960040074	16.66296772491886	1.975284565725321e-17
10.143951960040074	22.72312638162647	1.3983460784373267e-17
10.143951960040074	18.86421099999465	1.7046030832994173e-17
10.143951960040074	29.12330567898544	1.1056163889524878e-17
10.143951960040074	30.9873055676151	1.0485814428101234e-17
10.143951960040074	20.071590670100196	1.590817168528326e-17
10.143951960040074	32.970608382331186	9.944887333367944e-18
10.143951960040074	35.08084995415465	9.475404680543634e-18
10.143951960040074	39.71516758114278	8.621715079710142e-18
10.143951960040074	44.96169671087044	7.899322891129489e-18
10.143951960040074	50.901312879771275	7.287630855749624e-18
10.143951960040074	42.257086028318774	8.252618450525335e-18
10.143951960040074	37.32615483569366	9.028085573058258e-18
10.143951960040074	47.839412537001294	7.578583956489385e-18
10.143951960040074	78.58343476224252	5.6699008560624775e-18
10.143951960040074	54.159186233326054	7.007847876937023e-18
10.143951960040074	61.31382677802331	6.510007148862341e-18
10.143951960040074	100.7171880070134	5.018456503652777e-18
10.143951960040074	69.41362335042187	6.061475654279237e-18
10.143951960040074	88.96461416307976	5.328104874896424e-18
10.143951960040074	65.23813975078318	6.274510715566865e-18
10.143951960040074	83.6130668809155	5.4900217465843885e-18
10.143951960040074	57.62557559928457	6.738806182470883e-18
10.143951960040074	114.02232286924034	4.726803670422166e-18
10.143951960040074	94.65868037657351	5.1709634074868294e-18
10.143951960040074	107.16346266063664	4.8704474764974045e-18
10.143951960040074	121.32017564297009	4.597972441786429e-18
10.143951960040074	129.08511813884218	4.472652568101958e-18
10.143951960040074	73.8563534312976	5.869173730401848e-18
10.143951960040074	146.1377676372	4.241923808213609e-18
10.143951960040074	165.44313889858145	4.023097551331962e-18
10.143951960040074	155.4911283306219	4.1263082053462846e-18
10.143951960040074	212.0417334179063	3.652215228252932e-18
10.143951960040074	137.3470458364309	4.3507483457592385e-18
10.143951960040074	187.29882528770608	3.8243564426629385e-18
10.143951960040074	199.28664677078277	3.7372948556624355e-18
10.143951960040074	176.0321151597488	3.922468488069455e-18
10.143951960040074	225.6131930534454	3.569072441066021e-18
10.143951960040074	240.0532765851876	3.495863467919518e-18
10.143951960040074	289.15924138943836	3.2926977168038377e-18
10.143951960040074	255.41757917336696	3.4241561604964376e-18
10.143951960040074	370.60362361481424	3.0870883743178988e-18
10.143951960040074	394.3236339995635	3.044727727049927e-18
10.143951960040074	271.7652542752618	3.3539197165624657e-18
10.143951960040074	474.9875714726077	2.934586139847331e-18
10.143951960040074	307.666508376478	3.240045898385826e-18
10.143951960040074	327.3583092891284	3.180902536000209e-18
10.143951960040074	348.31045870454415	3.1372545823354566e-18
10.143951960040074	419.56181327636216	3.00294834737765e-18
10.143951960040074	446.4153299011838	2.968570463858315e-18
10.143951960040074	537.7352893287167	2.975414410711447e-18
10.143951960040074	505.38854278007426	2.9143825775698277e-18
10.143951960040074	572.1523479713496	3.037724348068105e-18
10.143951960040074	608.7722263825888	3.101339155186598e-18
10.143951960040074	647.7359132210921	3.1590031745835792e-18
10.143951960040074	733.3043633640241	3.2775676354805606e-18
10.143951960040074	780.2385701710655	3.3308291945473774e-18
10.143951960040074	689.1934209440825	3.2177393563487217e-18
10.143951960040074	830.1767407872153	3.3849562715804536e-18
10.143951960040074	883.3111400696051	3.4320504460000412e-18
10.143951960040074	939.8463385413619	3.479799831620724e-18
10.143951960040074	1000.	3.520098067670198e-18
10.7932026162739	11.484007729417664	3.3239330870126874e-17
10.7932026162739	12.2190269392769	3.0105647490324016e-17
10.7932026162739	13.83320823771569	2.5040325577816675e-17
10.7932026162739	14.71858501804111	2.2995151275560553e-17
10.7932026162739	16.66296772491886	1.9571732451699904e-17
10.7932026162739	15.660629205497877	2.116570167673012e-17
10.7932026162739	13.001090112497304	2.7393269596678844e-17
10.7932026162739	20.071590670100196	1.572605424271046e-17
10.7932026162739	17.729459637816653	1.8139527483369942e-17
10.7932026162739	18.86421099999465	1.6889736325372664e-17
10.7932026162739	21.356247129984272	1.471014213350532e-17
10.7932026162739	27.371432208615314	1.1497572795878442e-17
10.7932026162739	24.177490989529915	1.2930379412910257e-17
10.7932026162739	25.72494034190023	1.2178916928822347e-17
10.7932026162739	22.72312638162647	1.3791581454063234e-17
10.7932026162739	29.12330567898544	1.0854346159770273e-17
10.7932026162739	37.32615483569366	8.842901078992638e-18
10.7932026162739	35.08084995415465	9.281044756987984e-18
10.7932026162739	30.9873055676151	1.0294407780763773e-17
10.7932026162739	32.970608382331186	9.763354696520257e-18
10.7932026162739	39.71516758114278	8.425441482110264e-18
10.7932026162739	44.96169671087044	7.701738454560393e-18
10.7932026162739	42.257086028318774	8.06474734855443e-18
10.7932026162739	47.839412537001294	7.38902210901565e-18
10.7932026162739	65.23813975078318	6.0894569592553774e-18
10.7932026162739	69.41362335042187	5.869173730401848e-18
10.7932026162739	50.901312879771275	7.089003093216311e-18
10.7932026162739	61.31382677802331	6.3180079108144866e-18
10.7932026162739	83.6130668809155	5.3036220140359426e-18
10.7932026162739	57.62557559928457	6.555136891220569e-18
10.7932026162739	73.8563534312976	5.6699008560624775e-18
10.7932026162739	78.58343476224252	5.477393785611658e-18
10.7932026162739	88.96461416307976	5.135363198033347e-18
10.7932026162739	94.65868037657351	4.972442437625149e-18
10.7932026162739	54.159186233326054	6.816845729391195e-18
10.7932026162739	121.32017564297009	4.411279379253284e-18
10.7932026162739	114.02232286924034	4.534879629032958e-18
10.7932026162739	129.08511813884218	4.281177789460002e-18
10.7932026162739	107.16346266063664	4.672691016056147e-18
10.7932026162739	137.3470458364309	4.16449230110862e-18
10.7932026162739	100.7171880070134	4.825790500472102e-18
10.7932026162739	165.44313889858145	3.833173377466972e-18
10.7932026162739	146.1377676372	4.0509871299179636e-18
10.7932026162739	187.29882528770608	3.635433149190048e-18
10.7932026162739	199.28664677078277	3.544500670499508e-18
10.7932026162739	155.4911283306219	3.940575594867202e-18
10.7932026162739	212.0417334179063	3.4558426706238636e-18
10.7932026162739	176.0321151597488	3.728698457367581e-18
10.7932026162739	271.7652542752618	3.1590031745835792e-18
10.7932026162739	225.6131930534454	3.3771703104923197e-18
10.7932026162739	255.41757917336696	3.2251577543319243e-18
10.7932026162739	240.0532765851876	3.3002889289551388e-18
10.7932026162739	370.60362361481424	2.887660697594114e-18
10.7932026162739	394.3236339995635	2.848036572396403e-18
10.7932026162739	289.15924138943836	3.101339155186598e-18
10.7932026162739	307.666508376478	3.037724348068105e-18
10.7932026162739	327.3583092891284	2.989149676314262e-18
10.7932026162739	348.31045870454415	2.934586139847331e-18
10.7932026162739	419.56181327636216	2.8024950993081433e-18
10.7932026162739	446.4153299011838	2.77041201330644e-18
10.7932026162739	474.9875714726077	2.732396760144636e-18
10.7932026162739	505.38854278007426	2.7135851984866424e-18
10.7932026162739	572.1523479713496	2.8284288725310956e-18
10.7932026162739	537.7352893287167	2.77041201330644e-18
10.7932026162739	608.7722263825888	2.887660697594114e-18
10.7932026162739	647.7359132210921	2.948132931823614e-18
10.7932026162739	733.3043633640241	3.0587829604549726e-18
10.7932026162739	689.1934209440825	3.00294834737765e-18
10.7932026162739	830.1767407872153	3.1662861581270122e-18
10.7932026162739	780.2385701710655	3.108489196127195e-18
10.7932026162739	883.3111400696051	3.21033802191181e-18
10.7932026162739	1000.	3.3078976424099215e-18
10.7932026162739	939.8463385413619	3.2625070775027396e-18
11.484007729417664	12.2190269392769	3.00363995056866e-17
11.484007729417664	17.729459637816653	1.8139527483369942e-17
11.484007729417664	14.71858501804111	2.2942258612056907e-17
11.484007729417664	15.660629205497877	2.116570167673012e-17
11.484007729417664	13.83320823771569	2.4982728674063248e-17
11.484007729417664	18.86421099999465	1.685088712932181e-17
11.484007729417664	20.071590670100196	1.572605424271046e-17
11.484007729417664	13.001090112497304	2.7330260531259832e-17
11.484007729417664	22.72312638162647	1.3791581454063234e-17
11.484007729417664	16.66296772491886	1.9571732451699904e-17
11.484007729417664	25.72494034190023	1.2178916928822347e-17
11.484007729417664	21.356247129984272	1.471014213350532e-17
11.484007729417664	27.371432208615314	1.1497572795878442e-17
11.484007729417664	24.177490989529915	1.2960190000386685e-17
11.484007729417664	39.71516758114278	8.444866075334434e-18
11.484007729417664	35.08084995415465	9.302441916944912e-18
11.484007729417664	29.12330567898544	1.0879370517166418e-17
11.484007729417664	30.9873055676151	1.0294407780763773e-17
11.484007729417664	37.32615483569366	8.863288112330384e-18
11.484007729417664	32.970608382331186	9.78586380703819e-18
11.484007729417664	42.257086028318774	8.06474734855443e-18
11.484007729417664	50.901312879771275	7.105346569311065e-18
11.484007729417664	54.159186233326054	6.816845729391195e-18
11.484007729417664	44.96169671087044	7.719494572968785e-18
11.484007729417664	47.839412537001294	7.406057269617831e-18
11.484007729417664	61.31382677802331	6.3180079108144866e-18
11.484007729417664	57.62557559928457	6.570249555395031e-18
11.484007729417664	65.23813975078318	6.0894569592553774e-18
11.484007729417664	83.6130668809155	5.3036220140359426e-18
11.484007729417664	73.8563534312976	5.6699008560624775e-18
11.484007729417664	100.7171880070134	4.8146903815808704e-18
11.484007729417664	88.96461416307976	5.123551010570537e-18
11.484007729417664	107.16346266063664	4.661943051382767e-18
11.484007729417664	114.02232286924034	4.524448653416643e-18
11.484007729417664	78.58343476224252	5.477393785611658e-18
11.484007729417664	94.65868037657351	4.9610049949445686e-18
11.484007729417664	137.3470458364309	4.13582128054556e-18
11.484007729417664	129.08511813884218	4.261505601580936e-18
11.484007729417664	121.32017564297009	4.3910093692225474e-18
11.484007729417664	69.41362335042187	5.869173730401848e-18
11.484007729417664	146.1377676372	4.023097551331962e-18
11.484007729417664	155.4911283306219	3.904444584171563e-18
11.484007729417664	165.44313889858145	3.7980271342430695e-18
11.484007729417664	212.0417334179063	3.416280033159358e-18
11.484007729417664	199.28664677078277	3.503923072389621e-18
11.484007729417664	271.7652542752618	3.101339155186598e-18
11.484007729417664	307.666508376478	2.9617422592185326e-18
11.484007729417664	176.0321151597488	3.703027719516492e-18
11.484007729417664	327.3583092891284	2.9009908698583235e-18
11.484007729417664	255.41757917336696	3.1735859323624074e-18
11.484007729417664	348.31045870454415	2.8414856157071143e-18
11.484007729417664	370.60362361481424	2.7832009359839016e-18
11.484007729417664	394.3236339995635	2.732396760144636e-18
11.484007729417664	289.15924138943836	3.030737078020007e-18
11.484007729417664	225.6131930534454	3.3308291945473774e-18
11.484007729417664	187.29882528770608	3.602099979749613e-18
11.484007729417664	240.0532765851876	3.2550027698788964e-18
11.484007729417664	446.4153299011838	2.6457107477375406e-18
11.484007729417664	419.56181327636216	2.6825199569033517e-18
11.484007729417664	505.38854278007426	2.5854810646795437e-18
11.484007729417664	474.9875714726077	2.6034045617899048e-18
11.484007729417664	537.7352893287167	2.6457107477375406e-18
11.484007729417664	572.1523479713496	2.701116162983864e-18
11.484007729417664	608.7722263825888	2.757681856254247e-18
11.484007729417664	647.7359132210921	2.815432125626542e-18
11.484007729417664	689.1934209440825	2.8743917780192436e-18
11.484007729417664	733.3043633640241	2.927836104791794e-18
11.484007729417664	780.2385701710655	2.982274136071136e-18
11.484007729417664	883.3111400696051	3.0870883743178988e-18
11.484007729417664	830.1767407872153	3.037724348068105e-18
11.484007729417664	1000.	3.1882360078401063e-18
11.484007729417664	939.8463385413619	3.1372545823354566e-18
12.2190269392769	13.001090112497304	2.726739639714634e-17
12.2190269392769	14.71858501804111	2.288948761045557e-17
12.2190269392769	17.729459637816653	1.8097803560278695e-17
12.2190269392769	13.83320823771569	2.4982728674063248e-17
12.2190269392769	15.660629205497877	2.1117017050863112e-17
12.2190269392769	16.66296772491886	1.95267142195367e-17
12.2190269392769	20.071590670100196	1.572605424271046e-17
12.2190269392769	18.86421099999465	1.685088712932181e-17
12.2190269392769	32.970608382331186	9.78586380703819e-18
12.2190269392769	37.32615483569366	8.863288112330384e-18
12.2190269392769	30.9873055676151	1.0318141217646536e-17
12.2190269392769	35.08084995415465	9.323888407388386e-18
12.2190269392769	27.371432208615314	1.152408009227356e-17
12.2190269392769	22.72312638162647	1.3791581454063234e-17
12.2190269392769	42.257086028318774	8.083340372674769e-18
12.2190269392769	29.12330567898544	1.0879370517166418e-17
12.2190269392769	21.356247129984272	1.471014213350532e-17
12.2190269392769	24.177490989529915	1.2960190000386685e-17
12.2190269392769	25.72494034190023	1.2206995042919571e-17
12.2190269392769	39.71516758114278	8.46433545135406e-18
12.2190269392769	47.839412537001294	7.406057269617831e-18
12.2190269392769	44.96169671087044	7.737291627555716e-18
12.2190269392769	61.31382677802331	6.3180079108144866e-18
12.2190269392769	57.62557559928457	6.570249555395031e-18
12.2190269392769	65.23813975078318	6.0894569592553774e-18
12.2190269392769	54.159186233326054	6.832561755150435e-18
12.2190269392769	50.901312879771275	7.105346569311065e-18
12.2190269392769	100.7171880070134	4.803615794804924e-18
12.2190269392769	69.41362335042187	5.869173730401848e-18
12.2190269392769	78.58343476224252	5.477393785611658e-18
12.2190269392769	83.6130668809155	5.291422803377212e-18
12.2190269392769	107.16346266063664	4.651219808811498e-18
12.2190269392769	88.96461416307976	5.123551010570537e-18
12.2190269392769	114.02232286924034	4.503658625920432e-18
12.2190269392769	94.65868037657351	4.9610049949445686e-18
12.2190269392769	137.3470458364309	4.116817011798432e-18
12.2190269392769	73.8563534312976	5.6699008560624775e-18
12.2190269392769	129.08511813884218	4.241923808213609e-18
12.2190269392769	146.1377676372	3.99539998238923e-18
12.2190269392769	121.32017564297009	4.3708325007209405e-18
12.2190269392769	176.0321151597488	3.669074777638089e-18
12.2190269392769	165.44313889858145	3.7718790935717125e-18
12.2190269392769	212.0417334179063	3.3849562715804536e-18
12.2190269392769	187.29882528770608	3.569072441066021e-18
12.2190269392769	155.4911283306219	3.886503500852779e-18
12.2190269392769	225.6131930534454	3.3002889289551388e-18
12.2190269392769	271.7652542752618	3.0587829604549726e-18
12.2190269392769	255.41757917336696	3.1372545823354566e-18
12.2190269392769	289.15924138943836	2.989149676314262e-18
12.2190269392769	307.666508376478	2.9211015959368894e-18
12.2190269392769	199.28664677078277	3.471795714607142e-18
12.2190269392769	240.0532765851876	3.21033802191181e-18
12.2190269392769	394.3236339995635	2.6701936674622853e-18
12.2190269392769	348.31045870454415	2.7896175191573065e-18
12.2190269392769	327.3583092891284	2.8546026321125412e-18
12.2190269392769	446.4153299011838	2.5795340292236608e-18
12.2190269392769	370.60362361481424	2.7261117942115616e-18
12.2190269392769	474.9875714726077	2.538286040798655e-18
12.2190269392769	537.7352893287167	2.5736006729361138e-18
12.2190269392769	572.1523479713496	2.6274959878658276e-18
12.2190269392769	608.7722263825888	2.6825199569033517e-18
12.2190269392769	505.38854278007426	2.5208108611107752e-18
12.2190269392769	419.56181327636216	2.621452311115087e-18
12.2190269392769	647.7359132210921	2.7386962158711457e-18
12.2190269392769	780.2385701710655	2.9009908698583235e-18
12.2190269392769	689.1934209440825	2.7896175191573065e-18
12.2190269392769	733.3043633640241	2.848036572396403e-18
12.2190269392769	830.1767407872153	2.954929760582445e-18
12.2190269392769	939.8463385413619	3.0517472521041437e-18
12.2190269392769	883.3111400696051	3.00294834737765e-18
12.2190269392769	1000.	3.0942055605265406e-18
13.001090112497304	14.71858501804111	2.2836837990914367e-17
13.001090112497304	13.83320823771569	2.4867932009132162e-17
13.001090112497304	15.660629205497877	2.1068444407713808e-17
13.001090112497304	16.66296772491886	1.9481799536777315e-17
13.001090112497304	18.86421099999465	1.6812127292867958e-17
13.001090112497304	24.177490989529915	1.2960190000386685e-17
13.001090112497304	22.72312638162647	1.3791581454063234e-17
13.001090112497304	32.970608382331186	9.808424811610252e-18
13.001090112497304	30.9873055676151	1.0341929371229776e-17
13.001090112497304	17.729459637816653	1.8056175609133634e-17
13.001090112497304	35.08084995415465	9.323888407388386e-18
13.001090112497304	37.32615483569366	8.883722147339257e-18
13.001090112497304	27.371432208615314	1.152408009227356e-17
13.001090112497304	21.356247129984272	1.4676306365754227e-17
13.001090112497304	20.071590670100196	1.568988170853871e-17
13.001090112497304	39.71516758114278	8.483849713414342e-18
13.001090112497304	29.12330567898544	1.090445256743995e-17
13.001090112497304	25.72494034190023	1.2206995042919571e-17
13.001090112497304	42.257086028318774	8.101976262433861e-18
13.001090112497304	44.96169671087044	7.755129712698336e-18
13.001090112497304	47.839412537001294	7.423131704252823e-18
13.001090112497304	54.159186233326054	6.832561755150435e-18
13.001090112497304	61.31382677802331	6.33257388150163e-18
13.001090112497304	73.8563534312976	5.6699008560624775e-18
13.001090112497304	50.901312879771275	7.121727724781572e-18
13.001090112497304	78.58343476224252	5.477393785611658e-18
13.001090112497304	57.62557559928457	6.570249555395031e-18
13.001090112497304	94.65868037657351	4.949593860280001e-18
13.001090112497304	65.23813975078318	6.0894569592553774e-18
13.001090112497304	121.32017564297009	4.360778860719974e-18
13.001090112497304	69.41362335042187	5.882704927849141e-18
13.001090112497304	83.6130668809155	5.291422803377212e-18
13.001090112497304	88.96461416307976	5.111765993098838e-18
13.001090112497304	100.7171880070134	4.792566681416122e-18
13.001090112497304	107.16346266063664	4.640521231477483e-18
13.001090112497304	114.02232286924034	4.493299463791756e-18
13.001090112497304	129.08511813884218	4.2224319939915605e-18
13.001090112497304	155.4911283306219	3.85974633245516e-18
13.001090112497304	146.1377676372	3.9770409552777925e-18
13.001090112497304	165.44313889858145	3.745911072686098e-18
13.001090112497304	187.29882528770608	3.544500670499508e-18
13.001090112497304	225.6131930534454	3.2625070775027396e-18
13.001090112497304	255.41757917336696	3.0942055605265406e-18
13.001090112497304	212.0417334179063	3.3539197165624657e-18
13.001090112497304	176.0321151597488	3.643814527218323e-18
13.001090112497304	137.3470458364309	4.097900068447218e-18
13.001090112497304	289.15924138943836	2.948132931823614e-18
13.001090112497304	240.0532765851876	3.180902536000209e-18
13.001090112497304	199.28664677078277	3.4478936590557976e-18
13.001090112497304	271.7652542752618	3.023765879852388e-18
13.001090112497304	307.666508376478	2.8810185988420425e-18
13.001090112497304	446.4153299011838	2.5208108611107752e-18
13.001090112497304	348.31045870454415	2.7513387304045816e-18
13.001090112497304	394.3236339995635	2.621452311115087e-18
13.001090112497304	370.60362361481424	2.6887044232116404e-18
13.001090112497304	505.38854278007426	2.452104990708884e-18
13.001090112497304	327.3583092891284	2.815432125626542e-18
13.001090112497304	419.56181327636216	2.5676809643525253e-18
13.001090112497304	474.9875714726077	2.4805018843565645e-18
13.001090112497304	537.7352893287167	2.5034559917032245e-18
13.001090112497304	572.1523479713496	2.5558823648015996e-18
13.001090112497304	689.1934209440825	2.7135851984866424e-18
13.001090112497304	608.7722263825888	2.6094066300160354e-18
13.001090112497304	647.7359132210921	2.6640517789636976e-18
13.001090112497304	780.2385701710655	2.821923016804989e-18
13.001090112497304	733.3043633640241	2.77041201330644e-18
13.001090112497304	830.1767407872153	2.8743917780192436e-18
13.001090112497304	883.3111400696051	2.9211015959368894e-18
13.001090112497304	939.8463385413619	2.968570463858315e-18
13.001090112497304	1000.	3.0168107165973056e-18
13.83320823771569	15.660629205497877	2.0971634039845274e-17
13.83320823771569	16.66296772491886	1.939227986729446e-17
13.83320823771569	14.71858501804111	2.2731901781858276e-17
13.83320823771569	22.72312638162647	1.3759858528291017e-17
13.83320823771569	17.729459637816653	1.801464340918365e-17
13.83320823771569	20.071590670100196	1.568988170853871e-17
13.83320823771569	18.86421099999465	1.677345661046948e-17
13.83320823771569	25.72494034190023	1.2206995042919571e-17
13.83320823771569	21.356247129984272	1.4676306365754227e-17
13.83320823771569	24.177490989529915	1.2960190000386685e-17
13.83320823771569	27.371432208615314	1.152408009227356e-17
13.83320823771569	39.71516758114278	8.503408964998723e-18
13.83320823771569	44.96169671087044	7.77300892299138e-18
13.83320823771569	37.32615483569366	8.904203292380219e-18
13.83320823771569	35.08084995415465	9.345384342048384e-18
13.83320823771569	29.12330567898544	1.090445256743995e-17
13.83320823771569	47.839412537001294	7.440245503465746e-18
13.83320823771569	30.9873055676151	1.0341929371229776e-17
13.83320823771569	32.970608382331186	9.831037829876409e-18
13.83320823771569	42.257086028318774	8.120655116656969e-18
13.83320823771569	50.901312879771275	7.138146646496347e-18
13.83320823771569	65.23813975078318	6.10349601283385e-18
13.83320823771569	78.58343476224252	5.477393785611658e-18
13.83320823771569	73.8563534312976	5.682972636097343e-18
13.83320823771569	54.159186233326054	6.848314013718088e-18
13.83320823771569	57.62557559928457	6.5853970613466515e-18
13.83320823771569	61.31382677802331	6.347173433581102e-18
13.83320823771569	69.41362335042187	5.882704927849141e-18
13.83320823771569	107.16346266063664	4.629847262646544e-18
13.83320823771569	121.32017564297009	4.3507483457592385e-18
13.83320823771569	100.7171880070134	4.7815429828215255e-18
13.83320823771569	114.02232286924034	4.482964129454902e-18
13.83320823771569	94.65868037657351	4.949593860280001e-18
13.83320823771569	137.3470458364309	4.079070049228067e-18
13.83320823771569	83.6130668809155	5.291422803377212e-18
13.83320823771569	88.96461416307976	5.111765993098838e-18
13.83320823771569	155.4911283306219	3.842010639439935e-18
13.83320823771569	146.1377676372	3.958766288650435e-18
13.83320823771569	129.08511813884218	4.212719699780068e-18
13.83320823771569	165.44313889858145	3.728698457367581e-18
13.83320823771569	187.29882528770608	3.520098067670198e-18
13.83320823771569	176.0321151597488	3.618728184470123e-18
13.83320823771569	212.0417334179063	3.3231677347176616e-18
13.83320823771569	240.0532765851876	3.1444874251760536e-18
13.83320823771569	199.28664677078277	3.416280033159358e-18
13.83320823771569	225.6131930534454	3.2325932552009198e-18
13.83320823771569	307.666508376478	2.8414856157071143e-18
13.83320823771569	289.15924138943836	2.9143825775698277e-18
13.83320823771569	271.7652542752618	2.982274136071136e-18
13.83320823771569	255.41757917336696	3.0658348894125508e-18
13.83320823771569	394.3236339995635	2.5854810646795437e-18
13.83320823771569	348.31045870454415	2.7073435022667492e-18
13.83320823771569	327.3583092891284	2.77041201330644e-18
13.83320823771569	419.56181327636216	2.5208108611107752e-18
13.83320823771569	446.4153299011838	2.469103876260854e-18
13.83320823771569	537.7352893287167	2.440837467506465e-18
13.83320823771569	370.60362361481424	2.6457107477375406e-18
13.83320823771569	505.38854278007426	2.3962827484091072e-18
13.83320823771569	474.9875714726077	2.4184575073910984e-18
13.83320823771569	572.1523479713496	2.4919525085409492e-18
13.83320823771569	608.7722263825888	2.538286040798655e-18
13.83320823771569	647.7359132210921	2.591441810840681e-18
13.83320823771569	733.3043633640241	2.6949031476146276e-18
13.83320823771569	830.1767407872153	2.7960488955636003e-18
13.83320823771569	689.1934209440825	2.6457107477375406e-18
13.83320823771569	780.2385701710655	2.7450101947968813e-18
13.83320823771569	883.3111400696051	2.848036572396403e-18
13.83320823771569	939.8463385413619	2.8943181094982013e-18
13.83320823771569	1000.	2.9413517368986975e-18
14.71858501804111	15.660629205497877	2.0875268519595554e-17
14.71858501804111	18.86421099999465	1.673487487705712e-17
14.71858501804111	17.729459637816653	1.7973206740184964e-17
14.71858501804111	16.66296772491886	1.9303171544371723e-17
14.71858501804111	25.72494034190023	1.2206995042919571e-17
14.71858501804111	20.071590670100196	1.565379237719751e-17
14.71858501804111	21.356247129984272	1.464254842588343e-17
14.71858501804111	27.371432208615314	1.155064850041579e-17
14.71858501804111	30.9873055676151	1.0365772367660978e-17
14.71858501804111	29.12330567898544	1.0929592443600093e-17
14.71858501804111	22.72312638162647	1.3759858528291017e-17
14.71858501804111	39.71516758114278	8.523013309829219e-18
14.71858501804111	32.970608382331186	9.853702981752774e-18
14.71858501804111	24.177490989529915	1.2960190000386685e-17
14.71858501804111	35.08084995415465	9.366929834917086e-18
14.71858501804111	44.96169671087044	7.790929353247473e-18
14.71858501804111	42.257086028318774	8.139377034397462e-18
14.71858501804111	47.839412537001294	7.45739875801029e-18
14.71858501804111	37.32615483569366	8.924731656063837e-18
14.71858501804111	50.901312879771275	7.154603421524348e-18
14.71858501804111	54.159186233326054	6.879927563605885e-18
14.71858501804111	61.31382677802331	6.347173433581102e-18
14.71858501804111	65.23813975078318	6.1175674330135975e-18
14.71858501804111	57.62557559928457	6.600579489401955e-18
14.71858501804111	73.8563534312976	5.682972636097343e-18
14.71858501804111	88.96461416307976	5.123551010570537e-18
14.71858501804111	114.02232286924034	4.482964129454902e-18
14.71858501804111	83.6130668809155	5.291422803377212e-18
14.71858501804111	107.16346266063664	4.629847262646544e-18
14.71858501804111	69.41362335042187	5.8962673210511966e-18
14.71858501804111	78.58343476224252	5.4900217465843885e-18
14.71858501804111	94.65868037657351	4.949593860280001e-18
14.71858501804111	100.7171880070134	4.7815429828215255e-18
14.71858501804111	121.32017564297009	4.340740902647269e-18
14.71858501804111	165.44313889858145	3.7115649347238406e-18
14.71858501804111	137.3470458364309	4.069687511277515e-18
14.71858501804111	155.4911283306219	3.8243564426629385e-18
14.71858501804111	146.1377676372	3.949660469311101e-18
14.71858501804111	129.08511813884218	4.20302974545685e-18
14.71858501804111	187.29882528770608	3.495863467919518e-18
14.71858501804111	199.28664677078277	3.4005820860137964e-18
14.71858501804111	225.6131930534454	3.21033802191181e-18
14.71858501804111	176.0321151597488	3.602099979749613e-18
14.71858501804111	212.0417334179063	3.3002889289551388e-18
14.71858501804111	348.31045870454415	2.6701936674622853e-18
14.71858501804111	271.7652542752618	2.954929760582445e-18
14.71858501804111	327.3583092891284	2.7386962158711457e-18
14.71858501804111	255.41757917336696	3.037724348068105e-18
14.71858501804111	394.3236339995635	2.544137980300457e-18
14.71858501804111	419.56181327636216	2.486220604283315e-18
14.71858501804111	240.0532765851876	3.122838768603077e-18
14.71858501804111	370.60362361481424	2.6094066300160354e-18
14.71858501804111	446.4153299011838	2.4240331859369363e-18
14.71858501804111	537.7352893287167	2.3852717307041097e-18
14.71858501804111	307.666508376478	2.8089561645748573e-18
14.71858501804111	572.1523479713496	2.4296217190362237e-18
14.71858501804111	289.15924138943836	2.8810185988420425e-18
14.71858501804111	474.9875714726077	2.3743113090779485e-18
14.71858501804111	505.38854278007426	2.3417313010986267e-18
14.71858501804111	689.1934209440825	2.5795340292236608e-18
14.71858501804111	608.7722263825888	2.4805018843565645e-18
14.71858501804111	647.7359132210921	2.526622512129433e-18
14.71858501804111	733.3043633640241	2.6274959878658276e-18
14.71858501804111	780.2385701710655	2.6763497158937345e-18
14.71858501804111	830.1767407872153	2.7261117942115616e-18
14.71858501804111	1000.	2.867780199983897e-18
14.71858501804111	883.3111400696051	2.776799112016472e-18
14.71858501804111	939.8463385413619	2.821923016804989e-18
15.660629205497877	16.66296772491886	1.9170276202451266e-17
15.660629205497877	18.86421099999465	1.665797743927151e-17
15.660629205497877	20.071590670100196	1.5581862557926345e-17
15.660629205497877	17.729459637816653	1.7849467724052123e-17
15.660629205497877	25.72494034190023	1.2206995042919571e-17
15.660629205497877	21.356247129984272	1.4608868134875767e-17
15.660629205497877	27.371432208615314	1.155064850041579e-17
15.660629205497877	29.12330567898544	1.0929592443600093e-17
15.660629205497877	35.08084995415465	9.388525000249247e-18
15.660629205497877	39.71516758114278	8.542662851866767e-18
15.660629205497877	44.96169671087044	7.808891098498025e-18
15.660629205497877	50.901312879771275	7.171098137135268e-18
15.660629205497877	24.177490989529915	1.2930379412910257e-17
15.660629205497877	30.9873055676151	1.0365772367660978e-17
15.660629205497877	37.32615483569366	8.945307347251297e-18
15.660629205497877	22.72312638162647	1.3728208570511953e-17
15.660629205497877	47.839412537001294	7.474591558849553e-18
15.660629205497877	42.257086028318774	8.158142114936805e-18
15.660629205497877	54.159186233326054	6.895789022571396e-18
15.660629205497877	32.970608382331186	9.853702981752774e-18
15.660629205497877	78.58343476224252	5.502678820928334e-18
15.660629205497877	73.8563534312976	5.6960745527143745e-18
15.660629205497877	65.23813975078318	6.131671294414861e-18
15.660629205497877	61.31382677802331	6.376473591778737e-18
15.660629205497877	83.6130668809155	5.3036220140359426e-18
15.660629205497877	94.65868037657351	4.949593860280001e-18
15.660629205497877	69.41362335042187	5.909860981928907e-18
15.660629205497877	57.62557559928457	6.615796920072819e-18
15.660629205497877	88.96461416307976	5.123551010570537e-18
15.660629205497877	114.02232286924034	4.482964129454902e-18
15.660629205497877	137.3470458364309	4.069687511277515e-18
15.660629205497877	107.16346266063664	4.629847262646544e-18
15.660629205497877	129.08511813884218	4.20302974545685e-18
15.660629205497877	100.7171880070134	4.792566681416122e-18
15.660629205497877	155.4911283306219	3.8243564426629385e-18
15.660629205497877	146.1377676372	3.940575594867202e-18
15.660629205497877	165.44313889858145	3.703027719516492e-18
15.660629205497877	121.32017564297009	4.340740902647269e-18
15.660629205497877	187.29882528770608	3.487822401877048e-18
15.660629205497877	176.0321151597488	3.593814552102152e-18
15.660629205497877	255.41757917336696	3.0168107165973056e-18
15.660629205497877	212.0417334179063	3.2851239657000896e-18
15.660629205497877	240.0532765851876	3.101339155186598e-18
15.660629205497877	199.28664677078277	3.3849562715804536e-18
15.660629205497877	271.7652542752618	2.934586139847331e-18
15.660629205497877	289.15924138943836	2.8546026321125412e-18
15.660629205497877	370.60362361481424	2.5795340292236608e-18
15.660629205497877	225.6131930534454	3.1882360078401063e-18
15.660629205497877	307.666508376478	2.776799112016472e-18
15.660629205497877	446.4153299011838	2.3962827484091072e-18
15.660629205497877	327.3583092891284	2.7073435022667492e-18
15.660629205497877	348.31045870454415	2.639625174016732e-18
15.660629205497877	419.56181327636216	2.452104990708884e-18
15.660629205497877	474.9875714726077	2.336344930544194e-18
15.660629205497877	394.3236339995635	2.5150125778537838e-18
15.660629205497877	537.7352893287167	2.336344930544194e-18
15.660629205497877	505.38854278007426	2.2989856526435794e-18
15.660629205497877	572.1523479713496	2.37978520993695e-18
15.660629205497877	608.7722263825888	2.4240331859369363e-18
15.660629205497877	689.1934209440825	2.5208108611107752e-18
15.660629205497877	780.2385701710655	2.615422535823718e-18
15.660629205497877	647.7359132210921	2.469103876260854e-18
15.660629205497877	733.3043633640241	2.5676809643525253e-18
15.660629205497877	883.3111400696051	2.7135851984866424e-18
15.660629205497877	830.1767407872153	2.6640517789636976e-18
15.660629205497877	939.8463385413619	2.757681856254247e-18
15.660629205497877	1000.	2.8024950993081433e-18
16.66296772491886	18.86421099999465	1.65432933003254e-17
16.66296772491886	20.071590670100196	1.5474587080027117e-17
16.66296772491886	22.72312638162647	1.3665126887964921e-17
16.66296772491886	17.729459637816653	1.7685806529456787e-17
16.66296772491886	25.72494034190023	1.2178916928822347e-17
16.66296772491886	29.12330567898544	1.0929592443600093e-17
16.66296772491886	30.9873055676151	1.0365772367660978e-17
16.66296772491886	21.356247129984272	1.454173978543947e-17
16.66296772491886	27.371432208615314	1.152408009227356e-17
16.66296772491886	44.96169671087044	7.82689425399353e-18
16.66296772491886	42.257086028318774	8.176950457785558e-18
16.66296772491886	32.970608382331186	9.853702981752774e-18
16.66296772491886	39.71516758114278	8.562357695312192e-18
16.66296772491886	24.177490989529915	1.290063739473137e-17
16.66296772491886	50.901312879771275	7.187630880799827e-18
16.66296772491886	57.62557559928457	6.646337112237095e-18
16.66296772491886	47.839412537001294	7.509096164313505e-18
16.66296772491886	37.32615483569366	8.965930475054761e-18
16.66296772491886	35.08084995415465	9.388525000249247e-18
16.66296772491886	54.159186233326054	6.911687049637107e-18
16.66296772491886	61.31382677802331	6.391174353274495e-18
16.66296772491886	65.23813975078318	6.14580767182977e-18
16.66296772491886	69.41362335042187	5.923485982568828e-18
16.66296772491886	73.8563534312976	5.709206675392617e-18
16.66296772491886	88.96461416307976	5.135363198033347e-18
16.66296772491886	78.58343476224252	5.515365075763376e-18
16.66296772491886	83.6130668809155	5.3158493495952894e-18
16.66296772491886	100.7171880070134	4.792566681416122e-18
16.66296772491886	107.16346266063664	4.640521231477483e-18
16.66296772491886	94.65868037657351	4.9610049949445686e-18
16.66296772491886	121.32017564297009	4.340740902647269e-18
16.66296772491886	165.44313889858145	3.703027719516492e-18
16.66296772491886	114.02232286924034	4.482964129454902e-18
16.66296772491886	129.08511813884218	4.20302974545685e-18
16.66296772491886	155.4911283306219	3.815559788271943e-18
16.66296772491886	137.3470458364309	4.069687511277515e-18
16.66296772491886	146.1377676372	3.940575594867202e-18
16.66296772491886	199.28664677078277	3.3694022584065802e-18
16.66296772491886	176.0321151597488	3.585548182313106e-18
16.66296772491886	271.7652542752618	2.9143825775698277e-18
16.66296772491886	240.0532765851876	3.0870883743178988e-18
16.66296772491886	289.15924138943836	2.8349497273051834e-18
16.66296772491886	212.0417334179063	3.27002868607438e-18
16.66296772491886	225.6131930534454	3.180902536000209e-18
16.66296772491886	255.41757917336696	2.9960410679014983e-18
16.66296772491886	307.666508376478	2.757681856254247e-18
16.66296772491886	187.29882528770608	3.479799831620724e-18
16.66296772491886	348.31045870454415	2.621452311115087e-18
16.66296772491886	370.60362361481424	2.5558823648015996e-18
16.66296772491886	327.3583092891284	2.6887044232116404e-18
16.66296772491886	419.56181327636216	2.4296217190362237e-18
16.66296772491886	394.3236339995635	2.4919525085409492e-18
16.66296772491886	446.4153299011838	2.3688499990991843e-18
16.66296772491886	537.7352893287167	2.3042858925450287e-18
16.66296772491886	505.38854278007426	2.272666764725219e-18
16.66296772491886	474.9875714726077	2.3149230591343233e-18
16.66296772491886	572.1523479713496	2.3417313010986267e-18
16.66296772491886	608.7722263825888	2.37978520993695e-18
16.66296772491886	647.7359132210921	2.4240331859369363e-18
16.66296772491886	689.1934209440825	2.469103876260854e-18
16.66296772491886	733.3043633640241	2.5150125778537838e-18
16.66296772491886	830.1767407872153	2.6094066300160354e-18
16.66296772491886	939.8463385413619	2.7073435022667492e-18
16.66296772491886	780.2385701710655	2.5617748720809534e-18
16.66296772491886	883.3111400696051	2.657924017827754e-18
16.66296772491886	1000.	2.7513387304045816e-18
17.729459637816653	18.86421099999465	1.6353904957831323e-17
17.729459637816653	20.071590670100196	1.5332701089557267e-17
17.729459637816653	24.177490989529915	1.2811821180586262e-17
17.729459637816653	22.72312638162647	1.3571047440658136e-17
17.729459637816653	21.356247129984272	1.440840704176496e-17
17.729459637816653	27.371432208615314	1.1471126470663464e-17
17.729459637816653	29.12330567898544	1.090445256743995e-17
17.729459637816653	25.72494034190023	1.2122954305037658e-17
17.729459637816653	37.32615483569366	8.965930475054761e-18
17.729459637816653	35.08084995415465	9.388525000249247e-18
17.729459637816653	39.71516758114278	8.562357695312192e-18
17.729459637816653	50.901312879771275	7.204201740190633e-18
17.729459637816653	57.62557559928457	6.661660035683901e-18
17.729459637816653	42.257086028318774	8.176950457785558e-18
17.729459637816653	30.9873055676151	1.0341929371229776e-17
17.729459637816653	32.970608382331186	9.853702981752774e-18
17.729459637816653	44.96169671087044	7.844938915203893e-18
17.729459637816653	54.159186233326054	6.927621729109691e-18
17.729459637816653	61.31382677802331	6.405909006918545e-18
17.729459637816653	47.839412537001294	7.509096164313505e-18
17.729459637816653	65.23813975078318	6.15997664022303e-18
17.729459637816653	73.8563534312976	5.7223690737711104e-18
17.729459637816653	69.41362335042187	5.937142395223854e-18
17.729459637816653	88.96461416307976	5.147202618126879e-18
17.729459637816653	78.58343476224252	5.528080578364276e-18
17.729459637816653	94.65868037657351	4.972442437625149e-18
17.729459637816653	83.6130668809155	5.328104874896424e-18
17.729459637816653	121.32017564297009	4.3507483457592385e-18
17.729459637816653	114.02232286924034	4.493299463791756e-18
17.729459637816653	107.16346266063664	4.651219808811498e-18
17.729459637816653	100.7171880070134	4.8146903815808704e-18
17.729459637816653	176.0321151597488	3.585548182313106e-18
17.729459637816653	137.3470458364309	4.079070049228067e-18
17.729459637816653	146.1377676372	3.949660469311101e-18
17.729459637816653	212.0417334179063	3.27002868607438e-18
17.729459637816653	155.4911283306219	3.8243564426629385e-18
17.729459637816653	129.08511813884218	4.212719699780068e-18
17.729459637816653	165.44313889858145	3.703027719516492e-18
17.729459637816653	199.28664677078277	3.3694022584065802e-18
17.729459637816653	187.29882528770608	3.479799831620724e-18
17.729459637816653	289.15924138943836	2.8284288725310956e-18
17.729459637816653	255.41757917336696	2.989149676314262e-18
17.729459637816653	271.7652542752618	2.907679014059892e-18
17.729459637816653	240.0532765851876	3.0799875588184873e-18
17.729459637816653	307.666508376478	2.7513387304045816e-18
17.729459637816653	327.3583092891284	2.6763497158937345e-18
17.729459637816653	348.31045870454415	2.6034045617899048e-18
17.729459637816653	225.6131930534454	3.1735859323624074e-18
17.729459637816653	474.9875714726077	2.293697604173369e-18
17.729459637816653	394.3236339995635	2.4747963184345283e-18
17.729459637816653	370.60362361481424	2.538286040798655e-18
17.729459637816653	419.56181327636216	2.4128946538310844e-18
17.729459637816653	446.4153299011838	2.352541325166255e-18
17.729459637816653	689.1934209440825	2.4296217190362237e-18
17.729459637816653	647.7359132210921	2.3907709004741947e-18
17.729459637816653	572.1523479713496	2.3149230591343233e-18
17.729459637816653	733.3043633640241	2.4747963184345283e-18
17.729459637816653	537.7352893287167	2.2831579694218874e-18
17.729459637816653	505.38854278007426	2.251828756366543e-18
17.729459637816653	608.7722263825888	2.352541325166255e-18
17.729459637816653	780.2385701710655	2.5208108611107752e-18
17.729459637816653	830.1767407872153	2.5676809643525253e-18
17.729459637816653	883.3111400696051	2.6094066300160354e-18
17.729459637816653	939.8463385413619	2.657924017827754e-18
17.729459637816653	1000.	2.701116162983864e-18
18.86421099999465	20.071590670100196	1.5087523832773355e-17
18.86421099999465	25.72494034190023	1.203949215718539e-17
18.86421099999465	24.177490989529915	1.2694350004875555e-17
18.86421099999465	21.356247129984272	1.4243458970175964e-17
18.86421099999465	22.72312638162647	1.3446614943825008e-17
18.86421099999465	32.970608382331186	9.831037829876409e-18
18.86421099999465	37.32615483569366	8.965930475054761e-18
18.86421099999465	27.371432208615314	1.1418416173120813e-17
18.86421099999465	29.12330567898544	1.0854346159770273e-17
18.86421099999465	54.159186233326054	6.959601383473949e-18
18.86421099999465	35.08084995415465	9.388525000249247e-18
18.86421099999465	39.71516758114278	8.582097944606549e-18
18.86421099999465	50.901312879771275	7.237458157851777e-18
18.86421099999465	47.839412537001294	7.543760051764821e-18
18.86421099999465	44.96169671087044	7.863025177819314e-18
18.86421099999465	42.257086028318774	8.214697329600931e-18
18.86421099999465	61.31382677802331	6.450317103014623e-18
18.86421099999465	30.9873055676151	1.0318141217646536e-17
18.86421099999465	65.23813975078318	6.202679843514373e-18
18.86421099999465	57.62557559928457	6.692411943591713e-18
18.86421099999465	69.41362335042187	5.978300830309043e-18
18.86421099999465	73.8563534312976	5.7753228226978616e-18
18.86421099999465	83.6130668809155	5.377410175579298e-18
18.86421099999465	107.16346266063664	4.683463759827756e-18
18.86421099999465	94.65868037657351	5.018456503652777e-18
18.86421099999465	88.96461416307976	5.194833882661172e-18
18.86421099999465	78.58343476224252	5.56640324783795e-18
18.86421099999465	114.02232286924034	4.524448653416643e-18
18.86421099999465	100.7171880070134	4.848067570190157e-18
18.86421099999465	137.3470458364309	4.097900068447218e-18
18.86421099999465	155.4911283306219	3.842010639439935e-18
18.86421099999465	165.44313889858145	3.720121832215228e-18
18.86421099999465	121.32017564297009	4.380909319076128e-18
18.86421099999465	176.0321151597488	3.602099979749613e-18
18.86421099999465	129.08511813884218	4.241923808213609e-18
18.86421099999465	199.28664677078277	3.3849562715804536e-18
18.86421099999465	225.6131930534454	3.180902536000209e-18
18.86421099999465	146.1377676372	3.967893101172945e-18
18.86421099999465	187.29882528770608	3.487822401877048e-18
18.86421099999465	212.0417334179063	3.2775676354805606e-18
18.86421099999465	240.0532765851876	3.0799875588184873e-18
18.86421099999465	255.41757917336696	2.989149676314262e-18
18.86421099999465	271.7652542752618	2.9009908698583235e-18
18.86421099999465	394.3236339995635	2.452104990708884e-18
18.86421099999465	327.3583092891284	2.657924017827754e-18
18.86421099999465	289.15924138943836	2.815432125626542e-18
18.86421099999465	307.666508376478	2.7386962158711457e-18
18.86421099999465	370.60362361481424	2.5150125778537838e-18
18.86421099999465	419.56181327636216	2.3852717307041097e-18
18.86421099999465	446.4153299011838	2.325609329575451e-18
18.86421099999465	505.38854278007426	2.220929438922352e-18
18.86421099999465	647.7359132210921	2.3417313010986267e-18
18.86421099999465	348.31045870454415	2.5854810646795437e-18
18.86421099999465	572.1523479713496	2.2779063272493633e-18
18.86421099999465	537.7352893287167	2.2466491765824626e-18
18.86421099999465	474.9875714726077	2.2674392540642958e-18
18.86421099999465	608.7722263825888	2.309598351984701e-18
18.86421099999465	780.2385701710655	2.452104990708884e-18
18.86421099999465	689.1934209440825	2.3743113090779485e-18
18.86421099999465	830.1767407872153	2.4919525085409492e-18
18.86421099999465	733.3043633640241	2.4128946538310844e-18
18.86421099999465	883.3111400696051	2.5324475617287368e-18
18.86421099999465	1000.	2.615422535823718e-18
18.86421099999465	939.8463385413619	2.5736006729361138e-18
20.071590670100196	21.356247129984272	1.4015699218190573e-17
20.071590670100196	27.371432208615314	1.1339804515029868e-17
20.071590670100196	22.72312638162647	1.3262102146160294e-17
20.071590670100196	25.72494034190023	1.1929102441411902e-17
20.071590670100196	24.177490989529915	1.2577955918590857e-17
20.071590670100196	29.12330567898544	1.0779617919340462e-17
20.071590670100196	32.970608382331186	9.78586380703819e-18
20.071590670100196	30.9873055676151	1.0270728934723914e-17
20.071590670100196	35.08084995415465	9.345384342048384e-18
20.071590670100196	44.96169671087044	7.863025177819314e-18
20.071590670100196	37.32615483569366	8.945307347251297e-18
20.071590670100196	39.71516758114278	8.562357695312192e-18
20.071590670100196	50.901312879771275	7.254143892479715e-18
20.071590670100196	47.839412537001294	7.543760051764821e-18
20.071590670100196	61.31382677802331	6.450317103014623e-18
20.071590670100196	65.23813975078318	6.2169799289302275e-18
20.071590670100196	42.257086028318774	8.195802162683692e-18
20.071590670100196	54.159186233326054	6.975646527952596e-18
20.071590670100196	57.62557559928457	6.707841091128833e-18
20.071590670100196	69.41362335042187	5.992083616890311e-18
20.071590670100196	73.8563534312976	5.788637649797163e-18
20.071590670100196	88.96461416307976	5.2068104105679995e-18
20.071590670100196	78.58343476224252	5.579236417356832e-18
20.071590670100196	83.6130668809155	5.389807627449601e-18
20.071590670100196	94.65868037657351	5.030026398999345e-18
20.071590670100196	121.32017564297009	4.3910093692225474e-18
20.071590670100196	107.16346266063664	4.694261339824954e-18
20.071590670100196	100.7171880070134	4.859244639151373e-18
20.071590670100196	137.3470458364309	4.116817011798432e-18
20.071590670100196	129.08511813884218	4.251703431588565e-18
20.071590670100196	114.02232286924034	4.5453346529390145e-18
20.071590670100196	146.1377676372	3.9770409552777925e-18
20.071590670100196	176.0321151597488	3.6104045091927284e-18
20.071590670100196	165.44313889858145	3.728698457367581e-18
20.071590670100196	155.4911283306219	3.850868275445422e-18
20.071590670100196	225.6131930534454	3.180902536000209e-18
20.071590670100196	187.29882528770608	3.495863467919518e-18
20.071590670100196	212.0417334179063	3.2851239657000896e-18
20.071590670100196	240.0532765851876	3.0870883743178988e-18
20.071590670100196	199.28664677078277	3.3849562715804536e-18
20.071590670100196	289.15924138943836	2.815432125626542e-18
20.071590670100196	327.3583092891284	2.657924017827754e-18
20.071590670100196	255.41757917336696	2.989149676314262e-18
20.071590670100196	271.7652542752618	2.9009908698583235e-18
20.071590670100196	307.666508376478	2.732396760144636e-18
20.071590670100196	394.3236339995635	2.440837467506465e-18
20.071590670100196	537.7352893287167	2.236325731289233e-18
20.071590670100196	446.4153299011838	2.3149230591343233e-18
20.071590670100196	348.31045870454415	2.5795340292236608e-18
20.071590670100196	505.38854278007426	2.2107241768806505e-18
20.071590670100196	370.60362361481424	2.5092276316103677e-18
20.071590670100196	474.9875714726077	2.251828756366543e-18
20.071590670100196	733.3043633640241	2.3852717307041097e-18
20.071590670100196	419.56181327636216	2.3743113090779485e-18
20.071590670100196	689.1934209440825	2.352541325166255e-18
20.071590670100196	608.7722263825888	2.2884217190920633e-18
20.071590670100196	647.7359132210921	2.320260042230629e-18
20.071590670100196	572.1523479713496	2.2622237675452897e-18
20.071590670100196	780.2385701710655	2.4240331859369363e-18
20.071590670100196	830.1767407872153	2.463424527648722e-18
20.071590670100196	883.3111400696051	2.5034559917032245e-18
20.071590670100196	939.8463385413619	2.538286040798655e-18
20.071590670100196	1000.	2.5795340292236608e-18
21.356247129984272	22.72312638162647	1.3602335068341666e-17
21.356247129984272	25.72494034190023	1.2122954305037658e-17
21.356247129984272	27.371432208615314	1.1471126470663464e-17
21.356247129984272	29.12330567898544	1.0879370517166418e-17
21.356247129984272	24.177490989529915	1.284135843574648e-17
21.356247129984272	32.970608382331186	9.808424811610252e-18
21.356247129984272	35.08084995415465	9.323888407388386e-18
21.356247129984272	30.9873055676151	1.0318141217646536e-17
21.356247129984272	54.159186233326054	6.801165853099006e-18
21.356247129984272	50.901312879771275	7.089003093216311e-18
21.356247129984272	47.839412537001294	7.406057269617831e-18
21.356247129984272	44.96169671087044	7.737291627555716e-18
21.356247129984272	57.62557559928457	6.5250157678197685e-18
21.356247129984272	42.257086028318774	8.083340372674769e-18
21.356247129984272	73.8563534312976	5.579236417356832e-18
21.356247129984272	39.71516758114278	8.483849713414342e-18
21.356247129984272	65.23813975078318	6.019744590667939e-18
21.356247129984272	37.32615483569366	8.883722147339257e-18
21.356247129984272	61.31382677802331	6.2600782997957535e-18
21.356247129984272	69.41362335042187	5.788637649797163e-18
21.356247129984272	78.58343476224252	5.377410175579298e-18
21.356247129984272	88.96461416307976	4.995396489783268e-18
21.356247129984272	83.6130668809155	5.182884902755746e-18
21.356247129984272	94.65868037657351	4.8146903815808704e-18
21.356247129984272	114.02232286924034	4.340740902647269e-18
21.356247129984272	100.7171880070134	4.651219808811498e-18
21.356247129984272	121.32017564297009	4.193362079636424e-18
21.356247129984272	107.16346266063664	4.493299463791756e-18
21.356247129984272	137.3470458364309	3.922468488069455e-18
21.356247129984272	129.08511813884218	4.060326554721055e-18
21.356247129984272	155.4911283306219	3.677533715394171e-18
21.356247129984272	212.0417334179063	3.1300383762335595e-18
21.356247129984272	199.28664677078277	3.2325932552009198e-18
21.356247129984272	165.44313889858145	3.560862982237799e-18
21.356247129984272	146.1377676372	3.7980271342430695e-18
21.356247129984272	240.0532765851876	2.9413517368986975e-18
21.356247129984272	176.0321151597488	3.4478936590557976e-18
21.356247129984272	187.29882528770608	3.338508317634358e-18
21.356247129984272	255.41757917336696	2.8546026321125412e-18
21.356247129984272	307.666508376478	2.6094066300160354e-18
21.356247129984272	225.6131930534454	3.037724348068105e-18
21.356247129984272	271.7652542752618	2.77041201330644e-18
21.356247129984272	289.15924138943836	2.6887044232116404e-18
21.356247129984272	327.3583092891284	2.538286040798655e-18
21.356247129984272	348.31045870454415	2.469103876260854e-18
21.356247129984272	394.3236339995635	2.336344930544194e-18
21.356247129984272	419.56181327636216	2.2779063272493633e-18
21.356247129984272	370.60362361481424	2.4018073037379815e-18
21.356247129984272	505.38854278007426	2.125851190338997e-18
21.356247129984272	537.7352893287167	2.1554277043957554e-18
21.356247129984272	474.9875714726077	2.165377703932278e-18
21.356247129984272	446.4153299011838	2.220929438922352e-18
21.356247129984272	572.1523479713496	2.18541571018238e-18
21.356247129984272	608.7722263825888	2.215820932695515e-18
21.356247129984272	647.7359132210921	2.2466491765824626e-18
21.356247129984272	780.2385701710655	2.352541325166255e-18
21.356247129984272	733.3043633640241	2.3149230591343233e-18
21.356247129984272	689.1934209440825	2.2831579694218874e-18
21.356247129984272	939.8463385413619	2.4577582424807482e-18
21.356247129984272	830.1767407872153	2.3852717307041097e-18
21.356247129984272	1000.	2.4919525085409492e-18
21.356247129984272	883.3111400696051	2.4184575073910984e-18
22.72312638162647	24.177490989529915	1.2782351866014113e-17
22.72312638162647	25.72494034190023	1.2095069498582386e-17
22.72312638162647	27.371432208615314	1.14447409763847e-17
22.72312638162647	30.9873055676151	1.0294407780763773e-17
22.72312638162647	29.12330567898544	1.0829379362548503e-17
22.72312638162647	37.32615483569366	8.863288112330384e-18
22.72312638162647	39.71516758114278	8.444866075334434e-18
22.72312638162647	32.970608382331186	9.763354696520257e-18
22.72312638162647	35.08084995415465	9.302441916944912e-18
22.72312638162647	47.839412537001294	7.372026132109425e-18
22.72312638162647	50.901312879771275	7.056428832677921e-18
22.72312638162647	42.257086028318774	8.06474734855443e-18
22.72312638162647	61.31382677802331	6.231312982748086e-18
22.72312638162647	44.96169671087044	7.701738454560393e-18
22.72312638162647	57.62557559928457	6.4800933984823e-18
22.72312638162647	69.41362335042187	5.748784976988702e-18
22.72312638162647	65.23813975078318	5.978300830309043e-18
22.72312638162647	73.8563534312976	5.528080578364276e-18
22.72312638162647	54.159186233326054	6.754342290482429e-18
22.72312638162647	78.58343476224252	5.328104874896424e-18
22.72312638162647	83.6130668809155	5.135363198033347e-18
22.72312638162647	88.96461416307976	4.949593860280001e-18
22.72312638162647	107.16346266063664	4.441859975757067e-18
22.72312638162647	94.65868037657351	4.770544640562851e-18
22.72312638162647	114.02232286924034	4.291047911667508e-18
22.72312638162647	100.7171880070134	4.597972441786429e-18
22.72312638162647	146.1377676372	3.745911072686098e-18
22.72312638162647	129.08511813884218	4.004611252752992e-18
22.72312638162647	121.32017564297009	4.145356287843793e-18
22.72312638162647	165.44313889858145	3.503923072389621e-18
22.72312638162647	137.3470458364309	3.8686448575491725e-18
22.72312638162647	176.0321151597488	3.3849562715804536e-18
22.72312638162647	187.29882528770608	3.2775676354805606e-18
22.72312638162647	212.0417334179063	3.0729030763729323e-18
22.72312638162647	240.0532765851876	2.8810185988420425e-18
22.72312638162647	255.41757917336696	2.7896175191573065e-18
22.72312638162647	199.28664677078277	3.1735859323624074e-18
22.72312638162647	271.7652542752618	2.7073435022667492e-18
22.72312638162647	225.6131930534454	2.975414410711447e-18
22.72312638162647	155.4911283306219	3.618728184470123e-18
22.72312638162647	327.3583092891284	2.4747963184345283e-18
22.72312638162647	289.15924138943836	2.6274959878658276e-18
22.72312638162647	307.666508376478	2.5500034112667072e-18
22.72312638162647	419.56181327636216	2.2107241768806505e-18
22.72312638162647	394.3236339995635	2.272666764725219e-18
22.72312638162647	348.31045870454415	2.4018073037379815e-18
22.72312638162647	474.9875714726077	2.096680521573142e-18
22.72312638162647	446.4153299011838	2.150469863026988e-18
22.72312638162647	370.60362361481424	2.336344930544194e-18
22.72312638162647	505.38854278007426	2.0584079971141555e-18
22.72312638162647	537.7352893287167	2.0870461884127115e-18
22.72312638162647	572.1523479713496	2.1160828167567915e-18
22.72312638162647	647.7359132210921	2.1753736351836692e-18
22.72312638162647	608.7722263825888	2.145523425516002e-18
22.72312638162647	689.1934209440825	2.2056391444498433e-18
22.72312638162647	780.2385701710655	2.272666764725219e-18
22.72312638162647	733.3043633640241	2.236325731289233e-18
22.72312638162647	883.3111400696051	2.336344930544194e-18
22.72312638162647	830.1767407872153	2.3042858925450287e-18
22.72312638162647	1000.	2.4073445957572797e-18
22.72312638162647	939.8463385413619	2.3743113090779485e-18
24.177490989529915	25.72494034190023	1.203949215718539e-17
24.177490989529915	27.371432208615314	1.1392151921272582e-17
24.177490989529915	29.12330567898544	1.0804469993103068e-17
24.177490989529915	30.9873055676151	1.0247104553958876e-17
24.177490989529915	32.970608382331186	9.740897360691356e-18
24.177490989529915	39.71516758114278	8.406061568673617e-18
24.177490989529915	37.32615483569366	8.822560939214303e-18
24.177490989529915	47.839412537001294	7.338151369076452e-18
24.177490989529915	42.257086028318774	8.027689503064212e-18
24.177490989529915	35.08084995415465	9.259696814049447e-18
24.177490989529915	54.159186233326054	6.7233058100856595e-18
24.177490989529915	50.901312879771275	7.024004252205415e-18
24.177490989529915	44.96169671087044	7.666348649856054e-18
24.177490989529915	57.62557559928457	6.450317103014623e-18
24.177490989529915	78.58343476224252	5.279251652927247e-18
24.177490989529915	61.31382677802331	6.188412650667829e-18
24.177490989529915	69.41362335042187	5.709206675392617e-18
24.177490989529915	73.8563534312976	5.4900217465843885e-18
24.177490989529915	65.23813975078318	5.937142395223854e-18
24.177490989529915	83.6130668809155	5.08827721829078e-18
24.177490989529915	100.7171880070134	4.555813780577434e-18
24.177490989529915	88.96461416307976	4.904211193611297e-18
24.177490989529915	94.65868037657351	4.726803670422166e-18
24.177490989529915	107.16346266063664	4.3910093692225474e-18
24.177490989529915	114.02232286924034	4.241923808213609e-18
24.177490989529915	121.32017564297009	4.088474218327976e-18
24.177490989529915	129.08511813884218	3.949660469311101e-18
24.177490989529915	137.3470458364309	3.815559788271943e-18
24.177490989529915	146.1377676372	3.6860121549680954e-18
24.177490989529915	155.4911283306219	3.560862982237799e-18
24.177490989529915	212.0417334179063	3.009871551371775e-18
24.177490989529915	165.44313889858145	3.4478936590557976e-18
24.177490989529915	199.28664677078277	3.115655721264745e-18
24.177490989529915	187.29882528770608	3.2177393563487217e-18
24.177490989529915	176.0321151597488	3.3308291945473774e-18
24.177490989529915	255.41757917336696	2.732396760144636e-18
24.177490989529915	240.0532765851876	2.821923016804989e-18
24.177490989529915	225.6131930534454	2.9143825775698277e-18
24.177490989529915	289.15924138943836	2.5617748720809534e-18
24.177490989529915	271.7652542752618	2.6457107477375406e-18
24.177490989529915	327.3583092891284	2.4128946538310844e-18
24.177490989529915	307.666508376478	2.486220604283315e-18
24.177490989529915	394.3236339995635	2.2056391444498433e-18
24.177490989529915	348.31045870454415	2.3417313010986267e-18
24.177490989529915	419.56181327636216	2.145523425516002e-18
24.177490989529915	370.60362361481424	2.272666764725219e-18
24.177490989529915	537.7352893287167	2.0161858404407906e-18
24.177490989529915	572.1523479713496	2.044236603881728e-18
24.177490989529915	446.4153299011838	2.0870461884127115e-18
24.177490989529915	647.7359132210921	2.1015143532885746e-18
24.177490989529915	505.38854278007426	1.993104457094127e-18
24.177490989529915	608.7722263825888	2.0726776316097354e-18
24.177490989529915	474.9875714726077	2.0301627755569527e-18
24.177490989529915	780.2385701710655	2.1955041419396024e-18
24.177490989529915	689.1934209440825	2.1307522741237617e-18
24.177490989529915	733.3043633640241	2.160396975913562e-18
24.177490989529915	939.8463385413619	2.2884217190920633e-18
24.177490989529915	830.1767407872153	2.2260497226513895e-18
24.177490989529915	883.3111400696051	2.2570202775106614e-18
24.177490989529915	1000.	2.325609329575451e-18
25.72494034190023	27.371432208615314	1.1339804515029868e-17
25.72494034190023	32.970608382331186	9.696137537013477e-18
25.72494034190023	35.08084995415465	9.217148126658413e-18
25.72494034190023	29.12330567898544	1.0754823009471288e-17
25.72494034190023	37.32615483569366	8.78202090913246e-18
25.72494034190023	30.9873055676151	1.0200018687425177e-17
25.72494034190023	39.71516758114278	8.367435370315524e-18
25.72494034190023	57.62557559928457	6.405909006918545e-18
25.72494034190023	47.839412537001294	7.287630855749624e-18
25.72494034190023	44.96169671087044	7.631121462758688e-18
25.72494034190023	61.31382677802331	6.14580767182977e-18
25.72494034190023	54.159186233326054	6.692411943591713e-18
25.72494034190023	73.8563534312976	5.4522249360713604e-18
25.72494034190023	65.23813975078318	5.8962673210511966e-18
25.72494034190023	42.257086028318774	7.990801939896991e-18
25.72494034190023	69.41362335042187	5.6699008560624775e-18
25.72494034190023	88.96461416307976	4.859244639151373e-18
25.72494034190023	50.901312879771275	6.975646527952596e-18
25.72494034190023	83.6130668809155	5.041622968379699e-18
25.72494034190023	78.58343476224252	5.242905918140235e-18
25.72494034190023	94.65868037657351	4.672691016056147e-18
25.72494034190023	100.7171880070134	4.503658625920432e-18
25.72494034190023	114.02232286924034	4.193362079636424e-18
25.72494034190023	107.16346266063664	4.340740902647269e-18
25.72494034190023	129.08511813884218	3.895463713766126e-18
25.72494034190023	155.4911283306219	3.512001258027071e-18
25.72494034190023	121.32017564297009	4.041669187341605e-18
25.72494034190023	199.28664677078277	3.0587829604549726e-18
25.72494034190023	165.44313889858145	3.3927601829596574e-18
25.72494034190023	176.0321151597488	3.2775676354805606e-18
25.72494034190023	137.3470458364309	3.7632031457911575e-18
25.72494034190023	240.0532765851876	2.7640396059832485e-18
25.72494034190023	146.1377676372	3.635433149190048e-18
25.72494034190023	212.0417334179063	2.954929760582445e-18
25.72494034190023	307.666508376478	2.4240331859369363e-18
25.72494034190023	187.29882528770608	3.1662861581270122e-18
25.72494034190023	255.41757917336696	2.6701936674622853e-18
25.72494034190023	271.7652542752618	2.5854810646795437e-18
25.72494034190023	225.6131930534454	2.8546026321125412e-18
25.72494034190023	289.15924138943836	2.5034559917032245e-18
25.72494034190023	327.3583092891284	2.352541325166255e-18
25.72494034190023	394.3236339995635	2.145523425516002e-18
25.72494034190023	370.60362361481424	2.2107241768806505e-18
25.72494034190023	419.56181327636216	2.0822456358771865e-18
25.72494034190023	446.4153299011838	2.0254930643096224e-18
25.72494034190023	348.31045870454415	2.2779063272493633e-18
25.72494034190023	572.1523479713496	1.9793826550731394e-18
25.72494034190023	474.9875714726077	1.9702873104296723e-18
25.72494034190023	537.7352893287167	1.952221809547176e-18
25.72494034190023	647.7359132210921	2.0301627755569527e-18
25.72494034190023	505.38854278007426	1.9298726892131133e-18
25.72494034190023	780.2385701710655	2.1209613798601535e-18
25.72494034190023	733.3043633640241	2.0870461884127115e-18
25.72494034190023	608.7722263825888	2.0069213836481032e-18
25.72494034190023	689.1934209440825	2.0584079971141555e-18
25.72494034190023	883.3111400696051	2.1803888914244136e-18
25.72494034190023	939.8463385413619	2.2107241768806505e-18
25.72494034190023	830.1767407872153	2.150469863026988e-18
25.72494034190023	1000.	2.2414815106913484e-18
27.371432208615314	29.12330567898544	1.0680779949870834e-17
27.371432208615314	30.9873055676151	1.0129795254558483e-17
27.371432208615314	32.970608382331186	9.629383143294951e-18
27.371432208615314	35.08084995415465	9.174794952234493e-18
27.371432208615314	37.32615483569366	8.741667162154776e-18
27.371432208615314	42.257086028318774	7.935788163866445e-18
27.371432208615314	39.71516758114278	8.328986660926242e-18
27.371432208615314	50.901312879771275	6.943593145490021e-18
27.371432208615314	69.41362335042187	5.630865643056705e-18
27.371432208615314	54.159186233326054	6.646337112237095e-18
27.371432208615314	61.31382677802331	6.10349601283385e-18
27.371432208615314	47.839412537001294	7.254143892479715e-18
27.371432208615314	57.62557559928457	6.361806644473654e-18
27.371432208615314	73.8563534312976	5.402233661259466e-18
27.371432208615314	88.96461416307976	4.803615794804924e-18
27.371432208615314	83.6130668809155	4.995396489783268e-18
27.371432208615314	44.96169671087044	7.59605614603377e-18
27.371432208615314	65.23813975078318	5.855673656953858e-18
27.371432208615314	78.58343476224252	5.194833882661172e-18
27.371432208615314	94.65868037657351	4.629847262646544e-18
27.371432208615314	114.02232286924034	4.13582128054556e-18
27.371432208615314	100.7171880070134	4.462364725051078e-18
27.371432208615314	107.16346266063664	4.291047911667508e-18
27.371432208615314	121.32017564297009	3.99539998238923e-18
27.371432208615314	129.08511813884218	3.850868275445422e-18
27.371432208615314	155.4911283306219	3.4558426706238636e-18
27.371432208615314	176.0321151597488	3.2177393563487217e-18
27.371432208615314	187.29882528770608	3.108489196127195e-18
27.371432208615314	137.3470458364309	3.7115649347238406e-18
27.371432208615314	146.1377676372	3.577300826546207e-18
27.371432208615314	199.28664677078277	3.00294834737765e-18
27.371432208615314	212.0417334179063	2.9009908698583235e-18
27.371432208615314	165.44313889858145	3.338508317634358e-18
27.371432208615314	225.6131930534454	2.8024950993081433e-18
27.371432208615314	289.15924138943836	2.446464742354135e-18
27.371432208615314	240.0532765851876	2.7073435022667492e-18
27.371432208615314	271.7652542752618	2.526622512129433e-18
27.371432208615314	327.3583092891284	2.293697604173369e-18
27.371432208615314	255.41757917336696	2.615422535823718e-18
27.371432208615314	348.31045870454415	2.220929438922352e-18
27.371432208615314	394.3236339995635	2.0870461884127115e-18
27.371432208615314	307.666508376478	2.3688499990991843e-18
27.371432208615314	370.60362361481424	2.150469863026988e-18
27.371432208615314	446.4153299011838	1.9657553226872306e-18
27.371432208615314	419.56181327636216	2.0254930643096224e-18
27.371432208615314	505.38854278007426	1.8686469659501464e-18
27.371432208615314	474.9875714726077	1.9121777486907172e-18
27.371432208615314	537.7352893287167	1.89028705451006e-18
27.371432208615314	608.7722263825888	1.9387814697414618e-18
27.371432208615314	572.1523479713496	1.916586215003091e-18
27.371432208615314	733.3043633640241	2.0161858404407906e-18
27.371432208615314	689.1934209440825	1.993104457094127e-18
27.371432208615314	780.2385701710655	2.04894952777642e-18
27.371432208615314	647.7359132210921	1.9657553226872306e-18
27.371432208615314	830.1767407872153	2.0774561254090625e-18
27.371432208615314	939.8463385413619	2.1356646572047383e-18
27.371432208615314	1000.	2.165377703932278e-18
27.371432208615314	883.3111400696051	2.106359329252631e-18
29.12330567898544	32.970608382331186	9.585135732028646e-18
29.12330567898544	30.9873055676151	1.006005528458286e-17
29.12330567898544	35.08084995415465	9.111629813312914e-18
29.12330567898544	42.257086028318774	7.899322891129489e-18
29.12330567898544	37.32615483569366	8.681483951131708e-18
29.12330567898544	47.839412537001294	7.204201740190633e-18
29.12330567898544	44.96169671087044	7.543760051764821e-18
29.12330567898544	50.901312879771275	6.895789022571396e-18
29.12330567898544	57.62557559928457	6.33257388150163e-18
29.12330567898544	88.96461416307976	4.75957159631628e-18
29.12330567898544	73.8563534312976	5.3650412399054414e-18
29.12330567898544	39.71516758114278	8.271644605626658e-18
29.12330567898544	54.159186233326054	6.600579489401955e-18
29.12330567898544	61.31382677802331	6.061475654279237e-18
29.12330567898544	69.41362335042187	5.579236417356832e-18
29.12330567898544	94.65868037657351	4.5873963422318335e-18
29.12330567898544	100.7171880070134	4.411279379253284e-18
29.12330567898544	83.6130668809155	4.949593860280001e-18
29.12330567898544	65.23813975078318	5.8153594655254345e-18
29.12330567898544	78.58343476224252	5.147202618126879e-18
29.12330567898544	114.02232286924034	4.088474218327976e-18
29.12330567898544	107.16346266063664	4.251703431588565e-18
29.12330567898544	146.1377676372	3.5282135442560965e-18
29.12330567898544	129.08511813884218	3.7980271342430695e-18
29.12330567898544	121.32017564297009	3.940575594867202e-18
29.12330567898544	155.4911283306219	3.4084220222220622e-18
29.12330567898544	212.0417334179063	2.848036572396403e-18
29.12330567898544	187.29882528770608	3.0587829604549726e-18
29.12330567898544	165.44313889858145	3.2851239657000896e-18
29.12330567898544	176.0321151597488	3.1662861581270122e-18
29.12330567898544	199.28664677078277	2.948132931823614e-18
29.12330567898544	137.3470458364309	3.6606352968424016e-18
29.12330567898544	225.6131930534454	2.7450101947968813e-18
29.12330567898544	271.7652542752618	2.4747963184345283e-18
29.12330567898544	240.0532765851876	2.6518103515592202e-18
29.12330567898544	348.31045870454415	2.165377703932278e-18
29.12330567898544	255.41757917336696	2.5617748720809534e-18
29.12330567898544	327.3583092891284	2.236325731289233e-18
29.12330567898544	289.15924138943836	2.3907709004741947e-18
29.12330567898544	370.60362361481424	2.096680521573142e-18
29.12330567898544	307.666508376478	2.309598351984701e-18
29.12330567898544	394.3236339995635	2.0301627755569527e-18
29.12330567898544	474.9875714726077	1.8515134021121474e-18
29.12330567898544	419.56181327636216	1.9657553226872306e-18
29.12330567898544	505.38854278007426	1.809363645007305e-18
29.12330567898544	446.4153299011838	1.9077794225823713e-18
29.12330567898544	572.1523479713496	1.8515134021121474e-18
29.12330567898544	647.7359132210921	1.899013097734743e-18
29.12330567898544	689.1934209440825	1.9254336618054408e-18
29.12330567898544	608.7722263825888	1.877273113051799e-18
29.12330567898544	537.7352893287167	1.8303171960142545e-18
29.12330567898544	830.1767407872153	2.0023051314586085e-18
29.12330567898544	733.3043633640241	1.9477313754543765e-18
29.12330567898544	780.2385701710655	1.9748297465288493e-18
29.12330567898544	883.3111400696051	2.0301627755569527e-18
29.12330567898544	1000.	2.0918578084727467e-18
29.12330567898544	939.8463385413619	2.0584079971141555e-18
30.9873055676151	35.08084995415465	9.048899543486041e-18
30.9873055676151	37.32615483569366	8.621715079710142e-18
30.9873055676151	32.970608382331186	9.497249931257846e-18
30.9873055676151	42.257086028318774	7.844938915203893e-18
30.9873055676151	39.71516758114278	8.214697329600931e-18
30.9873055676151	47.839412537001294	7.154603421524348e-18
30.9873055676151	69.41362335042187	5.540825396160892e-18
30.9873055676151	54.159186233326054	6.555136891220569e-18
30.9873055676151	61.31382677802331	6.019744590667939e-18
30.9873055676151	57.62557559928457	6.274510715566865e-18
30.9873055676151	78.58343476224252	5.111765993098838e-18
30.9873055676151	83.6130668809155	4.904211193611297e-18
30.9873055676151	100.7171880070134	4.360778860719974e-18
30.9873055676151	44.96169671087044	7.491823997156349e-18
30.9873055676151	94.65868037657351	4.534879629032958e-18
30.9873055676151	50.901312879771275	6.848314013718088e-18
30.9873055676151	88.96461416307976	4.7159312376648665e-18
30.9873055676151	65.23813975078318	5.7753228226978616e-18
30.9873055676151	73.8563534312976	5.3158493495952894e-18
30.9873055676151	107.16346266063664	4.20302974545685e-18
30.9873055676151	114.02232286924034	4.041669187341605e-18
30.9873055676151	121.32017564297009	3.895463713766126e-18
30.9873055676151	137.3470458364309	3.6104045091927284e-18
30.9873055676151	187.29882528770608	3.00294834737765e-18
30.9873055676151	165.44313889858145	3.2325932552009198e-18
30.9873055676151	146.1377676372	3.479799831620724e-18
30.9873055676151	155.4911283306219	3.3539197165624657e-18
30.9873055676151	240.0532765851876	2.5974162993166343e-18
30.9873055676151	129.08511813884218	3.754547154130061e-18
30.9873055676151	212.0417334179063	2.7896175191573065e-18
30.9873055676151	176.0321151597488	3.115655721264745e-18
30.9873055676151	255.41757917336696	2.5034559917032245e-18
30.9873055676151	199.28664677078277	2.8943181094982013e-18
30.9873055676151	225.6131930534454	2.6949031476146276e-18
30.9873055676151	289.15924138943836	2.336344930544194e-18
30.9873055676151	307.666508376478	2.2570202775106614e-18
30.9873055676151	271.7652542752618	2.4184575073910984e-18
30.9873055676151	327.3583092891284	2.1803888914244136e-18
30.9873055676151	348.31045870454415	2.106359329252631e-18
30.9873055676151	370.60362361481424	2.03953452049399e-18
30.9873055676151	474.9875714726077	1.79690683190232e-18
30.9873055676151	505.38854278007426	1.756000194975825e-18
30.9873055676151	394.3236339995635	1.9748297465288493e-18
30.9873055676151	446.4153299011838	1.8515134021121474e-18
30.9873055676151	537.7352893287167	1.7722498971955524e-18
30.9873055676151	419.56181327636216	1.9121777486907172e-18
30.9873055676151	608.7722263825888	1.813535076602135e-18
30.9873055676151	647.7359132210921	1.834536935369088e-18
30.9873055676151	572.1523479713496	1.792773648029398e-18
30.9873055676151	830.1767407872153	1.9343219506603617e-18
30.9873055676151	780.2385701710655	1.9077794225823713e-18
30.9873055676151	689.1934209440825	1.860060456348905e-18
30.9873055676151	1000.	2.0161858404407906e-18
30.9873055676151	939.8463385413619	1.988519986128323e-18
30.9873055676151	883.3111400696051	1.9612337592686023e-18
30.9873055676151	733.3043633640241	1.8816011078125795e-18
32.970608382331186	35.08084995415465	8.965930475054761e-18
32.970608382331186	37.32615483569366	8.542662851866767e-18
32.970608382331186	42.257086028318774	7.790929353247473e-18
32.970608382331186	39.71516758114278	8.158142114936805e-18
32.970608382331186	54.159186233326054	6.510007148862341e-18
32.970608382331186	47.839412537001294	7.105346569311065e-18
32.970608382331186	78.58343476224252	5.064896375368203e-18
32.970608382331186	44.96169671087044	7.440245503465746e-18
32.970608382331186	61.31382677802331	5.978300830309043e-18
32.970608382331186	50.901312879771275	6.801165853099006e-18
32.970608382331186	73.8563534312976	5.2671084981428666e-18
32.970608382331186	114.02232286924034	3.99539998238923e-18
32.970608382331186	94.65868037657351	4.493299463791756e-18
32.970608382331186	65.23813975078318	5.7223690737711104e-18
32.970608382331186	69.41362335042187	5.4900217465843885e-18
32.970608382331186	88.96461416307976	4.672691016056147e-18
32.970608382331186	57.62557559928457	6.231312982748086e-18
32.970608382331186	100.7171880070134	4.32079501981534e-18
32.970608382331186	107.16346266063664	4.154913277804686e-18
32.970608382331186	83.6130668809155	4.859244639151373e-18
32.970608382331186	121.32017564297009	3.842010639439935e-18
32.970608382331186	129.08511813884218	3.703027719516492e-18
32.970608382331186	137.3470458364309	3.560862982237799e-18
32.970608382331186	146.1377676372	3.4320504460000412e-18
32.970608382331186	187.29882528770608	2.954929760582445e-18
32.970608382331186	155.4911283306219	3.3078976424099215e-18
32.970608382331186	176.0321151597488	3.0658348894125508e-18
32.970608382331186	165.44313889858145	3.180902536000209e-18
32.970608382331186	225.6131930534454	2.639625174016732e-18
32.970608382331186	240.0532765851876	2.544137980300457e-18
32.970608382331186	199.28664677078277	2.848036572396403e-18
32.970608382331186	255.41757917336696	2.452104990708884e-18
32.970608382331186	212.0417334179063	2.7386962158711457e-18
32.970608382331186	327.3583092891284	2.125851190338997e-18
32.970608382331186	370.60362361481424	1.983946060206455e-18
32.970608382331186	348.31045870454415	2.053673317170533e-18
32.970608382331186	289.15924138943836	2.2831579694218874e-18
32.970608382331186	394.3236339995635	1.921004844897386e-18
32.970608382331186	307.666508376478	2.200565808437401e-18
32.970608382331186	446.4153299011838	1.79690683190232e-18
32.970608382331186	271.7652542752618	2.363401251039582e-18
32.970608382331186	419.56181327636216	1.8557820086607175e-18
32.970608382331186	505.38854278007426	1.700290622739149e-18
32.970608382331186	647.7359132210921	1.7763357641994e-18
32.970608382331186	474.9875714726077	1.739899485752315e-18
32.970608382331186	572.1523479713496	1.735897428234743e-18
32.970608382331186	537.7352893287167	1.716024798843191e-18
32.970608382331186	608.7722263825888	1.756000194975825e-18
32.970608382331186	689.1934209440825	1.79690683190232e-18
32.970608382331186	733.3043633640241	1.8177161253027354e-18
32.970608382331186	883.3111400696051	1.89028705451006e-18
32.970608382331186	830.1767407872153	1.8686469659501464e-18
32.970608382331186	780.2385701710655	1.8430056219408516e-18
32.970608382331186	939.8463385413619	1.916586215003091e-18
32.970608382331186	1000.	1.943251270105085e-18
35.08084995415465	37.32615483569366	8.46433545135406e-18
35.08084995415465	42.257086028318774	7.719494572968785e-18
35.08084995415465	44.96169671087044	7.372026132109425e-18
35.08084995415465	69.41362335042187	5.4522249360713604e-18
35.08084995415465	73.8563534312976	5.2308463645766894e-18
35.08084995415465	54.159186233326054	6.450317103014623e-18
35.08084995415465	50.901312879771275	6.738806182470883e-18
35.08084995415465	57.62557559928457	6.188412650667829e-18
35.08084995415465	88.96461416307976	4.629847262646544e-18
35.08084995415465	39.71516758114278	8.083340372674769e-18
35.08084995415465	47.839412537001294	7.056428832677921e-18
35.08084995415465	83.6130668809155	4.8146903815808704e-18
35.08084995415465	100.7171880070134	4.2713303701712824e-18
35.08084995415465	61.31382677802331	5.923485982568828e-18
35.08084995415465	65.23813975078318	5.682972636097343e-18
35.08084995415465	78.58343476224252	5.018456503652777e-18
35.08084995415465	107.16346266063664	4.10734764957064e-18
35.08084995415465	121.32017564297009	3.7980271342430695e-18
35.08084995415465	94.65868037657351	4.441859975757067e-18
35.08084995415465	114.02232286924034	3.949660469311101e-18
35.08084995415465	137.3470458364309	3.512001258027071e-18
35.08084995415465	176.0321151597488	3.0168107165973056e-18
35.08084995415465	129.08511813884218	3.652215228252932e-18
35.08084995415465	155.4911283306219	3.2550027698788964e-18
35.08084995415465	165.44313889858145	3.1300383762335595e-18
35.08084995415465	146.1377676372	3.3849562715804536e-18
35.08084995415465	212.0417334179063	2.6887044232116404e-18
35.08084995415465	225.6131930534454	2.591441810840681e-18
35.08084995415465	199.28664677078277	2.7960488955636003e-18
35.08084995415465	255.41757917336696	2.4018073037379815e-18
35.08084995415465	187.29882528770608	2.9009908698583235e-18
35.08084995415465	240.0532765851876	2.4919525085409492e-18
35.08084995415465	394.3236339995635	1.8686469659501464e-18
35.08084995415465	289.15924138943836	2.2311818110352558e-18
35.08084995415465	271.7652542752618	2.3149230591343233e-18
35.08084995415465	307.666508376478	2.150469863026988e-18
35.08084995415465	419.56181327636216	1.8052018083972903e-18
35.08084995415465	348.31045870454415	2.0023051314586085e-18
35.08084995415465	327.3583092891284	2.0726776316097354e-18
35.08084995415465	370.60362361481424	1.9343219506603617e-18
35.08084995415465	446.4153299011838	1.7439107698890055e-18
35.08084995415465	537.7352893287167	1.661583456658503e-18
35.08084995415465	474.9875714726077	1.6885847378718018e-18
35.08084995415465	505.38854278007426	1.6463484514672756e-18
35.08084995415465	572.1523479713496	1.676959443780346e-18
35.08084995415465	608.7722263825888	1.6963796721787788e-18
35.08084995415465	689.1934209440825	1.735897428234743e-18
35.08084995415465	733.3043633640241	1.756000194975825e-18
35.08084995415465	780.2385701710655	1.7804310510425146e-18
35.08084995415465	647.7359132210921	1.716024798843191e-18
35.08084995415465	883.3111400696051	1.8261071627601304e-18
35.08084995415465	830.1767407872153	1.8010495447020647e-18
35.08084995415465	939.8463385413619	1.8515134021121474e-18
35.08084995415465	1000.	1.877273113051799e-18
37.32615483569366	42.257086028318774	7.631121462758688e-18
37.32615483569366	57.62557559928457	6.131671294414861e-18
37.32615483569366	50.901312879771275	6.677018285654077e-18
37.32615483569366	39.71516758114278	7.990801939896991e-18
37.32615483569366	44.96169671087044	7.30443226197165e-18
37.32615483569366	47.839412537001294	6.975646527952596e-18
37.32615483569366	69.41362335042187	5.389807627449601e-18
37.32615483569366	73.8563534312976	5.1709634074868294e-18
37.32615483569366	94.65868037657351	4.401132704720406e-18
37.32615483569366	61.31382677802331	5.869173730401848e-18
37.32615483569366	129.08511813884218	3.602099979749613e-18
37.32615483569366	54.159186233326054	6.391174353274495e-18
37.32615483569366	78.58343476224252	4.9610049949445686e-18
37.32615483569366	100.7171880070134	4.2224319939915605e-18
37.32615483569366	88.96461416307976	4.5768445694611356e-18
37.32615483569366	65.23813975078318	5.630865643056705e-18
37.32615483569366	121.32017564297009	3.754547154130061e-18
37.32615483569366	114.02232286924034	3.904444584171563e-18
37.32615483569366	107.16346266063664	4.060326554721055e-18
37.32615483569366	83.6130668809155	4.770544640562851e-18
37.32615483569366	146.1377676372	3.3308291945473774e-18
37.32615483569366	137.3470458364309	3.4638100083908366e-18
37.32615483569366	155.4911283306219	3.2029537117721758e-18
37.32615483569366	187.29882528770608	2.8546026321125412e-18
37.32615483569366	165.44313889858145	3.0870883743178988e-18
37.32615483569366	199.28664677078277	2.7450101947968813e-18
37.32615483569366	176.0321151597488	2.968570463858315e-18
37.32615483569366	212.0417334179063	2.639625174016732e-18
37.32615483569366	289.15924138943836	2.1803888914244136e-18
37.32615483569366	225.6131930534454	2.538286040798655e-18
37.32615483569366	307.666508376478	2.1015143532885746e-18
37.32615483569366	240.0532765851876	2.440837467506465e-18
37.32615483569366	370.60362361481424	1.8816011078125795e-18
37.32615483569366	271.7652542752618	2.2622237675452897e-18
37.32615483569366	348.31045870454415	1.952221809547176e-18
37.32615483569366	255.41757917336696	2.352541325166255e-18
37.32615483569366	327.3583092891284	2.0208340941730197e-18
37.32615483569366	446.4153299011838	1.692477717453625e-18
37.32615483569366	394.3236339995635	1.8177161253027354e-18
37.32615483569366	419.56181327636216	1.7519611031554446e-18
37.32615483569366	474.9875714726077	1.6387834126755184e-18
37.32615483569366	505.38854278007426	1.5941176098955194e-18
37.32615483569366	537.7352893287167	1.6088692805035966e-18
37.32615483569366	572.1523479713496	1.62375746035315e-18
37.32615483569366	689.1934209440825	1.676959443780346e-18
37.32615483569366	647.7359132210921	1.6577615390027585e-18
37.32615483569366	608.7722263825888	1.6387834126755184e-18
37.32615483569366	733.3043633640241	1.6963796721787788e-18
37.32615483569366	939.8463385413619	1.7845357794420577e-18
37.32615483569366	883.3111400696051	1.7600485987967276e-18
37.32615483569366	830.1767407872153	1.735897428234743e-18
37.32615483569366	1000.	1.8052018083972903e-18
37.32615483569366	780.2385701710655	1.716024798843191e-18
39.71516758114278	44.96169671087044	7.220810803182192e-18
39.71516758114278	61.31382677802331	5.8153594655254345e-18
39.71516758114278	47.839412537001294	6.911687049637107e-18
39.71516758114278	54.159186233326054	6.33257388150163e-18
39.71516758114278	42.257086028318774	7.561151955880162e-18
39.71516758114278	50.901312879771275	6.615796920072819e-18
39.71516758114278	78.58343476224252	4.915517699949701e-18
39.71516758114278	94.65868037657351	4.3507483457592385e-18
39.71516758114278	73.8563534312976	5.123551010570537e-18
39.71516758114278	100.7171880070134	4.174093408552814e-18
39.71516758114278	88.96461416307976	4.524448653416643e-18
39.71516758114278	65.23813975078318	5.56640324783795e-18
39.71516758114278	57.62557559928457	6.061475654279237e-18
39.71516758114278	83.6130668809155	4.7159312376648665e-18
39.71516758114278	121.32017564297009	3.703027719516492e-18
39.71516758114278	114.02232286924034	3.850868275445422e-18
39.71516758114278	107.16346266063664	4.01384375941405e-18
39.71516758114278	137.3470458364309	3.416280033159358e-18
39.71516758114278	69.41362335042187	5.3403886549298304e-18
39.71516758114278	129.08511813884218	3.560862982237799e-18
39.71516758114278	165.44313889858145	3.037724348068105e-18
39.71516758114278	176.0321151597488	2.9143825775698277e-18
39.71516758114278	155.4911283306219	3.1590031745835792e-18
39.71516758114278	146.1377676372	3.2851239657000896e-18
39.71516758114278	187.29882528770608	2.8024950993081433e-18
39.71516758114278	271.7652542752618	2.215820932695515e-18
39.71516758114278	225.6131930534454	2.4919525085409492e-18
39.71516758114278	212.0417334179063	2.591441810840681e-18
39.71516758114278	289.15924138943836	2.1307522741237617e-18
39.71516758114278	255.41757917336696	2.2989856526435794e-18
39.71516758114278	240.0532765851876	2.3907709004741947e-18
39.71516758114278	307.666508376478	2.04894952777642e-18
39.71516758114278	419.56181327636216	1.7042105898743677e-18
39.71516758114278	199.28664677078277	2.6949031476146276e-18
39.71516758114278	370.60362361481424	1.8303171960142545e-18
39.71516758114278	394.3236339995635	1.7641063360867098e-18
39.71516758114278	327.3583092891284	1.9748297465288493e-18
39.71516758114278	474.9875714726077	1.586792573967229e-18
39.71516758114278	446.4153299011838	1.6425615768514052e-18
39.71516758114278	348.31045870454415	1.899013097734743e-18
39.71516758114278	537.7352893287167	1.5578274755778189e-18
39.71516758114278	505.38854278007426	1.5435438056349486e-18
39.71516758114278	572.1523479713496	1.568626903443849e-18
39.71516758114278	608.7722263825888	1.5831426877516886e-18
39.71516758114278	647.7359132210921	1.6014764600426502e-18
39.71516758114278	689.1934209440825	1.6162962280939468e-18
39.71516758114278	733.3043633640241	1.6350139389041443e-18
39.71516758114278	780.2385701710655	1.6539484123918041e-18
39.71516758114278	830.1767407872153	1.676959443780346e-18
39.71516758114278	939.8463385413619	1.716024798843191e-18
39.71516758114278	1000.	1.739899485752315e-18
39.71516758114278	883.3111400696051	1.6963796721787788e-18
42.257086028318774	47.839412537001294	6.801165853099006e-18
42.257086028318774	50.901312879771275	6.510007148862341e-18
42.257086028318774	57.62557559928457	5.964549746423929e-18
42.257086028318774	44.96169671087044	7.121727724781572e-18
42.257086028318774	61.31382677802331	5.709206675392617e-18
42.257086028318774	69.41362335042187	5.242905918140235e-18
42.257086028318774	54.159186233326054	6.231312982748086e-18
42.257086028318774	88.96461416307976	4.4316429607779754e-18
42.257086028318774	78.58343476224252	4.825790500472102e-18
42.257086028318774	94.65868037657351	4.251703431588565e-18
42.257086028318774	100.7171880070134	4.079070049228067e-18
42.257086028318774	73.8563534312976	5.030026398999345e-18
42.257086028318774	114.02232286924034	3.7632031457911575e-18
42.257086028318774	129.08511813884218	3.4638100083908366e-18
42.257086028318774	65.23813975078318	5.477393785611658e-18
42.257086028318774	137.3470458364309	3.3231677347176616e-18
42.257086028318774	146.1377676372	3.1882360078401063e-18
42.257086028318774	121.32017564297009	3.6104045091927284e-18
42.257086028318774	107.16346266063664	3.9134461596943595e-18
42.257086028318774	83.6130668809155	4.619197845715002e-18
42.257086028318774	176.0321151597488	2.821923016804989e-18
42.257086028318774	199.28664677078277	2.5974162993166343e-18
42.257086028318774	155.4911283306219	3.0587829604549726e-18
42.257086028318774	240.0532765851876	2.293697604173369e-18
42.257086028318774	165.44313889858145	2.9413517368986975e-18
42.257086028318774	225.6131930534454	2.3907709004741947e-18
42.257086028318774	187.29882528770608	2.7073435022667492e-18
42.257086028318774	212.0417334179063	2.4919525085409492e-18
42.257086028318774	348.31045870454415	1.8010495447020647e-18
42.257086028318774	327.3583092891284	1.877273113051799e-18
42.257086028318774	255.41757917336696	2.2056391444498433e-18
42.257086028318774	289.15924138943836	2.0301627755569527e-18
42.257086028318774	271.7652542752618	2.1160828167567915e-18
42.257086028318774	370.60362361481424	1.7319045761135196e-18
42.257086028318774	307.666508376478	1.952221809547176e-18
42.257086028318774	394.3236339995635	1.6692537462209407e-18
42.257086028318774	419.56181327636216	1.6051686141998496e-18
42.257086028318774	446.4153299011838	1.5471023978596776e-18
42.257086028318774	474.9875714726077	1.491136699465257e-18
42.257086028318774	505.38854278007426	1.4471586970489992e-18
42.257086028318774	537.7352893287167	1.4571909286051048e-18
42.257086028318774	647.7359132210921	1.491136699465257e-18
42.257086028318774	689.1934209440825	1.5049354037048825e-18
42.257086028318774	572.1523479713496	1.4672927072469589e-18
42.257086028318774	608.7722263825888	1.4774645151003088e-18
42.257086028318774	733.3043633640241	1.5223634872362005e-18
42.257086028318774	780.2385701710655	1.5364511584155837e-18
42.257086028318774	883.3111400696051	1.5722433239702492e-18
42.257086028318774	830.1767407872153	1.5542442138947332e-18
42.257086028318774	1000.	1.6125784785783936e-18
42.257086028318774	939.8463385413619	1.5904508748819055e-18
44.96169671087044	50.901312879771275	6.4206776308482346e-18
44.96169671087044	61.31382677802331	5.643847428622358e-18
44.96169671087044	73.8563534312976	4.9610049949445686e-18
44.96169671087044	57.62557559928457	5.882704927849141e-18
44.96169671087044	83.6130668809155	4.566317067518659e-18
44.96169671087044	69.41362335042187	5.182884902755746e-18
44.96169671087044	47.839412537001294	6.707841091128833e-18
44.96169671087044	78.58343476224252	4.75957159631628e-18
44.96169671087044	54.159186233326054	6.14580767182977e-18
44.96169671087044	114.02232286924034	3.703027719516492e-18
44.96169671087044	100.7171880070134	4.023097551331962e-18
44.96169671087044	137.3470458364309	3.27002868607438e-18
44.96169671087044	155.4911283306219	3.009871551371775e-18
44.96169671087044	94.65868037657351	4.193362079636424e-18
44.96169671087044	121.32017564297009	3.552672406527072e-18
44.96169671087044	107.16346266063664	3.85974633245516e-18
44.96169671087044	65.23813975078318	5.402233661259466e-18
44.96169671087044	88.96461416307976	4.3708325007209405e-18
44.96169671087044	129.08511813884218	3.4084220222220622e-18
44.96169671087044	146.1377676372	3.1372545823354566e-18
44.96169671087044	176.0321151597488	2.77041201330644e-18
44.96169671087044	165.44313889858145	2.887660697594114e-18
44.96169671087044	199.28664677078277	2.544137980300457e-18
44.96169671087044	212.0417334179063	2.440837467506465e-18
44.96169671087044	187.29882528770608	2.657924017827754e-18
44.96169671087044	307.666508376478	1.903391213353886e-18
44.96169671087044	240.0532765851876	2.2466491765824626e-18
44.96169671087044	271.7652542752618	2.063153592715077e-18
44.96169671087044	225.6131930534454	2.3417313010986267e-18
44.96169671087044	289.15924138943836	1.983946060206455e-18
44.96169671087044	446.4153299011838	1.498020163679012e-18
44.96169671087044	255.41757917336696	2.1554277043957554e-18
44.96169671087044	370.60362361481424	1.684700712788976e-18
44.96169671087044	327.3583092891284	1.8261071627601304e-18
44.96169671087044	419.56181327636216	1.5578274755778189e-18
44.96169671087044	474.9875714726077	1.4438299919197133e-18
44.96169671087044	394.3236339995635	1.6200225487653501e-18
44.96169671087044	348.31045870454415	1.7519611031554446e-18
44.96169671087044	505.38854278007426	1.4012472033021008e-18
44.96169671087044	537.7352893287167	1.4077157148624632e-18
44.96169671087044	608.7722263825888	1.4273009632644975e-18
44.96169671087044	572.1523479713496	1.4174745132896622e-18
44.96169671087044	647.7359132210921	1.4371955337721557e-18
44.96169671087044	689.1934209440825	1.4504950764043937e-18
44.96169671087044	830.1767407872153	1.4945744687370803e-18
44.96169671087044	780.2385701710655	1.4808707635764283e-18
44.96169671087044	733.3043633640241	1.463917690553407e-18
44.96169671087044	883.3111400696051	1.5118825662280428e-18
44.96169671087044	939.8463385413619	1.5293911022016666e-18
44.96169671087044	1000.	1.5471023978596776e-18
47.839412537001294	54.159186233326054	6.047533254497849e-18
47.839412537001294	50.901312879771275	6.3180079108144866e-18
47.839412537001294	78.58343476224252	4.683463759827756e-18
47.839412537001294	57.62557559928457	5.801983173816073e-18
47.839412537001294	73.8563534312976	4.892930694113513e-18
47.839412537001294	83.6130668809155	4.493299463791756e-18
47.839412537001294	88.96461416307976	4.310856474323177e-18
47.839412537001294	129.08511813884218	3.3539197165624657e-18
47.839412537001294	100.7171880070134	3.958766288650435e-18
47.839412537001294	114.02232286924034	3.643814527218323e-18
47.839412537001294	61.31382677802331	5.553599596738406e-18
47.839412537001294	69.41362335042187	5.100008083122846e-18
47.839412537001294	65.23813975078318	5.328104874896424e-18
47.839412537001294	94.65868037657351	4.13582128054556e-18
47.839412537001294	107.16346266063664	3.7980271342430695e-18
47.839412537001294	165.44313889858145	2.8349497273051834e-18
47.839412537001294	121.32017564297009	3.495863467919518e-18
47.839412537001294	146.1377676372	3.0799875588184873e-18
47.839412537001294	155.4911283306219	2.954929760582445e-18
47.839412537001294	137.3470458364309	3.2177393563487217e-18
47.839412537001294	199.28664677078277	2.4919525085409492e-18
47.839412537001294	271.7652542752618	2.0161858404407906e-18
47.839412537001294	255.41757917336696	2.1015143532885746e-18
47.839412537001294	176.0321151597488	2.7135851984866424e-18
47.839412537001294	187.29882528770608	2.6034045617899048e-18
47.839412537001294	212.0417334179063	2.3907709004741947e-18
47.839412537001294	240.0532765851876	2.1955041419396024e-18
47.839412537001294	225.6131930534454	2.2884217190920633e-18
47.839412537001294	307.666508376478	1.8515134021121474e-18
47.839412537001294	289.15924138943836	1.9298726892131133e-18
47.839412537001294	327.3583092891284	1.7763357641994e-18
47.839412537001294	348.31045870454415	1.7042105898743677e-18
47.839412537001294	394.3236339995635	1.5722433239702492e-18
47.839412537001294	370.60362361481424	1.6350139389041443e-18
47.839412537001294	537.7352893287167	1.359920306234452e-18
47.839412537001294	505.38854278007426	1.3536714165409044e-18
47.839412537001294	446.4153299011838	1.4504950764043937e-18
47.839412537001294	419.56181327636216	1.508404985460057e-18
47.839412537001294	572.1523479713496	1.3661980423835908e-18
47.839412537001294	474.9875714726077	1.394808414818184e-18
47.839412537001294	647.7359132210921	1.3852056642663016e-18
47.839412537001294	608.7722263825888	1.3756690251725823e-18
47.839412537001294	733.3043633640241	1.4109611596494855e-18
47.839412537001294	689.1934209440825	1.3980241022265078e-18
47.839412537001294	780.2385701710655	1.4240179342178965e-18
47.839412537001294	830.1767407872153	1.4371955337721557e-18
47.839412537001294	883.3111400696051	1.4538391476785984e-18
47.839412537001294	939.8463385413619	1.4672927072469589e-18
47.839412537001294	1000.	1.4877068376331732e-18
50.901312879771275	54.159186233326054	5.950830292313459e-18
50.901312879771275	57.62557559928457	5.6960745527143745e-18
50.901312879771275	65.23813975078318	5.2308463645766894e-18
50.901312879771275	83.6130668809155	4.421449446628675e-18
50.901312879771275	61.31382677802331	5.464794871044515e-18
50.901312879771275	94.65868037657351	4.060326554721055e-18
50.901312879771275	73.8563534312976	4.8146903815808704e-18
50.901312879771275	114.02232286924034	3.585548182313106e-18
50.901312879771275	69.41362335042187	5.018456503652777e-18
50.901312879771275	78.58343476224252	4.608572924209491e-18
50.901312879771275	146.1377676372	3.023765879852388e-18
50.901312879771275	165.44313889858145	2.776799112016472e-18
50.901312879771275	137.3470458364309	3.151736943110782e-18
50.901312879771275	107.16346266063664	3.7372948556624355e-18
50.901312879771275	155.4911283306219	2.8943181094982013e-18
50.901312879771275	176.0321151597488	2.657924017827754e-18
50.901312879771275	129.08511813884218	3.2926977168038377e-18
50.901312879771275	121.32017564297009	3.4320504460000412e-18
50.901312879771275	100.7171880070134	3.895463713766126e-18
50.901312879771275	88.96461416307976	4.241923808213609e-18
50.901312879771275	199.28664677078277	2.440837467506465e-18
50.901312879771275	187.29882528770608	2.5500034112667072e-18
50.901312879771275	225.6131930534454	2.236325731289233e-18
50.901312879771275	271.7652542752618	1.9657553226872306e-18
50.901312879771275	212.0417334179063	2.336344930544194e-18
50.901312879771275	255.41757917336696	2.04894952777642e-18
50.901312879771275	240.0532765851876	2.140588365632068e-18
50.901312879771275	348.31045870454415	1.6539484123918041e-18
50.901312879771275	370.60362361481424	1.586792573967229e-18
50.901312879771275	307.666508376478	1.8010495447020647e-18
50.901312879771275	289.15924138943836	1.8816011078125795e-18
50.901312879771275	327.3583092891284	1.7279209082146925e-18
50.901312879771275	446.4153299011838	1.404477735136954e-18
50.901312879771275	505.38854278007426	1.3047029925192722e-18
50.901312879771275	474.9875714726077	1.34745124075231e-18
50.901312879771275	572.1523479713496	1.3167764735896423e-18
50.901312879771275	419.56181327636216	1.4605504369582525e-18
50.901312879771275	537.7352893287167	1.3107258315801191e-18
50.901312879771275	394.3236339995635	1.5223634872362005e-18
50.901312879771275	608.7722263825888	1.3259048480503157e-18
50.901312879771275	647.7359132210921	1.3350965037299093e-18
50.901312879771275	689.1934209440825	1.344351879316898e-18
50.901312879771275	780.2385701710655	1.3661980423835908e-18
50.901312879771275	830.1767407872153	1.378840587313487e-18
50.901312879771275	733.3043633640241	1.3536714165409044e-18
50.901312879771275	883.3111400696051	1.394808414818184e-18
50.901312879771275	939.8463385413619	1.4077157148624632e-18
50.901312879771275	1000.	1.4240179342178965e-18
54.159186233326054	57.62557559928457	5.5920991733487575e-18
54.159186233326054	61.31382677802331	5.352700754836004e-18
54.159186233326054	65.23813975078318	5.135363198033347e-18
54.159186233326054	73.8563534312976	4.726803670422166e-18
54.159186233326054	69.41362335042187	4.926850273086725e-18
54.159186233326054	78.58343476224252	4.524448653416643e-18
54.159186233326054	100.7171880070134	3.8243564426629385e-18
54.159186233326054	88.96461416307976	4.16449230110862e-18
54.159186233326054	107.16346266063664	3.669074777638089e-18
54.159186233326054	121.32017564297009	3.3694022584065802e-18
54.159186233326054	83.6130668809155	4.340740902647269e-18
54.159186233326054	114.02232286924034	3.512001258027071e-18
54.159186233326054	146.1377676372	2.9617422592185326e-18
54.159186233326054	94.65868037657351	3.986209899475725e-18
54.159186233326054	155.4911283306219	2.8349497273051834e-18
54.159186233326054	187.29882528770608	2.4919525085409492e-18
54.159186233326054	165.44313889858145	2.7135851984866424e-18
54.159186233326054	129.08511813884218	3.2251577543319243e-18
54.159186233326054	176.0321151597488	2.6034045617899048e-18
54.159186233326054	137.3470458364309	3.0942055605265406e-18
54.159186233326054	199.28664677078277	2.3852717307041097e-18
54.159186233326054	212.0417334179063	2.2779063272493633e-18
54.159186233326054	255.41757917336696	1.9976994974151047e-18
54.159186233326054	240.0532765851876	2.0870461884127115e-18
54.159186233326054	225.6131930534454	2.1803888914244136e-18
54.159186233326054	307.666508376478	1.747931301916469e-18
54.159186233326054	271.7652542752618	1.9121777486907172e-18
54.159186233326054	289.15924138943836	1.8261071627601304e-18
54.159186233326054	419.56181327636216	1.4142140867084994e-18
54.159186233326054	370.60362361481424	1.5364511584155837e-18
54.159186233326054	348.31045870454415	1.6051686141998496e-18
54.159186233326054	327.3583092891284	1.676959443780346e-18
54.159186233326054	572.1523479713496	1.2662234678867634e-18
54.159186233326054	505.38854278007426	1.2575059781040243e-18
54.159186233326054	474.9875714726077	1.301701959147995e-18
54.159186233326054	394.3236339995635	1.4740661015608928e-18
54.159186233326054	446.4153299011838	1.3567922638794586e-18
54.159186233326054	537.7352893287167	1.2633109438070225e-18
54.159186233326054	608.7722263825888	1.2750013904860738e-18
54.159186233326054	689.1934209440825	1.28976669581495e-18
54.159186233326054	647.7359132210921	1.2808871194383973e-18
54.159186233326054	733.3043633640241	1.2987078286514205e-18
54.159186233326054	780.2385701710655	1.3107258315801191e-18
54.159186233326054	830.1767407872153	1.3228550468933076e-18
54.159186233326054	939.8463385413619	1.34745124075231e-18
54.159186233326054	1000.	1.3630555601937826e-18
54.159186233326054	883.3111400696051	1.3350965037299093e-18
57.62557559928457	69.41362335042187	4.825790500472102e-18
57.62557559928457	94.65868037657351	3.904444584171563e-18
57.62557559928457	65.23813975078318	5.030026398999345e-18
57.62557559928457	61.31382677802331	5.242905918140235e-18
57.62557559928457	73.8563534312976	4.619197845715002e-18
57.62557559928457	88.96461416307976	4.079070049228067e-18
57.62557559928457	78.58343476224252	4.4316429607779754e-18
57.62557559928457	114.02232286924034	3.4399629315332842e-18
57.62557559928457	83.6130668809155	4.251703431588565e-18
57.62557559928457	155.4911283306219	2.77041201330644e-18
57.62557559928457	129.08511813884218	3.1590031745835792e-18
57.62557559928457	100.7171880070134	3.745911072686098e-18
57.62557559928457	137.3470458364309	3.023765879852388e-18
57.62557559928457	121.32017564297009	3.2926977168038377e-18
57.62557559928457	146.1377676372	2.8943181094982013e-18
57.62557559928457	165.44313889858145	2.6518103515592202e-18
57.62557559928457	107.16346266063664	3.585548182313106e-18
57.62557559928457	199.28664677078277	2.325609329575451e-18
57.62557559928457	187.29882528770608	2.4296217190362237e-18
57.62557559928457	176.0321151597488	2.538286040798655e-18
57.62557559928457	225.6131930534454	2.125851190338997e-18
57.62557559928457	212.0417334179063	2.220929438922352e-18
57.62557559928457	255.41757917336696	1.943251270105085e-18
57.62557559928457	240.0532765851876	2.0301627755569527e-18
57.62557559928457	307.666508376478	1.6963796721787788e-18
57.62557559928457	289.15924138943836	1.7763357641994e-18
57.62557559928457	271.7652542752618	1.8557820086607175e-18
57.62557559928457	348.31045870454415	1.5542442138947332e-18
57.62557559928457	327.3583092891284	1.62375746035315e-18
57.62557559928457	419.56181327636216	1.3630555601937826e-18
57.62557559928457	446.4153299011838	1.3077109446796256e-18
57.62557559928457	474.9875714726077	1.2546135056972708e-18
57.62557559928457	394.3236339995635	1.4240179342178965e-18
57.62557559928457	370.60362361481424	1.4877068376331732e-18
57.62557559928457	505.38854278007426	1.212016293389471e-18
57.62557559928457	572.1523479713496	1.2176112672004174e-18
57.62557559928457	537.7352893287167	1.2148105592484446e-18
57.62557559928457	608.7722263825888	1.2232320688258217e-18
57.62557559928457	647.7359132210921	1.2288788174934084e-18
57.62557559928457	689.1934209440825	1.2373978533646137e-18
57.62557559928457	733.3043633640241	1.2459759462975421e-18
57.62557559928457	780.2385701710655	1.2546135056972708e-18
57.62557559928457	830.1767407872153	1.2662234678867634e-18
57.62557559928457	883.3111400696051	1.2779408665269473e-18
57.62557559928457	939.8463385413619	1.28976669581495e-18
57.62557559928457	1000.	1.301701959147995e-18
61.31382677802331	69.41362335042187	4.7159312376648665e-18
61.31382677802331	73.8563534312976	4.524448653416643e-18
61.31382677802331	78.58343476224252	4.33075647831495e-18
61.31382677802331	83.6130668809155	4.154913277804686e-18
61.31382677802331	65.23813975078318	4.915517699949701e-18
61.31382677802331	107.16346266063664	3.512001258027071e-18
61.31382677802331	129.08511813884218	3.0870883743178988e-18
61.31382677802331	100.7171880070134	3.6606352968424016e-18
61.31382677802331	187.29882528770608	2.3688499990991843e-18
61.31382677802331	155.4911283306219	2.7073435022667492e-18
61.31382677802331	94.65868037657351	3.815559788271943e-18
61.31382677802331	114.02232286924034	3.3616520741296128e-18
61.31382677802331	146.1377676372	2.8284288725310956e-18
61.31382677802331	137.3470458364309	2.954929760582445e-18
61.31382677802331	121.32017564297009	3.2177393563487217e-18
61.31382677802331	165.44313889858145	2.5854810646795437e-18
61.31382677802331	212.0417334179063	2.160396975913562e-18
61.31382677802331	176.0321151597488	2.4747963184345283e-18
61.31382677802331	199.28664677078277	2.2622237675452897e-18
61.31382677802331	88.96461416307976	3.986209899475725e-18
61.31382677802331	255.41757917336696	1.8859390806306225e-18
61.31382677802331	240.0532765851876	1.9748297465288493e-18
61.31382677802331	327.3583092891284	1.5722433239702492e-18
61.31382677802331	307.666508376478	1.6425615768514052e-18
61.31382677802331	225.6131930534454	2.063153592715077e-18
61.31382677802331	289.15924138943836	1.7199810406319464e-18
61.31382677802331	271.7652542752618	1.8010495447020647e-18
61.31382677802331	370.60362361481424	1.4371955337721557e-18
61.31382677802331	394.3236339995635	1.3725047581508568e-18
61.31382677802331	505.38854278007426	1.1628043773726377e-18
61.31382677802331	446.4153299011838	1.2575059781040243e-18
61.31382677802331	419.56181327636216	1.3137476692085587e-18
61.31382677802331	348.31045870454415	1.5014738025634501e-18
61.31382677802331	474.9875714726077	1.206447028713113e-18
61.31382677802331	572.1523479713496	1.168172176530238e-18
61.31382677802331	647.7359132210921	1.1762703718396047e-18
61.31382677802331	608.7722263825888	1.1735647548066188e-18
61.31382677802331	537.7352893287167	1.1654851866901918e-18
61.31382677802331	689.1934209440825	1.1844247067905294e-18
61.31382677802331	733.3043633640241	1.1898923108579524e-18
61.31382677802331	780.2385701710655	1.1981410780551498e-18
61.31382677802331	830.1767407872153	1.2092284548056334e-18
61.31382677802331	883.3111400696051	1.2176112672004174e-18
61.31382677802331	939.8463385413619	1.2288788174934084e-18
61.31382677802331	1000.	1.2402506356204878e-18
65.23813975078318	73.8563534312976	4.411279379253284e-18
65.23813975078318	69.41362335042187	4.597972441786429e-18
65.23813975078318	78.58343476224252	4.232166679595177e-18
65.23813975078318	88.96461416307976	3.886503500852779e-18
65.23813975078318	100.7171880070134	3.569072441066021e-18
65.23813975078318	94.65868037657351	3.728698457367581e-18
65.23813975078318	146.1377676372	2.7513387304045816e-18
65.23813975078318	83.6130668809155	4.0509871299179636e-18
65.23813975078318	129.08511813884218	3.00294834737765e-18
65.23813975078318	107.16346266063664	3.4241561604964376e-18
65.23813975078318	121.32017564297009	3.1372545823354566e-18
65.23813975078318	137.3470458364309	2.8743917780192436e-18
65.23813975078318	114.02232286924034	3.2775676354805606e-18
65.23813975078318	225.6131930534454	2.0023051314586085e-18
65.23813975078318	199.28664677078277	2.200565808437401e-18
65.23813975078318	187.29882528770608	2.2989856526435794e-18
65.23813975078318	176.0321151597488	2.4073445957572797e-18
65.23813975078318	165.44313889858145	2.5208108611107752e-18
65.23813975078318	212.0417334179063	2.1015143532885746e-18
65.23813975078318	155.4911283306219	2.6335535981252786e-18
65.23813975078318	271.7652542752618	1.7439107698890055e-18
65.23813975078318	289.15924138943836	1.6654141856264903e-18
65.23813975078318	240.0532765851876	1.9121777486907172e-18
65.23813975078318	255.41757917336696	1.8261071627601304e-18
65.23813975078318	327.3583092891284	1.5153681644502904e-18
65.23813975078318	307.666508376478	1.5904508748819055e-18
65.23813975078318	348.31045870454415	1.4471586970489992e-18
65.23813975078318	474.9875714726077	1.157461243472758e-18
65.23813975078318	419.56181327636216	1.2633109438070225e-18
65.23813975078318	370.60362361481424	1.3852056642663016e-18
65.23813975078318	394.3236339995635	1.3228550468933076e-18
65.23813975078318	446.4153299011838	1.2092284548056334e-18
65.23813975078318	505.38854278007426	1.1155906297725542e-18
65.23813975078318	572.1523479713496	1.1181625892638303e-18
65.23813975078318	537.7352893287167	1.1181625892638303e-18
65.23813975078318	689.1934209440825	1.1311116041911796e-18
65.23813975078318	733.3043633640241	1.1363331014905347e-18
65.23813975078318	647.7359132210921	1.1259140998865036e-18
65.23813975078318	608.7722263825888	1.1207404783276916e-18
65.23813975078318	780.2385701710655	1.1442105767268493e-18
65.23813975078318	830.1767407872153	1.1521426614927357e-18
65.23813975078318	883.3111400696051	1.1601297343613387e-18
65.23813975078318	1000.	1.1817003334341131e-18
65.23813975078318	939.8463385413619	1.1708653611417596e-18
69.41362335042187	73.8563534312976	4.291047911667508e-18
69.41362335042187	83.6130668809155	3.949660469311101e-18
69.41362335042187	78.58343476224252	4.116817011798432e-18
69.41362335042187	94.65868037657351	3.627071049721953e-18
69.41362335042187	114.02232286924034	3.195586386771162e-18
69.41362335042187	121.32017564297009	3.0587829604549726e-18
69.41362335042187	88.96461416307976	3.789291041630243e-18
69.41362335042187	100.7171880070134	3.479799831620724e-18
69.41362335042187	107.16346266063664	3.3308291945473774e-18
69.41362335042187	199.28664677078277	2.1356646572047383e-18
69.41362335042187	137.3470458364309	2.8024950993081433e-18
69.41362335042187	187.29882528770608	2.236325731289233e-18
69.41362335042187	212.0417334179063	2.03953452049399e-18
69.41362335042187	146.1377676372	2.6763497158937345e-18
69.41362335042187	240.0532765851876	1.8557820086607175e-18
69.41362335042187	129.08511813884218	2.927836104791794e-18
69.41362335042187	176.0321151597488	2.3417313010986267e-18
69.41362335042187	165.44313889858145	2.446464742354135e-18
69.41362335042187	155.4911283306219	2.5617748720809534e-18
69.41362335042187	225.6131930534454	1.943251270105085e-18
69.41362335042187	307.666508376478	1.532917065808929e-18
69.41362335042187	271.7652542752618	1.684700712788976e-18
69.41362335042187	348.31045870454415	1.3980241022265078e-18
69.41362335042187	327.3583092891284	1.463917690553407e-18
69.41362335042187	370.60362361481424	1.332025560239673e-18
69.41362335042187	255.41757917336696	1.7681734283637644e-18
69.41362335042187	289.15924138943836	1.6088692805035966e-18
69.41362335042187	474.9875714726077	1.1104644449831714e-18
69.41362335042187	394.3236339995635	1.2720686757278398e-18
69.41362335042187	419.56181327636216	1.2148105592484446e-18
69.41362335042187	505.38854278007426	1.0702939182671328e-18
69.41362335042187	572.1523479713496	1.0702939182671328e-18
69.41362335042187	537.7352893287167	1.0702939182671328e-18
69.41362335042187	689.1934209440825	1.080198220959793e-18
69.41362335042187	446.4153299011838	1.1628043773726377e-18
69.41362335042187	780.2385701710655	1.0901941762444777e-18
69.41362335042187	647.7359132210921	1.075234665743368e-18
69.41362335042187	608.7722263825888	1.0727614475991905e-18
69.41362335042187	733.3043633640241	1.0851846892027236e-18
69.41362335042187	830.1767407872153	1.0977517996340237e-18
69.41362335042187	883.3111400696051	1.1053618152235492e-18
69.41362335042187	939.8463385413619	1.1155906297725542e-18
69.41362335042187	1000.	1.1233243106345924e-18
73.8563534312976	83.6130668809155	3.850868275445422e-18
73.8563534312976	78.58343476224252	4.01384375941405e-18
73.8563534312976	107.16346266063664	3.2475157234077722e-18
73.8563534312976	88.96461416307976	3.694510141320726e-18
73.8563534312976	100.7171880070134	3.3927601829596574e-18
73.8563534312976	94.65868037657351	3.536347730820766e-18
73.8563534312976	121.32017564297009	2.982274136071136e-18
73.8563534312976	114.02232286924034	3.115655721264745e-18
73.8563534312976	137.3470458364309	2.7261117942115616e-18
73.8563534312976	165.44313889858145	2.3852717307041097e-18
73.8563534312976	240.0532765851876	1.79690683190232e-18
73.8563534312976	129.08511813884218	2.8546026321125412e-18
73.8563534312976	155.4911283306219	2.4919525085409492e-18
73.8563534312976	187.29882528770608	2.1753736351836692e-18
73.8563534312976	176.0321151597488	2.2779063272493633e-18
73.8563534312976	255.41757917336696	1.7120776570670204e-18
73.8563534312976	199.28664677078277	2.0726776316097354e-18
73.8563534312976	146.1377676372	2.6094066300160354e-18
73.8563534312976	212.0417334179063	1.9793826550731394e-18
73.8563534312976	225.6131930534454	1.8859390806306225e-18
73.8563534312976	271.7652542752618	1.6350139389041443e-18
73.8563534312976	289.15924138943836	1.5578274755778189e-18
73.8563534312976	307.666508376478	1.48428486505243e-18
73.8563534312976	348.31045870454415	1.34745124075231e-18
73.8563534312976	327.3583092891284	1.4142140867084994e-18
73.8563534312976	394.3236339995635	1.2260521923061346e-18
73.8563534312976	370.60362361481424	1.2868000184044517e-18
73.8563534312976	474.9875714726077	1.0678320646619656e-18
73.8563534312976	505.38854278007426	1.0268364047779441e-18
73.8563534312976	419.56181327636216	1.1708653611417596e-18
73.8563534312976	689.1934209440825	1.0315765413785687e-18
73.8563534312976	572.1523479713496	1.0268364047779441e-18
73.8563534312976	446.4153299011838	1.1181625892638303e-18
73.8563534312976	733.3043633640241	1.0363385596488506e-18
73.8563534312976	608.7722263825888	1.0268364047779441e-18
73.8563534312976	780.2385701710655	1.0411225606001037e-18
73.8563534312976	537.7352893287167	1.0268364047779441e-18
73.8563534312976	647.7359132210921	1.0292037441646021e-18
73.8563534312976	830.1767407872153	1.0459286457099355e-18
73.8563534312976	883.3111400696051	1.0531794043076783e-18
73.8563534312976	939.8463385413619	1.0604804278068158e-18
73.8563534312976	1000.	1.0702939182671328e-18
78.58343476224252	88.96461416307976	3.6104045091927284e-18
78.58343476224252	83.6130668809155	3.7632031457911575e-18
78.58343476224252	100.7171880070134	3.3155238975168423e-18
78.58343476224252	94.65868037657351	3.4558426706238636e-18
78.58343476224252	129.08511813884218	2.7896175191573065e-18
78.58343476224252	176.0321151597488	2.220929438922352e-18
78.58343476224252	121.32017564297009	2.9143825775698277e-18
78.58343476224252	107.16346266063664	3.1735859323624074e-18
78.58343476224252	114.02232286924034	3.044727727049927e-18
78.58343476224252	137.3470458364309	2.6640517789636976e-18
78.58343476224252	187.29882528770608	2.1209613798601535e-18
78.58343476224252	146.1377676372	2.5500034112667072e-18
78.58343476224252	212.0417334179063	1.9298726892131133e-18
78.58343476224252	271.7652542752618	1.586792573967229e-18
78.58343476224252	199.28664677078277	2.0208340941730197e-18
78.58343476224252	225.6131930534454	1.8387664032017144e-18
78.58343476224252	255.41757917336696	1.6654141856264903e-18
78.58343476224252	155.4911283306219	2.4352231363246942e-18
78.58343476224252	240.0532765851876	1.7519611031554446e-18
78.58343476224252	165.44313889858145	2.325609329575451e-18
78.58343476224252	327.3583092891284	1.3693477694683147e-18
78.58343476224252	348.31045870454415	1.3047029925192722e-18
78.58343476224252	446.4153299011838	1.0777135858150272e-18
78.58343476224252	394.3236339995635	1.1844247067905294e-18
78.58343476224252	307.666508376478	1.4405089433645664e-18
78.58343476224252	289.15924138943836	1.5118825662280428e-18
78.58343476224252	370.60362361481424	1.2431099948771037e-18
78.58343476224252	474.9875714726077	1.0292037441646021e-18
78.58343476224252	419.56181327636216	1.1311116041911796e-18
78.58343476224252	505.38854278007426	9.896910829106071e-19
78.58343476224252	608.7722263825888	9.874146292011344e-19
78.58343476224252	572.1523479713496	9.874146292011344e-19
78.58343476224252	647.7359132210921	9.874146292011344e-19
78.58343476224252	537.7352893287167	9.874146292011344e-19
78.58343476224252	733.3043633640241	9.919727849132792e-19
78.58343476224252	780.2385701710655	9.965519822252564e-19
78.58343476224252	689.1934209440825	9.896910829106071e-19
78.58343476224252	830.1767407872153	1.0011523182704052e-18
78.58343476224252	883.3111400696051	1.0080926710460211e-18
78.58343476224252	939.8463385413619	1.015081136876743e-18
78.58343476224252	1000.	1.0221180492997883e-18
83.6130668809155	100.7171880070134	3.2625070775027396e-18
83.6130668809155	88.96461416307976	3.552672406527072e-18
83.6130668809155	114.02232286924034	2.9960410679014983e-18
83.6130668809155	94.65868037657351	3.4084220222220622e-18
83.6130668809155	107.16346266063664	3.1300383762335595e-18
83.6130668809155	165.44313889858145	2.2884217190920633e-18
83.6130668809155	129.08511813884218	2.7450101947968813e-18
83.6130668809155	146.1377676372	2.5092276316103677e-18
83.6130668809155	137.3470458364309	2.6274959878658276e-18
83.6130668809155	121.32017564297009	2.867780199983897e-18
83.6130668809155	176.0321151597488	2.18541571018238e-18
83.6130668809155	255.41757917336696	1.6350139389041443e-18
83.6130668809155	155.4911283306219	2.3962827484091072e-18
83.6130668809155	187.29882528770608	2.0822456358771865e-18
83.6130668809155	212.0417334179063	1.8946450525079977e-18
83.6130668809155	240.0532765851876	1.716024798843191e-18
83.6130668809155	225.6131930534454	1.8052018083972903e-18
83.6130668809155	271.7652542752618	1.5542442138947332e-18
83.6130668809155	199.28664677078277	1.988519986128323e-18
83.6130668809155	289.15924138943836	1.4808707635764283e-18
83.6130668809155	327.3583092891284	1.3412596469270733e-18
83.6130668809155	307.666508376478	1.4077157148624632e-18
83.6130668809155	348.31045870454415	1.2750013904860738e-18
83.6130668809155	370.60362361481424	1.2148105592484446e-18
83.6130668809155	394.3236339995635	1.1547988905560116e-18
83.6130668809155	446.4153299011838	1.0483400016641173e-18
83.6130668809155	419.56181327636216	1.1002826322573669e-18
83.6130668809155	474.9875714726077	9.98849501817858e-19
83.6130668809155	537.7352893287167	9.582928706363987e-19
83.6130668809155	572.1523479713496	9.560886380250488e-19
83.6130668809155	647.7359132210921	9.560886380250488e-19
83.6130668809155	505.38854278007426	9.605021850374613e-19
83.6130668809155	689.1934209440825	9.582928706363987e-19
83.6130668809155	733.3043633640241	9.605021850374613e-19
83.6130668809155	780.2385701710655	9.62716592944152e-19
83.6130668809155	883.3111400696051	9.716253948919415e-19
83.6130668809155	608.7722263825888	9.560886380250488e-19
83.6130668809155	939.8463385413619	9.783610562725665e-19
83.6130668809155	830.1767407872153	9.671607362731277e-19
83.6130668809155	1000.	9.85143411712932e-19
88.96461416307976	100.7171880070134	3.2475157234077722e-18
88.96461416307976	94.65868037657351	3.3849562715804536e-18
88.96461416307976	107.16346266063664	3.115655721264745e-18
88.96461416307976	137.3470458364309	2.615422535823718e-18
88.96461416307976	155.4911283306219	2.3852717307041097e-18
88.96461416307976	129.08511813884218	2.732396760144636e-18
88.96461416307976	146.1377676372	2.497697627525552e-18
88.96461416307976	176.0321151597488	2.1753736351836692e-18
88.96461416307976	187.29882528770608	2.0726776316097354e-18
88.96461416307976	114.02232286924034	2.982274136071136e-18
88.96461416307976	240.0532765851876	1.7042105898743677e-18
88.96461416307976	165.44313889858145	2.2779063272493633e-18
88.96461416307976	255.41757917336696	1.62375746035315e-18
88.96461416307976	271.7652542752618	1.5435438056349486e-18
88.96461416307976	225.6131930534454	1.792773648029398e-18
88.96461416307976	121.32017564297009	2.8546026321125412e-18
88.96461416307976	199.28664677078277	1.9748297465288493e-18
88.96461416307976	289.15924138943836	1.4672927072469589e-18
88.96461416307976	307.666508376478	1.394808414818184e-18
88.96461416307976	212.0417334179063	1.8816011078125795e-18
88.96461416307976	327.3583092891284	1.3259048480503157e-18
88.96461416307976	348.31045870454415	1.2604051190159277e-18
88.96461416307976	370.60362361481424	1.2009033550368238e-18
88.96461416307976	394.3236339995635	1.1415787025422923e-18
88.96461416307976	446.4153299011838	1.0339548090027037e-18
88.96461416307976	419.56181327636216	1.0851846892027236e-18
88.96461416307976	474.9875714726077	9.85143411712932e-19
88.96461416307976	505.38854278007426	9.451432936401101e-19
88.96461416307976	537.7352893287167	9.429693072377521e-19
88.96461416307976	572.1523479713496	9.408003213648475e-19
88.96461416307976	647.7359132210921	9.386363245193413e-19
88.96461416307976	733.3043633640241	9.408003213648475e-19
88.96461416307976	689.1934209440825	9.386363245193413e-19
88.96461416307976	608.7722263825888	9.386363245193413e-19
88.96461416307976	830.1767407872153	9.473222921004945e-19
88.96461416307976	780.2385701710655	9.429693072377521e-19
88.96461416307976	883.3111400696051	9.495063141740337e-19
88.96461416307976	1000.	9.605021850374613e-19
88.96461416307976	939.8463385413619	9.560886380250488e-19
94.65868037657351	100.7171880070134	3.3927601829596574e-18
94.65868037657351	121.32017564297009	2.982274136071136e-18
94.65868037657351	114.02232286924034	3.115655721264745e-18
94.65868037657351	129.08511813884218	2.8546026321125412e-18
94.65868037657351	187.29882528770608	2.160396975913562e-18
94.65868037657351	146.1377676372	2.6034045617899048e-18
94.65868037657351	155.4911283306219	2.486220604283315e-18
94.65868037657351	212.0417334179063	1.9567225961960965e-18
94.65868037657351	107.16346266063664	3.2475157234077722e-18
94.65868037657351	199.28664677078277	2.053673317170533e-18
94.65868037657351	255.41757917336696	1.6808256216083008e-18
94.65868037657351	225.6131930534454	1.860060456348905e-18
94.65868037657351	137.3470458364309	2.7261117942115616e-18
94.65868037657351	271.7652542752618	1.597792798452636e-18
94.65868037657351	327.3583092891284	1.3693477694683147e-18
94.65868037657351	240.0532765851876	1.7681734283637644e-18
94.65868037657351	165.44313889858145	2.3743113090779485e-18
94.65868037657351	176.0321151597488	2.2622237675452897e-18
94.65868037657351	307.666508376478	1.4405089433645664e-18
94.65868037657351	289.15924138943836	1.5153681644502904e-18
94.65868037657351	348.31045870454415	1.2987078286514205e-18
94.65868037657351	419.56181327636216	1.1130245862148806e-18
94.65868037657351	394.3236339995635	1.1708653611417596e-18
94.65868037657351	446.4153299011838	1.0580411468580619e-18
94.65868037657351	474.9875714726077	1.005773890630482e-18
94.65868037657351	505.38854278007426	9.649361060993744e-19
94.65868037657351	370.60362361481424	1.2345516329812781e-18
94.65868037657351	608.7722263825888	9.51695371442527e-19
94.65868037657351	647.7359132210921	9.495063141740337e-19
94.65868037657351	537.7352893287167	9.582928706363987e-19
94.65868037657351	733.3043633640241	9.495063141740337e-19
94.65868037657351	572.1523479713496	9.560886380250488e-19
94.65868037657351	780.2385701710655	9.51695371442527e-19
94.65868037657351	689.1934209440825	9.495063141740337e-19
94.65868037657351	883.3111400696051	9.560886380250488e-19
94.65868037657351	939.8463385413619	9.582928706363987e-19
94.65868037657351	830.1767407872153	9.51695371442527e-19
94.65868037657351	1000.	9.62716592944152e-19
100.7171880070134	107.16346266063664	3.3539197165624657e-18
100.7171880070134	114.02232286924034	3.2177393563487217e-18
100.7171880070134	121.32017564297009	3.0799875588184873e-18
100.7171880070134	137.3470458364309	2.821923016804989e-18
100.7171880070134	129.08511813884218	2.948132931823614e-18
100.7171880070134	155.4911283306219	2.5736006729361138e-18
100.7171880070134	212.0417334179063	2.0254930643096224e-18
100.7171880070134	255.41757917336696	1.739899485752315e-18
100.7171880070134	176.0321151597488	2.3471300897627857e-18
100.7171880070134	165.44313889858145	2.4577582424807482e-18
100.7171880070134	187.29882528770608	2.236325731289233e-18
100.7171880070134	146.1377676372	2.6949031476146276e-18
100.7171880070134	240.0532765851876	1.8303171960142545e-18
100.7171880070134	327.3583092891284	1.4142140867084994e-18
100.7171880070134	289.15924138943836	1.568626903443849e-18
100.7171880070134	225.6131930534454	1.9298726892131133e-18
100.7171880070134	307.666508376478	1.491136699465257e-18
100.7171880070134	271.7652542752618	1.6539484123918041e-18
100.7171880070134	199.28664677078277	2.1307522741237617e-18
100.7171880070134	348.31045870454415	1.344351879316898e-18
100.7171880070134	370.60362361481424	1.2750013904860738e-18
100.7171880070134	394.3236339995635	1.2092284548056334e-18
100.7171880070134	419.56181327636216	1.1494925421970426e-18
100.7171880070134	505.38854278007426	9.942597473089356e-19
100.7171880070134	474.9875714726077	1.0363385596488506e-18
100.7171880070134	446.4153299011838	1.0927075850022115e-18
100.7171880070134	537.7352893287167	9.874146292011344e-19
100.7171880070134	572.1523479713496	9.82877418401814e-19
100.7171880070134	733.3043633640241	9.738654470129044e-19
100.7171880070134	608.7722263825888	9.783610562725665e-19
100.7171880070134	689.1934209440825	9.738654470129044e-19
100.7171880070134	780.2385701710655	9.738654470129044e-19
100.7171880070134	647.7359132210921	9.76110663504353e-19
100.7171880070134	830.1767407872153	9.76110663504353e-19
100.7171880070134	883.3111400696051	9.783610562725665e-19
100.7171880070134	939.8463385413619	9.806166372512981e-19
100.7171880070134	1000.	9.85143411712932e-19
107.16346266063664	121.32017564297009	3.0517472521041437e-18
107.16346266063664	114.02232286924034	3.180902536000209e-18
107.16346266063664	129.08511813884218	2.9211015959368894e-18
107.16346266063664	155.4911283306219	2.5558823648015996e-18
107.16346266063664	146.1377676372	2.6763497158937345e-18
107.16346266063664	165.44313889858145	2.440837467506465e-18
107.16346266063664	271.7652542752618	1.650144056604751e-18
107.16346266063664	137.3470458364309	2.7960488955636003e-18
107.16346266063664	212.0417334179063	2.0161858404407906e-18
107.16346266063664	289.15924138943836	1.5650188012847169e-18
107.16346266063664	255.41757917336696	1.735897428234743e-18
107.16346266063664	187.29882528770608	2.220929438922352e-18
107.16346266063664	225.6131930534454	1.921004844897386e-18
107.16346266063664	370.60362361481424	1.2720686757278398e-18
107.16346266063664	176.0321151597488	2.3309709495358122e-18
107.16346266063664	348.31045870454415	1.3412596469270733e-18
107.16346266063664	240.0532765851876	1.8261071627601304e-18
107.16346266063664	307.666508376478	1.4877068376331732e-18
107.16346266063664	199.28664677078277	2.1209613798601535e-18
107.16346266063664	327.3583092891284	1.4109611596494855e-18
107.16346266063664	419.56181327636216	1.1468485186154712e-18
107.16346266063664	446.4153299011838	1.0901941762444777e-18
107.16346266063664	394.3236339995635	1.2092284548056334e-18
107.16346266063664	537.7352893287167	9.874146292011344e-19
107.16346266063664	474.9875714726077	1.0363385596488506e-18
107.16346266063664	572.1523479713496	9.806166372512981e-19
107.16346266063664	505.38854278007426	9.919727849132792e-19
107.16346266063664	647.7359132210921	9.76110663504353e-19
107.16346266063664	608.7722263825888	9.783610562725665e-19
107.16346266063664	689.1934209440825	9.738654470129044e-19
107.16346266063664	830.1767407872153	9.738654470129044e-19
107.16346266063664	780.2385701710655	9.738654470129044e-19
107.16346266063664	733.3043633640241	9.738654470129044e-19
107.16346266063664	883.3111400696051	9.76110663504353e-19
107.16346266063664	939.8463385413619	9.806166372512981e-19
107.16346266063664	1000.	9.85143411712932e-19
114.02232286924034	121.32017564297009	3.0168107165973056e-18
114.02232286924034	129.08511813884218	2.8943181094982013e-18
114.02232286924034	176.0321151597488	2.3149230591343233e-18
114.02232286924034	187.29882528770608	2.2107241768806505e-18
114.02232286924034	212.0417334179063	2.0069213836481032e-18
114.02232286924034	155.4911283306219	2.538286040798655e-18
114.02232286924034	165.44313889858145	2.4240331859369363e-18
114.02232286924034	307.666508376478	1.4808707635764283e-18
114.02232286924034	240.0532765851876	1.8177161253027354e-18
114.02232286924034	289.15924138943836	1.5614189983592537e-18
114.02232286924034	137.3470458364309	2.77041201330644e-18
114.02232286924034	327.3583092891284	1.4077157148624632e-18
114.02232286924034	146.1377676372	2.6518103515592202e-18
114.02232286924034	348.31045870454415	1.3381745271848373e-18
114.02232286924034	199.28664677078277	2.106359329252631e-18
114.02232286924034	394.3236339995635	1.206447028713113e-18
114.02232286924034	255.41757917336696	1.7279209082146925e-18
114.02232286924034	225.6131930534454	1.9121777486907172e-18
114.02232286924034	370.60362361481424	1.2691427067001625e-18
114.02232286924034	271.7652542752618	1.6425615768514052e-18
114.02232286924034	419.56181327636216	1.1468485186154712e-18
114.02232286924034	446.4153299011838	1.0876865487439351e-18
114.02232286924034	474.9875714726077	1.0339548090027037e-18
114.02232286924034	505.38854278007426	9.896910829106071e-19
114.02232286924034	572.1523479713496	9.806166372512981e-19
114.02232286924034	537.7352893287167	9.85143411712932e-19
114.02232286924034	647.7359132210921	9.738654470129044e-19
114.02232286924034	608.7722263825888	9.76110663504353e-19
114.02232286924034	689.1934209440825	9.738654470129044e-19
114.02232286924034	733.3043633640241	9.716253948919415e-19
114.02232286924034	830.1767407872153	9.738654470129044e-19
114.02232286924034	780.2385701710655	9.738654470129044e-19
114.02232286924034	939.8463385413619	9.806166372512981e-19
114.02232286924034	883.3111400696051	9.76110663504353e-19
114.02232286924034	1000.	9.82877418401814e-19
121.32017564297009	137.3470458364309	2.7450101947968813e-18
121.32017564297009	129.08511813884218	2.8611838296751102e-18
121.32017564297009	146.1377676372	2.6274959878658276e-18
121.32017564297009	155.4911283306219	2.5150125778537838e-18
121.32017564297009	187.29882528770608	2.1955041419396024e-18
121.32017564297009	255.41757917336696	1.7199810406319464e-18
121.32017564297009	199.28664677078277	2.096680521573142e-18
121.32017564297009	212.0417334179063	1.9976994974151047e-18
121.32017564297009	176.0321151597488	2.2989856526435794e-18
121.32017564297009	225.6131930534454	1.903391213353886e-18
121.32017564297009	240.0532765851876	1.809363645007305e-18
121.32017564297009	327.3583092891284	1.404477735136954e-18
121.32017564297009	348.31045870454415	1.332025560239673e-18
121.32017564297009	165.44313889858145	2.4073445957572797e-18
121.32017564297009	307.666508376478	1.4774645151003088e-18
121.32017564297009	271.7652542752618	1.6350139389041443e-18
121.32017564297009	370.60362361481424	1.2662234678867634e-18
121.32017564297009	289.15924138943836	1.5542442138947332e-18
121.32017564297009	394.3236339995635	1.2036720003621355e-18
121.32017564297009	419.56181327636216	1.1442105767268493e-18
121.32017564297009	446.4153299011838	1.0851846892027236e-18
121.32017564297009	474.9875714726077	1.0315765413785687e-18
121.32017564297009	505.38854278007426	9.896910829106071e-19
121.32017564297009	572.1523479713496	9.783610562725665e-19
121.32017564297009	537.7352893287167	9.82877418401814e-19
121.32017564297009	608.7722263825888	9.76110663504353e-19
121.32017564297009	647.7359132210921	9.738654470129044e-19
121.32017564297009	689.1934209440825	9.716253948919415e-19
121.32017564297009	733.3043633640241	9.716253948919415e-19
121.32017564297009	883.3111400696051	9.76110663504353e-19
121.32017564297009	830.1767407872153	9.738654470129044e-19
121.32017564297009	939.8463385413619	9.783610562725665e-19
121.32017564297009	1000.	9.82877418401814e-19
121.32017564297009	780.2385701710655	9.716253948919415e-19
129.08511813884218	137.3470458364309	2.7135851984866424e-18
129.08511813884218	146.1377676372	2.6034045617899048e-18
129.08511813884218	240.0532765851876	1.8010495447020647e-18
129.08511813884218	155.4911283306219	2.4919525085409492e-18
129.08511813884218	165.44313889858145	2.3852717307041097e-18
129.08511813884218	271.7652542752618	1.6312531355478972e-18
129.08511813884218	225.6131930534454	1.89028705451006e-18
129.08511813884218	199.28664677078277	2.0822456358771865e-18
129.08511813884218	255.41757917336696	1.7120776570670204e-18
129.08511813884218	212.0417334179063	1.983946060206455e-18
129.08511813884218	348.31045870454415	1.3289616804290238e-18
129.08511813884218	289.15924138943836	1.550669194308087e-18
129.08511813884218	187.29882528770608	2.1803888914244136e-18
129.08511813884218	176.0321151597488	2.2831579694218874e-18
129.08511813884218	370.60362361481424	1.2633109438070225e-18
129.08511813884218	446.4153299011838	1.0851846892027236e-18
129.08511813884218	307.666508376478	1.4740661015608928e-18
129.08511813884218	419.56181327636216	1.1415787025422923e-18
129.08511813884218	394.3236339995635	1.2009033550368238e-18
129.08511813884218	327.3583092891284	1.3980241022265078e-18
129.08511813884218	474.9875714726077	1.0315765413785687e-18
129.08511813884218	537.7352893287167	9.82877418401814e-19
129.08511813884218	505.38854278007426	9.874146292011344e-19
129.08511813884218	608.7722263825888	9.738654470129044e-19
129.08511813884218	572.1523479713496	9.783610562725665e-19
129.08511813884218	689.1934209440825	9.716253948919415e-19
129.08511813884218	733.3043633640241	9.716253948919415e-19
129.08511813884218	647.7359132210921	9.716253948919415e-19
129.08511813884218	780.2385701710655	9.716253948919415e-19
129.08511813884218	883.3111400696051	9.76110663504353e-19
129.08511813884218	830.1767407872153	9.738654470129044e-19
129.08511813884218	939.8463385413619	9.783610562725665e-19
129.08511813884218	1000.	9.82877418401814e-19
137.3470458364309	146.1377676372	2.5736006729361138e-18
137.3470458364309	155.4911283306219	2.469103876260854e-18
137.3470458364309	165.44313889858145	2.363401251039582e-18
137.3470458364309	176.0321151597488	2.2622237675452897e-18
137.3470458364309	289.15924138943836	1.5435438056349486e-18
137.3470458364309	199.28664677078277	2.067910129139022e-18
137.3470458364309	225.6131930534454	1.8816011078125795e-18
137.3470458364309	187.29882528770608	2.160396975913562e-18
137.3470458364309	255.41757917336696	1.7042105898743677e-18
137.3470458364309	348.31045870454415	1.3259048480503157e-18
137.3470458364309	370.60362361481424	1.2604051190159277e-18
137.3470458364309	419.56181327636216	1.1389528821050558e-18
137.3470458364309	240.0532765851876	1.792773648029398e-18
137.3470458364309	446.4153299011838	1.0826885843535977e-18
137.3470458364309	394.3236339995635	1.1981410780551498e-18
137.3470458364309	474.9875714726077	1.0292037441646021e-18
137.3470458364309	212.0417334179063	1.9702873104296723e-18
137.3470458364309	307.666508376478	1.4672927072469589e-18
137.3470458364309	327.3583092891284	1.394808414818184e-18
137.3470458364309	271.7652542752618	1.6200225487653501e-18
137.3470458364309	537.7352893287167	9.806166372512981e-19
137.3470458364309	505.38854278007426	9.85143411712932e-19
137.3470458364309	572.1523479713496	9.76110663504353e-19
137.3470458364309	608.7722263825888	9.738654470129044e-19
137.3470458364309	647.7359132210921	9.716253948919415e-19
137.3470458364309	689.1934209440825	9.693904952625471e-19
137.3470458364309	780.2385701710655	9.716253948919415e-19
137.3470458364309	733.3043633640241	9.693904952625471e-19
137.3470458364309	830.1767407872153	9.716253948919415e-19
137.3470458364309	883.3111400696051	9.738654470129044e-19
137.3470458364309	1000.	9.82877418401814e-19
137.3470458364309	939.8463385413619	9.783610562725665e-19
146.1377676372	155.4911283306219	2.440837467506465e-18
146.1377676372	165.44313889858145	2.3417313010986267e-18
146.1377676372	187.29882528770608	2.145523425516002e-18
146.1377676372	225.6131930534454	1.8686469659501464e-18
146.1377676372	240.0532765851876	1.7804310510425146e-18
146.1377676372	327.3583092891284	1.3883992128319665e-18
146.1377676372	212.0417334179063	1.9567225961960965e-18
146.1377676372	176.0321151597488	2.2414815106913484e-18
146.1377676372	446.4153299011838	1.0777135858150272e-18
146.1377676372	199.28664677078277	2.04894952777642e-18
146.1377676372	255.41757917336696	1.6963796721787788e-18
146.1377676372	289.15924138943836	1.5364511584155837e-18
146.1377676372	474.9875714726077	1.0268364047779441e-18
146.1377676372	505.38854278007426	9.82877418401814e-19
146.1377676372	307.666508376478	1.4605504369582525e-18
146.1377676372	419.56181327636216	1.1337193468061255e-18
146.1377676372	370.60362361481424	1.2546135056972708e-18
146.1377676372	271.7652542752618	1.6125784785783936e-18
146.1377676372	394.3236339995635	1.1926355705634698e-18
146.1377676372	348.31045870454415	1.3198122607850121e-18
146.1377676372	537.7352893287167	9.783610562725665e-19
146.1377676372	572.1523479713496	9.738654470129044e-19
146.1377676372	608.7722263825888	9.716253948919415e-19
146.1377676372	647.7359132210921	9.693904952625471e-19
146.1377676372	733.3043633640241	9.693904952625471e-19
146.1377676372	780.2385701710655	9.693904952625471e-19
146.1377676372	689.1934209440825	9.693904952625471e-19
146.1377676372	830.1767407872153	9.716253948919415e-19
146.1377676372	883.3111400696051	9.738654470129044e-19
146.1377676372	939.8463385413619	9.783610562725665e-19
146.1377676372	1000.	9.806166372512981e-19
155.4911283306219	176.0321151597488	2.215820932695515e-18
155.4911283306219	165.44313889858145	2.3149230591343233e-18
155.4911283306219	187.29882528770608	2.125851190338997e-18
155.4911283306219	212.0417334179063	1.943251270105085e-18
155.4911283306219	240.0532765851876	1.7681734283637644e-18
155.4911283306219	199.28664677078277	2.0301627755569527e-18
155.4911283306219	255.41757917336696	1.684700712788976e-18
155.4911283306219	225.6131930534454	1.8557820086607175e-18
155.4911283306219	289.15924138943836	1.5258732488957743e-18
155.4911283306219	370.60362361481424	1.2488485050798113e-18
155.4911283306219	307.666508376478	1.4538391476785984e-18
155.4911283306219	446.4153299011838	1.075234665743368e-18
155.4911283306219	327.3583092891284	1.3820194613922527e-18
155.4911283306219	271.7652542752618	1.6051686141998496e-18
155.4911283306219	348.31045870454415	1.3137476692085587e-18
155.4911283306219	394.3236339995635	1.1898923108579524e-18
155.4911283306219	505.38854278007426	9.806166372512981e-19
155.4911283306219	419.56181327636216	1.1311116041911796e-18
155.4911283306219	537.7352893287167	9.76110663504353e-19
155.4911283306219	474.9875714726077	1.0244745106646781e-18
155.4911283306219	572.1523479713496	9.716253948919415e-19
155.4911283306219	608.7722263825888	9.693904952625471e-19
155.4911283306219	647.7359132210921	9.671607362731277e-19
155.4911283306219	689.1934209440825	9.671607362731277e-19
155.4911283306219	733.3043633640241	9.671607362731277e-19
155.4911283306219	780.2385701710655	9.693904952625471e-19
155.4911283306219	830.1767407872153	9.693904952625471e-19
155.4911283306219	939.8463385413619	9.76110663504353e-19
155.4911283306219	883.3111400696051	9.738654470129044e-19
155.4911283306219	1000.	9.806166372512981e-19
165.44313889858145	176.0321151597488	2.1955041419396024e-18
165.44313889858145	187.29882528770608	2.1015143532885746e-18
165.44313889858145	225.6131930534454	1.8387664032017144e-18
165.44313889858145	255.41757917336696	1.6731021588029079e-18
165.44313889858145	199.28664677078277	2.011548278463411e-18
165.44313889858145	271.7652542752618	1.5941176098955194e-18
165.44313889858145	240.0532765851876	1.756000194975825e-18
165.44313889858145	348.31045870454415	1.3077109446796256e-18
165.44313889858145	327.3583092891284	1.3756690251725823e-18
165.44313889858145	212.0417334179063	1.9254336618054408e-18
165.44313889858145	419.56181327636216	1.1259140998865036e-18
165.44313889858145	307.666508376478	1.4438299919197133e-18
165.44313889858145	289.15924138943836	1.5188617986108037e-18
165.44313889858145	370.60362361481424	1.2459759462975421e-18
165.44313889858145	446.4153299011838	1.0727614475991905e-18
165.44313889858145	394.3236339995635	1.1844247067905294e-18
165.44313889858145	505.38854278007426	9.783610562725665e-19
165.44313889858145	474.9875714726077	1.0197670081870441e-18
165.44313889858145	572.1523479713496	9.716253948919415e-19
165.44313889858145	537.7352893287167	9.738654470129044e-19
165.44313889858145	647.7359132210921	9.671607362731277e-19
165.44313889858145	608.7722263825888	9.671607362731277e-19
165.44313889858145	689.1934209440825	9.649361060993744e-19
165.44313889858145	733.3043633640241	9.649361060993744e-19
165.44313889858145	830.1767407872153	9.693904952625471e-19
165.44313889858145	883.3111400696051	9.716253948919415e-19
165.44313889858145	780.2385701710655	9.671607362731277e-19
165.44313889858145	939.8463385413619	9.76110663504353e-19
165.44313889858145	1000.	9.806166372512981e-19
176.0321151597488	187.29882528770608	2.0774561254090625e-18
176.0321151597488	199.28664677078277	1.993104457094127e-18
176.0321151597488	225.6131930534454	1.821906813281059e-18
176.0321151597488	212.0417334179063	1.9077794225823713e-18
176.0321151597488	271.7652542752618	1.5831426877516886e-18
176.0321151597488	394.3236339995635	1.1789822265884796e-18
176.0321151597488	289.15924138943836	1.508404985460057e-18
176.0321151597488	327.3583092891284	1.3693477694683147e-18
176.0321151597488	474.9875714726077	1.0174213748589573e-18
176.0321151597488	348.31045870454415	1.301701959147995e-18
176.0321151597488	255.41757917336696	1.661583456658503e-18
176.0321151597488	419.56181327636216	1.1233243106345924e-18
176.0321151597488	370.60362361481424	1.2402506356204878e-18
176.0321151597488	307.666508376478	1.4371955337721557e-18
176.0321151597488	240.0532765851876	1.739899485752315e-18
176.0321151597488	572.1523479713496	9.671607362731277e-19
176.0321151597488	537.7352893287167	9.716253948919415e-19
176.0321151597488	505.38854278007426	9.76110663504353e-19
176.0321151597488	446.4153299011838	1.0678320646619656e-18
176.0321151597488	608.7722263825888	9.649361060993744e-19
176.0321151597488	647.7359132210921	9.649361060993744e-19
176.0321151597488	689.1934209440825	9.649361060993744e-19
176.0321151597488	733.3043633640241	9.649361060993744e-19
176.0321151597488	780.2385701710655	9.649361060993744e-19
176.0321151597488	830.1767407872153	9.671607362731277e-19
176.0321151597488	883.3111400696051	9.716253948919415e-19
176.0321151597488	1000.	9.783610562725665e-19
176.0321151597488	939.8463385413619	9.738654470129044e-19
187.29882528770608	212.0417334179063	1.8859390806306225e-18
187.29882528770608	240.0532765851876	1.7279209082146925e-18
187.29882528770608	199.28664677078277	1.9702873104296723e-18
187.29882528770608	271.7652542752618	1.5722433239702492e-18
187.29882528770608	255.41757917336696	1.6463484514672756e-18
187.29882528770608	225.6131930534454	1.8052018083972903e-18
187.29882528770608	289.15924138943836	1.498020163679012e-18
187.29882528770608	327.3583092891284	1.359920306234452e-18
187.29882528770608	307.666508376478	1.4273009632644975e-18
187.29882528770608	394.3236339995635	1.1735647548066188e-18
187.29882528770608	348.31045870454415	1.295720585151813e-18
187.29882528770608	474.9875714726077	1.0127462818301933e-18
187.29882528770608	370.60362361481424	1.2317119593771059e-18
187.29882528770608	572.1523479713496	9.649361060993744e-19
187.29882528770608	537.7352893287167	9.693904952625471e-19
187.29882528770608	505.38854278007426	9.716253948919415e-19
187.29882528770608	446.4153299011838	1.0629253324419205e-18
187.29882528770608	419.56181327636216	1.1181625892638303e-18
187.29882528770608	608.7722263825888	9.62716592944152e-19
187.29882528770608	647.7359132210921	9.62716592944152e-19
187.29882528770608	689.1934209440825	9.62716592944152e-19
187.29882528770608	733.3043633640241	9.62716592944152e-19
187.29882528770608	780.2385701710655	9.649361060993744e-19
187.29882528770608	939.8463385413619	9.738654470129044e-19
187.29882528770608	830.1767407872153	9.671607362731277e-19
187.29882528770608	883.3111400696051	9.693904952625471e-19
187.29882528770608	1000.	9.783610562725665e-19
199.28664677078277	225.6131930534454	1.7886499711652146e-18
199.28664677078277	212.0417334179063	1.8686469659501464e-18
199.28664677078277	240.0532765851876	1.7120776570670204e-18
199.28664677078277	271.7652542752618	1.5578274755778189e-18
199.28664677078277	289.15924138943836	1.4877068376331732e-18
199.28664677078277	327.3583092891284	1.35055774766908e-18
199.28664677078277	307.666508376478	1.4174745132896622e-18
199.28664677078277	255.41757917336696	1.6350139389041443e-18
199.28664677078277	348.31045870454415	1.2868000184044517e-18
199.28664677078277	474.9875714726077	1.0080926710460211e-18
199.28664677078277	370.60362361481424	1.2260521923061346e-18
199.28664677078277	419.56181327636216	1.1130245862148806e-18
199.28664677078277	572.1523479713496	9.62716592944152e-19
199.28664677078277	394.3236339995635	1.168172176530238e-18
199.28664677078277	505.38854278007426	9.693904952625471e-19
199.28664677078277	537.7352893287167	9.649361060993744e-19
199.28664677078277	446.4153299011838	1.0604804278068158e-18
199.28664677078277	608.7722263825888	9.605021850374613e-19
199.28664677078277	647.7359132210921	9.605021850374613e-19
199.28664677078277	689.1934209440825	9.605021850374613e-19
199.28664677078277	733.3043633640241	9.605021850374613e-19
199.28664677078277	780.2385701710655	9.62716592944152e-19
199.28664677078277	830.1767407872153	9.649361060993744e-19
199.28664677078277	939.8463385413619	9.716253948919415e-19
199.28664677078277	883.3111400696051	9.671607362731277e-19
199.28664677078277	1000.	9.76110663504353e-19
212.0417334179063	225.6131930534454	1.7681734283637644e-18
212.0417334179063	289.15924138943836	1.4740661015608928e-18
212.0417334179063	271.7652542752618	1.5471023978596776e-18
212.0417334179063	255.41757917336696	1.6200225487653501e-18
212.0417334179063	446.4153299011838	1.0556074766602382e-18
212.0417334179063	327.3583092891284	1.3412596469270733e-18
212.0417334179063	348.31045870454415	1.2779408665269473e-18
212.0417334179063	240.0532765851876	1.692477717453625e-18
212.0417334179063	307.666508376478	1.4077157148624632e-18
212.0417334179063	608.7722263825888	9.582928706363987e-19
212.0417334179063	505.38854278007426	9.649361060993744e-19
212.0417334179063	647.7359132210921	9.582928706363987e-19
212.0417334179063	689.1934209440825	9.582928706363987e-19
212.0417334179063	370.60362361481424	1.2176112672004174e-18
212.0417334179063	474.9875714726077	1.005773890630482e-18
212.0417334179063	394.3236339995635	1.1601297343613387e-18
212.0417334179063	537.7352893287167	9.62716592944152e-19
212.0417334179063	572.1523479713496	9.605021850374613e-19
212.0417334179063	733.3043633640241	9.582928706363987e-19
212.0417334179063	419.56181327636216	1.1079101925010887e-18
212.0417334179063	780.2385701710655	9.605021850374613e-19
212.0417334179063	830.1767407872153	9.62716592944152e-19
212.0417334179063	883.3111400696051	9.671607362731277e-19
212.0417334179063	1000.	9.76110663504353e-19
212.0417334179063	939.8463385413619	9.693904952625471e-19
225.6131930534454	289.15924138943836	1.463917690553407e-18
225.6131930534454	271.7652542752618	1.532917065808929e-18
225.6131930534454	240.0532765851876	1.676959443780346e-18
225.6131930534454	255.41757917336696	1.6051686141998496e-18
225.6131930534454	446.4153299011838	1.0483400016641173e-18
225.6131930534454	370.60362361481424	1.212016293389471e-18
225.6131930534454	307.666508376478	1.394808414818184e-18
225.6131930534454	505.38854278007426	9.605021850374613e-19
225.6131930534454	348.31045870454415	1.2691427067001625e-18
225.6131930534454	572.1523479713496	9.560886380250488e-19
225.6131930534454	394.3236339995635	1.1547988905560116e-18
225.6131930534454	419.56181327636216	1.1002826322573669e-18
225.6131930534454	474.9875714726077	9.98849501817858e-19
225.6131930534454	327.3583092891284	1.332025560239673e-18
225.6131930534454	537.7352893287167	9.582928706363987e-19
225.6131930534454	647.7359132210921	9.53889475514444e-19
225.6131930534454	780.2385701710655	9.582928706363987e-19
225.6131930534454	689.1934209440825	9.53889475514444e-19
225.6131930534454	608.7722263825888	9.53889475514444e-19
225.6131930534454	733.3043633640241	9.560886380250488e-19
225.6131930534454	883.3111400696051	9.649361060993744e-19
225.6131930534454	830.1767407872153	9.605021850374613e-19
225.6131930534454	939.8463385413619	9.693904952625471e-19
225.6131930534454	1000.	9.738654470129044e-19
240.0532765851876	271.7652542752618	1.5188617986108037e-18
240.0532765851876	255.41757917336696	1.586792573967229e-18
240.0532765851876	370.60362361481424	1.2009033550368238e-18
240.0532765851876	289.15924138943836	1.4504950764043937e-18
240.0532765851876	419.56181327636216	1.0927075850022115e-18
240.0532765851876	474.9875714726077	9.942597473089356e-19
240.0532765851876	394.3236339995635	1.1468485186154712e-18
240.0532765851876	446.4153299011838	1.0435228362745717e-18
240.0532765851876	307.666508376478	1.3852056642663016e-18
240.0532765851876	647.7359132210921	9.51695371442527e-19
240.0532765851876	537.7352893287167	9.53889475514444e-19
240.0532765851876	348.31045870454415	1.2604051190159277e-18
240.0532765851876	327.3583092891284	1.3198122607850121e-18
240.0532765851876	505.38854278007426	9.560886380250488e-19
240.0532765851876	608.7722263825888	9.51695371442527e-19
240.0532765851876	733.3043633640241	9.53889475514444e-19
240.0532765851876	689.1934209440825	9.51695371442527e-19
240.0532765851876	780.2385701710655	9.560886380250488e-19
240.0532765851876	830.1767407872153	9.582928706363987e-19
240.0532765851876	572.1523479713496	9.51695371442527e-19
240.0532765851876	883.3111400696051	9.62716592944152e-19
240.0532765851876	939.8463385413619	9.671607362731277e-19
240.0532765851876	1000.	9.716253948919415e-19
255.41757917336696	271.7652542752618	1.5014738025634501e-18
255.41757917336696	307.666508376478	1.3725047581508568e-18
255.41757917336696	289.15924138943836	1.4371955337721557e-18
255.41757917336696	327.3583092891284	1.3107258315801191e-18
255.41757917336696	505.38854278007426	9.51695371442527e-19
255.41757917336696	419.56181327636216	1.0851846892027236e-18
255.41757917336696	647.7359132210921	9.473222921004945e-19
255.41757917336696	370.60362361481424	1.1926355705634698e-18
255.41757917336696	474.9875714726077	9.896910829106071e-19
255.41757917336696	537.7352893287167	9.495063141740337e-19
255.41757917336696	348.31045870454415	1.2488485050798113e-18
255.41757917336696	608.7722263825888	9.473222921004945e-19
255.41757917336696	830.1767407872153	9.560886380250488e-19
255.41757917336696	883.3111400696051	9.605021850374613e-19
255.41757917336696	780.2385701710655	9.53889475514444e-19
255.41757917336696	394.3236339995635	1.1389528821050558e-18
255.41757917336696	446.4153299011838	1.0363385596488506e-18
255.41757917336696	572.1523479713496	9.473222921004945e-19
255.41757917336696	733.3043633640241	9.495063141740337e-19
255.41757917336696	689.1934209440825	9.495063141740337e-19
255.41757917336696	939.8463385413619	9.649361060993744e-19
255.41757917336696	1000.	9.693904952625471e-19
271.7652542752618	289.15924138943836	1.4207424566828651e-18
271.7652542752618	327.3583092891284	1.2987078286514205e-18
271.7652542752618	419.56181327636216	1.0777135858150272e-18
271.7652542752618	307.666508376478	1.359920306234452e-18
271.7652542752618	394.3236339995635	1.1311116041911796e-18
271.7652542752618	348.31045870454415	1.2402506356204878e-18
271.7652542752618	537.7352893287167	9.429693072377521e-19
271.7652542752618	608.7722263825888	9.429693072377521e-19
271.7652542752618	370.60362361481424	1.1844247067905294e-18
271.7652542752618	505.38854278007426	9.451432936401101e-19
271.7652542752618	572.1523479713496	9.429693072377521e-19
271.7652542752618	446.4153299011838	1.0292037441646021e-18
271.7652542752618	689.1934209440825	9.451432936401101e-19
271.7652542752618	474.9875714726077	9.82877418401814e-19
271.7652542752618	733.3043633640241	9.473222921004945e-19
271.7652542752618	647.7359132210921	9.429693072377521e-19
271.7652542752618	780.2385701710655	9.495063141740337e-19
271.7652542752618	939.8463385413619	9.62716592944152e-19
271.7652542752618	883.3111400696051	9.582928706363987e-19
271.7652542752618	830.1767407872153	9.53889475514444e-19
271.7652542752618	1000.	9.693904952625471e-19
289.15924138943836	307.666508376478	1.344351879316898e-18
289.15924138943836	370.60362361481424	1.1735647548066188e-18
289.15924138943836	394.3236339995635	1.1207404783276916e-18
289.15924138943836	327.3583092891284	1.283840164844267e-18
289.15924138943836	474.9875714726077	9.76110663504353e-19
289.15924138943836	348.31045870454415	1.2288788174934084e-18
289.15924138943836	537.7352893287167	9.386363245193413e-19
289.15924138943836	419.56181327636216	1.0702939182671328e-18
289.15924138943836	446.4153299011838	1.0221180492997883e-18
289.15924138943836	505.38854278007426	9.408003213648475e-19
289.15924138943836	647.7359132210921	9.408003213648475e-19
289.15924138943836	572.1523479713496	9.386363245193413e-19
289.15924138943836	689.1934209440825	9.408003213648475e-19
289.15924138943836	608.7722263825888	9.386363245193413e-19
289.15924138943836	883.3111400696051	9.560886380250488e-19
289.15924138943836	1000.	9.671607362731277e-19
289.15924138943836	939.8463385413619	9.605021850374613e-19
289.15924138943836	780.2385701710655	9.473222921004945e-19
289.15924138943836	733.3043633640241	9.429693072377521e-19
289.15924138943836	830.1767407872153	9.51695371442527e-19
307.666508376478	370.60362361481424	1.1628043773726377e-18
307.666508376478	327.3583092891284	1.2720686757278398e-18
307.666508376478	505.38854278007426	9.343232520345947e-19
307.666508376478	419.56181327636216	1.0604804278068158e-18
307.666508376478	474.9875714726077	9.693904952625471e-19
307.666508376478	348.31045870454415	1.2148105592484446e-18
307.666508376478	647.7359132210921	9.343232520345947e-19
307.666508376478	608.7722263825888	9.343232520345947e-19
307.666508376478	537.7352893287167	9.321741535232839e-19
307.666508376478	883.3111400696051	9.51695371442527e-19
307.666508376478	394.3236339995635	1.1104644449831714e-18
307.666508376478	780.2385701710655	9.429693072377521e-19
307.666508376478	830.1767407872153	9.473222921004945e-19
307.666508376478	733.3043633640241	9.408003213648475e-19
307.666508376478	446.4153299011838	1.015081136876743e-18
307.666508376478	939.8463385413619	9.582928706363987e-19
307.666508376478	689.1934209440825	9.36477305225658e-19
307.666508376478	572.1523479713496	9.321741535232839e-19
307.666508376478	1000.	9.649361060993744e-19
327.3583092891284	348.31045870454415	1.2036720003621355e-18
327.3583092891284	370.60362361481424	1.1521426614927357e-18
327.3583092891284	419.56181327636216	1.0531794043076783e-18
327.3583092891284	474.9875714726077	9.62716592944152e-19
327.3583092891284	446.4153299011838	1.005773890630482e-18
327.3583092891284	394.3236339995635	1.1002826322573669e-18
327.3583092891284	537.7352893287167	9.257564722330808e-19
327.3583092891284	647.7359132210921	9.300299982951551e-19
327.3583092891284	689.1934209440825	9.321741535232839e-19
327.3583092891284	608.7722263825888	9.278907749798292e-19
327.3583092891284	572.1523479713496	9.278907749798292e-19
327.3583092891284	780.2385701710655	9.408003213648475e-19
327.3583092891284	505.38854278007426	9.257564722330808e-19
327.3583092891284	939.8463385413619	9.53889475514444e-19
327.3583092891284	883.3111400696051	9.495063141740337e-19
327.3583092891284	1000.	9.605021850374613e-19
327.3583092891284	733.3043633640241	9.36477305225658e-19
327.3583092891284	830.1767407872153	9.451432936401101e-19
348.31045870454415	370.60362361481424	1.1389528821050558e-18
348.31045870454415	394.3236339995635	1.0901941762444777e-18
348.31045870454415	419.56181327636216	1.0435228362745717e-18
348.31045870454415	446.4153299011838	9.965519822252564e-19
348.31045870454415	505.38854278007426	9.193829743532279e-19
348.31045870454415	572.1523479713496	9.215025831988917e-19
348.31045870454415	474.9875714726077	9.53889475514444e-19
348.31045870454415	733.3043633640241	9.321741535232839e-19
348.31045870454415	608.7722263825888	9.23627078736801e-19
348.31045870454415	537.7352893287167	9.193829743532279e-19
348.31045870454415	780.2385701710655	9.36477305225658e-19
348.31045870454415	689.1934209440825	9.278907749798292e-19
348.31045870454415	939.8463385413619	9.51695371442527e-19
348.31045870454415	1000.	9.582928706363987e-19
348.31045870454415	647.7359132210921	9.257564722330808e-19
348.31045870454415	883.3111400696051	9.451432936401101e-19
348.31045870454415	830.1767407872153	9.408003213648475e-19
370.60362361481424	394.3236339995635	1.0777135858150272e-18
370.60362361481424	419.56181327636216	1.0315765413785687e-18
370.60362361481424	446.4153299011838	9.874146292011344e-19
370.60362361481424	474.9875714726077	9.451432936401101e-19
370.60362361481424	505.38854278007426	9.130533556969535e-19
370.60362361481424	537.7352893287167	9.130533556969535e-19
370.60362361481424	608.7722263825888	9.172682409596219e-19
370.60362361481424	572.1523479713496	9.151583718037175e-19
370.60362361481424	647.7359132210921	9.193829743532279e-19
370.60362361481424	689.1934209440825	9.23627078736801e-19
370.60362361481424	733.3043633640241	9.278907749798292e-19
370.60362361481424	780.2385701710655	9.321741535232839e-19
370.60362361481424	830.1767407872153	9.36477305225658e-19
370.60362361481424	883.3111400696051	9.429693072377521e-19
370.60362361481424	939.8463385413619	9.495063141740337e-19
370.60362361481424	1000.	9.560886380250488e-19
394.3236339995635	419.56181327636216	1.0221180492997883e-18
394.3236339995635	446.4153299011838	9.783610562725665e-19
394.3236339995635	474.9875714726077	9.36477305225658e-19
394.3236339995635	505.38854278007426	9.046815988898217e-19
394.3236339995635	537.7352893287167	9.067673141717021e-19
394.3236339995635	572.1523479713496	9.088578380052866e-19
394.3236339995635	647.7359132210921	9.130533556969535e-19
394.3236339995635	608.7722263825888	9.109531814765263e-19
394.3236339995635	689.1934209440825	9.172682409596219e-19
394.3236339995635	780.2385701710655	9.278907749798292e-19
394.3236339995635	830.1767407872153	9.321741535232839e-19
394.3236339995635	733.3043633640241	9.215025831988917e-19
394.3236339995635	883.3111400696051	9.386363245193413e-19
394.3236339995635	939.8463385413619	9.451432936401101e-19
394.3236339995635	1000.	9.51695371442527e-19
419.56181327636216	446.4153299011838	9.671607362731277e-19
419.56181327636216	474.9875714726077	9.278907749798292e-19
419.56181327636216	505.38854278007426	8.963866024511765e-19
419.56181327636216	537.7352893287167	8.984531938768296e-19
419.56181327636216	572.1523479713496	9.005245497647164e-19
419.56181327636216	608.7722263825888	9.046815988898217e-19
419.56181327636216	689.1934209440825	9.130533556969535e-19
419.56181327636216	647.7359132210921	9.088578380052866e-19
419.56181327636216	733.3043633640241	9.172682409596219e-19
419.56181327636216	830.1767407872153	9.278907749798292e-19
419.56181327636216	883.3111400696051	9.343232520345947e-19
419.56181327636216	939.8463385413619	9.408003213648475e-19
419.56181327636216	780.2385701710655	9.215025831988917e-19
419.56181327636216	1000.	9.495063141740337e-19
446.4153299011838	474.9875714726077	9.172682409596219e-19
446.4153299011838	505.38854278007426	8.88167662567686e-19
446.4153299011838	537.7352893287167	8.902153054831193e-19
446.4153299011838	572.1523479713496	8.943247645287176e-19
446.4153299011838	647.7359132210921	9.02600681099171e-19
446.4153299011838	689.1934209440825	9.067673141717021e-19
446.4153299011838	608.7722263825888	8.963866024511765e-19
446.4153299011838	733.3043633640241	9.109531814765263e-19
446.4153299011838	830.1767407872153	9.23627078736801e-19
446.4153299011838	780.2385701710655	9.172682409596219e-19
446.4153299011838	883.3111400696051	9.300299982951551e-19
446.4153299011838	939.8463385413619	9.36477305225658e-19
446.4153299011838	1000.	9.451432936401101e-19
474.9875714726077	505.38854278007426	8.779998804691106e-19
474.9875714726077	537.7352893287167	8.820529500227394e-19
474.9875714726077	572.1523479713496	8.861247295707152e-19
474.9875714726077	608.7722263825888	8.902153054831193e-19
474.9875714726077	647.7359132210921	8.943247645287176e-19
474.9875714726077	689.1934209440825	9.005245497647164e-19
474.9875714726077	733.3043633640241	9.046815988898217e-19
474.9875714726077	780.2385701710655	9.109531814765263e-19
474.9875714726077	883.3111400696051	9.257564722330808e-19
474.9875714726077	830.1767407872153	9.193829743532279e-19
474.9875714726077	939.8463385413619	9.321741535232839e-19
474.9875714726077	1000.	9.408003213648475e-19
505.38854278007426	537.7352893287167	8.719551694197967e-19
505.38854278007426	572.1523479713496	8.779998804691106e-19
505.38854278007426	608.7722263825888	8.820529500227394e-19
505.38854278007426	647.7359132210921	8.88167662567686e-19
505.38854278007426	689.1934209440825	8.943247645287176e-19
505.38854278007426	733.3043633640241	9.005245497647164e-19
505.38854278007426	830.1767407872153	9.130533556969535e-19
505.38854278007426	780.2385701710655	9.067673141717021e-19
505.38854278007426	939.8463385413619	9.278907749798292e-19
505.38854278007426	883.3111400696051	9.215025831988917e-19
505.38854278007426	1000.	9.36477305225658e-19
537.7352893287167	572.1523479713496	8.679484995830104e-19
537.7352893287167	608.7722263825888	8.73965434936643e-19
537.7352893287167	647.7359132210921	8.80024081879232e-19
537.7352893287167	689.1934209440825	8.861247295707152e-19
537.7352893287167	733.3043633640241	8.943247645287176e-19
537.7352893287167	780.2385701710655	9.005245497647164e-19
537.7352893287167	883.3111400696051	9.151583718037175e-19
537.7352893287167	830.1767407872153	9.088578380052866e-19
537.7352893287167	1000.	9.321741535232839e-19
537.7352893287167	939.8463385413619	9.23627078736801e-19
572.1523479713496	608.7722263825888	8.659520740158634e-19
572.1523479713496	647.7359132210921	8.719551694197967e-19
572.1523479713496	689.1934209440825	8.80024081879232e-19
572.1523479713496	733.3043633640241	8.861247295707152e-19
572.1523479713496	780.2385701710655	8.943247645287176e-19
572.1523479713496	883.3111400696051	9.109531814765263e-19
572.1523479713496	939.8463385413619	9.193829743532279e-19
572.1523479713496	830.1767407872153	9.02600681099171e-19
572.1523479713496	1000.	9.278907749798292e-19
608.7722263825888	647.7359132210921	8.639602405587865e-19
608.7722263825888	689.1934209440825	8.719551694197967e-19
608.7722263825888	733.3043633640241	8.80024081879232e-19
608.7722263825888	780.2385701710655	8.88167662567686e-19
608.7722263825888	830.1767407872153	8.963866024511765e-19
608.7722263825888	939.8463385413619	9.151583718037175e-19
608.7722263825888	883.3111400696051	9.046815988898217e-19
608.7722263825888	1000.	9.23627078736801e-19
647.7359132210921	689.1934209440825	8.639602405587865e-19
647.7359132210921	733.3043633640241	8.73965434936643e-19
647.7359132210921	780.2385701710655	8.820529500227394e-19
647.7359132210921	830.1767407872153	8.902153054831193e-19
647.7359132210921	883.3111400696051	9.005245497647164e-19
647.7359132210921	939.8463385413619	9.088578380052866e-19
647.7359132210921	1000.	9.193829743532279e-19
689.1934209440825	733.3043633640241	8.659520740158634e-19
689.1934209440825	780.2385701710655	8.759803350581069e-19
689.1934209440825	883.3111400696051	8.943247645287176e-19
689.1934209440825	830.1767407872153	8.840864956586271e-19
689.1934209440825	939.8463385413619	9.046815988898217e-19
689.1934209440825	1000.	9.130533556969535e-19
733.3043633640241	780.2385701710655	8.699495278472013e-19
733.3043633640241	830.1767407872153	8.779998804691106e-19
733.3043633640241	939.8463385413619	8.984531938768296e-19
733.3043633640241	1000.	9.088578380052866e-19
733.3043633640241	883.3111400696051	8.88167662567686e-19
780.2385701710655	883.3111400696051	8.840864956586271e-19
780.2385701710655	830.1767407872153	8.73965434936643e-19
780.2385701710655	939.8463385413619	8.943247645287176e-19
780.2385701710655	1000.	9.046815988898217e-19
830.1767407872153	939.8463385413619	8.902153054831193e-19
830.1767407872153	883.3111400696051	8.80024081879232e-19
830.1767407872153	1000.	9.005245497647164e-19
883.3111400696051	1000.	8.963866024511765e-19
883.3111400696051	939.8463385413619	8.861247295707152e-19
939.8463385413619	1000.	8.943247645287176e-19

==> limits/pwave_case5.dat <==
1.	1.0722672220103233	4.987246135832877e-14
1.	1.4174741629268053	1.904108592634717e-14
1.	1.2328467394420661	2.7961659668214345e-14
1.	1.6297508346206442	1.4904500950862904e-14
1.	1.1497569953977358	3.626235898387824e-14
1.	1.8738174228603839	1.2398352770811059e-14
1.	1.5199110829529336	1.6524256187089186e-14
1.	3.2745491628777286	5.092220039945659e-15
1.	2.848035868435802	6.656780732012377e-15
1.	2.154434690031884	1.0226745414460865e-14
1.	3.7649358067924683	3.941318117202205e-15
1.	1.321941148466029	2.2796237153911392e-14
1.	2.4770763559917106	8.403598234134511e-15
1.	4.328761281083058	3.0997164408866955e-15
1.	6.579332246575681	1.714911502524192e-15
1.	8.697490026177835	1.251491867947318e-15
1.	4.977023564332112	2.4993190975376424e-15
1.	5.722367659350217	2.053931291398706e-15
1.	1.7475284000076838	1.3622282923050661e-14
1.	17.47528400007684	6.784101664124656e-16
1.	11.497569953977356	9.564289606296968e-16
1.	7.564633275546289	1.4568554030718514e-15
1.	20.09233002565047	6.134239124113178e-16
1.	13.219411484660293	8.466462096846323e-16
1.	2.0092330025650473	9.369087114301934e-15
1.	3.0538555088334154	5.84196003160554e-15
1.	10.	1.087982603909695e-15
1.	4.0370172585965545	3.484611156664782e-15
1.	2.3101297000831598	9.28901430248885e-15
1.	3.511191734215131	4.461337243151108e-15
1.	23.101297000831604	5.571066436005744e-16
1.	2.6560877829466865	7.523415050495857e-15
1.	26.560877829466868	5.07816773368987e-16
1.	15.199110829529339	7.561151955880162e-16
1.	4.641588833612779	2.7941179273245077e-15
1.	5.3366992312063095	2.258296388373308e-15
1.	30.538555088334157	4.652096237777282e-16
1.	7.054802310718643	1.5777166223170292e-15
1.	35.11191734215131	4.269721132168262e-16
1.	10.722672220103231	1.0196816177570629e-15
1.	9.326033468832199	1.1652656157861191e-15
1.	6.1359072734131725	1.8715048752980416e-15
1.	8.111308307896872	1.3484671283482218e-15
1.	53.3669923120631	3.362919065135153e-16
1.	18.73817422860384	6.443299085004338e-16
1.	46.4158883361278	3.634672162361657e-16
1.	28.48035868435802	4.859753299557259e-16
1.	12.32846739442066	8.988859012427143e-16
1.	40.370172585965555	3.932252431552397e-16
1.	21.544346900318846	5.84196003160554e-16
1.	70.54802310718645	2.8892328843884493e-16
1.	14.174741629268055	7.994148338872018e-16
1.	81.11308307896873	2.6802745887199936e-16
1.	32.74549162877728	4.457696258755689e-16
1.	61.35907273413173	3.117156263740805e-16
1.	24.770763559917114	5.314736609745412e-16
1.	16.297508346206442	6.164233697210317e-16
1.	123.28467394420659	2.1359329308570939e-16
1.	93.26033468832199	2.485700176302744e-16
1.	187.3817422860385	1.6777319672625109e-16
1.	107.22672220103232	2.3052508845454636e-16
1.	57.22367659350217	3.2359786928311813e-16
1.	141.74741629268047	1.9736724974398692e-16
1.	37.64935806792467	4.0994445478918146e-16
1.	247.70763559917114	1.410606747835477e-16
1.	49.770235643321115	3.49476586824358e-16
1.	162.9750834620645	1.8215254427453918e-16
1.	497.7023564332114	8.633635844033757e-17
1.	86.97490026177834	2.581154590047064e-16
1.	376.49358067924675	1.0612133081209431e-16
1.	432.8761281083057	9.587343265989089e-17
1.	572.236765935022	8.413808179056399e-17
1.	215.44346900318845	1.5396065760283341e-16
1.	65.79332246575683	3.001062966135771e-16
1.	132.19411484660287	2.0547914395565436e-16
1.	43.287612810830595	3.783108536743279e-16
1.	327.45491628777285	1.1708653611417595e-16
1.	75.64633275546291	2.7838419295761356e-16
1.	284.8035868435802	1.2876893044082091e-16
1.	657.9332246575682	8.230017114129658e-17
1.	200.9233002565048	1.6084988302676876e-16
1.	114.97569953977356	2.220325093199527e-16
1.	100.	2.3934751306728796e-16
1.	151.99110829529332	1.8974235537022894e-16
1.	869.7490026177834	7.913226178515206e-17
1.	756.463327554629	8.061202635899639e-17
1.	533.6699231206312	8.518553811888505e-17
1.	265.6087782946687	1.3469999808511472e-16
1.	174.7528400007685	1.748663302979842e-16
1.	1000.	7.774799109552328e-17
1.	464.1588833612782	9.107243640017745e-17
1.	403.70172585965537	1.0094865045277357e-16
1.	231.01297000831605	1.474868656812906e-16
1.	613.5907273413176	8.319402120573335e-17
1.	351.1191734215131	1.1146568392524558e-16
1.	305.3855508833416	1.228261543986196e-16
1.	705.4802310718645	8.147389554549281e-17
1.	811.1308307896873	7.993311607769028e-17
1.	932.60334688322	7.837716063914706e-17
1.0722672220103233	1.1497569953977358	3.882925189138071e-14
1.0722672220103233	1.321941148466029	2.32765503656371e-14
1.0722672220103233	1.2328467394420661	2.911699299575554e-14
1.0722672220103233	1.7475284000076838	1.3493142863911439e-14
1.0722672220103233	1.5199110829529336	1.648831859249174e-14
1.0722672220103233	1.4174741629268053	1.933674148420197e-14
1.0722672220103233	2.6560877829466865	7.467084376703331e-15
1.0722672220103233	4.641588833612779	2.7494386392753364e-15
1.0722672220103233	2.3101297000831598	9.213482651895535e-15
1.0722672220103233	2.0092330025650473	1.1154972155291235e-14
1.0722672220103233	8.111308307896872	1.3332530890830896e-15
1.0722672220103233	3.0538555088334154	5.e-15
1.0722672220103233	5.3366992312063095	2.23609165966379e-15
1.0722672220103233	1.6297508346206442	1.4765368987845822e-14
1.0722672220103233	3.511191734215131	4.417841015442447e-15
1.0722672220103233	10.722672220103231	1.0095921764692123e-15
1.0722672220103233	16.297508346206442	7.083810783996853e-16
1.0722672220103233	4.0370172585965545	3.4510710672391384e-15
1.0722672220103233	7.054802310718643	1.5614189983592535e-15
1.0722672220103233	9.326033468832199	1.1531561362256211e-15
1.0722672220103233	1.8738174228603839	1.2279273169740175e-14
1.0722672220103233	2.848035868435802	6.611920066905106e-15
1.0722672220103233	6.1359072734131725	1.8532584622211554e-15
1.0722672220103233	2.4770763559917106	8.330904893638304e-15
1.0722672220103233	21.544346900318846	5.783550187820716e-16
1.0722672220103233	14.174741629268055	7.914551576692442e-16
1.0722672220103233	12.32846739442066	8.896005174214515e-16
1.0722672220103233	4.977023564332112	2.4687420733842776e-15
1.0722672220103233	18.73817422860384	6.386359467829898e-16
1.0722672220103233	2.154434690031884	1.0153361737590153e-14
1.0722672220103233	5.722367659350217	2.0299502825850397e-15
1.0722672220103233	8.697490026177835	1.239601699034985e-15
1.0722672220103233	3.7649358067924683	3.9348875690461204e-15
1.0722672220103233	3.2745491628777286	5.049122220382874e-15
1.0722672220103233	28.48035868435802	4.814186437818162e-16
1.0722672220103233	11.497569953977356	9.458360671185348e-16
1.0722672220103233	4.328761281083058	3.071038065059764e-15
1.0722672220103233	24.770763559917114	5.268211266153796e-16
1.0722672220103233	7.564633275546289	1.4403883220098196e-15
1.0722672220103233	17.47528400007684	6.723587316560444e-16
1.0722672220103233	10.	1.077285000758555e-15
1.0722672220103233	6.579332246575681	1.6979429717423476e-15
1.0722672220103233	32.74549162877728	4.415899233973359e-16
1.0722672220103233	13.219411484660293	8.3881309376683e-16
1.0722672220103233	37.64935806792467	4.0616017798087417e-16
1.0722672220103233	23.101297000831604	5.513402563663206e-16
1.0722672220103233	57.22367659350217	3.210674076579244e-16
1.0722672220103233	43.287612810830595	3.7503051381314675e-16
1.0722672220103233	15.199110829529339	7.482732856884563e-16
1.0722672220103233	49.770235643321115	3.4674375952292414e-16
1.0722672220103233	65.79332246575683	2.9729238790630533e-16
1.0722672220103233	20.09233002565047	6.07748554088434e-16
1.0722672220103233	86.97490026177834	2.560970549116027e-16
1.0722672220103233	114.97569953977356	2.2026398520847057e-16
1.0722672220103233	75.64633275546291	2.758432464009793e-16
1.0722672220103233	132.19411484660287	2.0363347571386842e-16
1.0722672220103233	100.	2.376897400350339e-16
1.0722672220103233	30.538555088334157	4.605679462205484e-16
1.0722672220103233	35.11191734215131	4.232609698167156e-16
1.0722672220103233	231.01297000831605	1.4643774625791588e-16
1.0722672220103233	26.560877829466868	5.030868885700739e-16
1.0722672220103233	174.7528400007685	1.7347349227455433e-16
1.0722672220103233	151.99110829529332	1.8825861337278654e-16
1.0722672220103233	200.9233002565048	1.59608779505055e-16
1.0722672220103233	61.35907273413173	3.091939223236577e-16
1.0722672220103233	70.54802310718645	2.867480035314935e-16
1.0722672220103233	305.3855508833416	1.2186313065689865e-16
1.0722672220103233	403.70172585965537	1.0013828917128713e-16
1.0722672220103233	40.370172585965555	3.900523115494321e-16
1.0722672220103233	265.6087782946687	1.33845469913537e-16
1.0722672220103233	46.4158883361278	3.600893640528052e-16
1.0722672220103233	351.1191734215131	1.1075855275648303e-16
1.0722672220103233	93.26033468832199	2.4672437404457643e-16
1.0722672220103233	53.3669923120631	3.333968516763837e-16
1.0722672220103233	123.28467394420659	2.117855539988244e-16
1.0722672220103233	81.11308307896873	2.659092773573911e-16
1.0722672220103233	464.1588833612782	9.03508128688682e-17
1.0722672220103233	141.74741629268047	1.9588128437963843e-16
1.0722672220103233	533.6699231206312	8.454595159047562e-17
1.0722672220103233	107.22672220103232	2.287224347743138e-16
1.0722672220103233	187.3817422860385	1.6638808353827523e-16
1.0722672220103233	247.70763559917114	1.4002794935281457e-16
1.0722672220103233	162.9750834620645	1.8072815287097633e-16
1.0722672220103233	613.5907273413176	8.263509887303993e-17
1.0722672220103233	215.44346900318845	1.52983941039311e-16
1.0722672220103233	811.1308307896873	7.929975630636442e-17
1.0722672220103233	705.4802310718645	8.09570303637445e-17
1.0722672220103233	932.60334688322	7.789950810783563e-17
1.0722672220103233	327.45491628777285	1.1614662859659376e-16
1.0722672220103233	432.8761281083057	9.522135219636325e-17
1.0722672220103233	376.49358067924675	1.0543927415587425e-16
1.0722672220103233	284.8035868435802	1.2773524296684643e-16
1.0722672220103233	497.7023564332114	8.578146257258501e-17
1.0722672220103233	572.236765935022	8.360256496999394e-17
1.0722672220103233	657.9332246575682	8.173356428299905e-17
1.0722672220103233	869.7490026177834	7.863025177819313e-17
1.0722672220103233	756.463327554629	8.013249590508646e-17
1.0722672220103233	1000.	7.712387218541788e-17
1.1497569953977358	1.2328467394420661	2.798625595868289e-14
1.1497569953977358	1.4174741629268053	1.807622074619466e-14
1.1497569953977358	1.8738174228603839	1.1271876350919989e-14
1.1497569953977358	1.321941148466029	2.1968374500836596e-14
1.1497569953977358	1.6297508346206442	1.3521702991634977e-14
1.1497569953977358	2.4770763559917106	7.599555414764666e-15
1.1497569953977358	2.848035868435802	6.088054831192811e-15
1.1497569953977358	2.154434690031884	9.343232520345947e-15
1.1497569953977358	6.579332246575681	1.5614189983592535e-15
1.1497569953977358	1.5199110829529336	1.5251067932302587e-14
1.1497569953977358	3.7649358067924683	3.569894427195533e-15
1.1497569953977358	4.977023564332112	2.269196255149046e-15
1.1497569953977358	3.2745491628777286	4.636734011532083e-15
1.1497569953977358	5.722367659350217	1.7555958671075708e-15
1.1497569953977358	15.199110829529339	6.932264166511275e-16
1.1497569953977358	7.564633275546289	1.3274601739947004e-15
1.1497569953977358	10.	9.968232316607038e-16
1.1497569953977358	1.7475284000076838	1.2346550171091653e-14
1.1497569953977358	20.09233002565047	5.641839199118388e-16
1.1497569953977358	2.6560877829466865	6.874744468723002e-15
1.1497569953977358	4.328761281083058	2.8126632993059724e-15
1.1497569953977358	13.219411484660293	7.765039461968177e-16
1.1497569953977358	3.0538555088334154	5.315960636393008e-15
1.1497569953977358	8.697490026177835	1.1411724987849188e-15
1.1497569953977358	2.3101297000831598	8.477635754906466e-15
1.1497569953977358	2.0092330025650473	1.0244316174598418e-14
1.1497569953977358	11.497569953977356	8.756319752653802e-16
1.1497569953977358	23.101297000831604	5.123980068245169e-16
1.1497569953977358	17.47528400007684	6.237838926407652e-16
1.1497569953977358	7.054802310718643	1.435000842962132e-15
1.1497569953977358	26.560877829466868	4.680915235645144e-16
1.1497569953977358	4.0370172585965545	3.1610539548138344e-15
1.1497569953977358	8.111308307896872	1.2278244961916867e-15
1.1497569953977358	3.511191734215131	4.0537018356136226e-15
1.1497569953977358	16.297508346206442	6.566949277996978e-16
1.1497569953977358	6.1359072734131725	1.701216345926042e-15
1.1497569953977358	5.3366992312063095	2.050537224794741e-15
1.1497569953977358	9.326033468832199	1.064016240227892e-15
1.1497569953977358	14.174741629268055	7.332776572295208e-16
1.1497569953977358	30.538555088334157	4.2901496883178194e-16
1.1497569953977358	4.641588833612779	2.5218137358045797e-15
1.1497569953977358	18.73817422860384	5.929689544466215e-16
1.1497569953977358	10.722672220103231	9.323888407388386e-16
1.1497569953977358	21.544346900318846	5.377410175579298e-16
1.1497569953977358	61.35907273413173	2.884760446167275e-16
1.1497569953977358	40.370172585965555	3.6374124606769177e-16
1.1497569953977358	24.770763559917114	4.898054973720151e-16
1.1497569953977358	53.3669923120631	3.1122658525782174e-16
1.1497569953977358	28.48035868435802	4.479024185217579e-16
1.1497569953977358	35.11191734215131	3.944289605940137e-16
1.1497569953977358	46.4158883361278	3.3598228186802743e-16
1.1497569953977358	12.32846739442066	8.236221993421374e-16
1.1497569953977358	123.28467394420659	1.982700452805289e-16
1.1497569953977358	93.26033468832199	2.3052508845454636e-16
1.1497569953977358	32.74549162877728	4.1118213577438937e-16
1.1497569953977358	70.54802310718645	2.6748933702654127e-16
1.1497569953977358	65.79332246575683	2.778659940531444e-16
1.1497569953977358	141.74741629268047	1.8358816188076226e-16
1.1497569953977358	187.3817422860385	1.562301818848185e-16
1.1497569953977358	43.287612810830595	3.49030584538332e-16
1.1497569953977358	327.45491628777285	1.0924559835902453e-16
1.1497569953977358	215.44346900318845	1.4344301719365276e-16
1.1497569953977358	107.22672220103232	2.1408572577809921e-16
1.1497569953977358	81.11308307896873	2.485700176302744e-16
1.1497569953977358	57.22367659350217	2.995727478430665e-16
1.1497569953977358	376.49358067924675	9.908520200777272e-17
1.1497569953977358	162.9750834620645	1.6946049424532316e-16
1.1497569953977358	497.7023564332114	8.069982868593628e-17
1.1497569953977358	247.70763559917114	1.31495835405205e-16
1.1497569953977358	49.770235643321115	3.2336085144323546e-16
1.1497569953977358	432.8761281083057	8.963490720941483e-17
1.1497569953977358	284.8035868435802	1.1995214214193368e-16
1.1497569953977358	132.19411484660287	1.9085783650605264e-16
1.1497569953977358	100.	2.223488106903522e-16
1.1497569953977358	37.64935806792467	3.784692832115023e-16
1.1497569953977358	756.463327554629	7.549131455395767e-17
1.1497569953977358	151.99110829529332	1.7652146143975178e-16
1.1497569953977358	657.9332246575682	7.704802499829928e-17
1.1497569953977358	572.236765935022	7.867141503825214e-17
1.1497569953977358	75.64633275546291	2.5802901642853274e-16
1.1497569953977358	869.7490026177834	7.405592153790499e-17
1.1497569953977358	200.9233002565048	1.4961397100923142e-16
1.1497569953977358	86.97490026177834	2.393775789445774e-16
1.1497569953977358	114.97569953977356	2.0616856052035964e-16
1.1497569953977358	265.6087782946687	1.255533115420219e-16
1.1497569953977358	231.01297000831605	1.3735395344135897e-16
1.1497569953977358	174.7528400007685	1.6267515883913359e-16
1.1497569953977358	351.1191734215131	1.040948210615678e-16
1.1497569953977358	1000.	7.269954872895737e-17
1.1497569953977358	305.3855508833416	1.1462484528381272e-16
1.1497569953977358	403.70172585965537	9.419827853598534e-17
1.1497569953977358	464.1588833612782	8.505011261650175e-17
1.1497569953977358	533.6699231206312	7.955249575704038e-17
1.1497569953977358	811.1308307896873	7.476626052560598e-17
1.1497569953977358	613.5907273413176	7.779032098732468e-17
1.1497569953977358	705.4802310718645	7.620744441477449e-17
1.1497569953977358	932.60334688322	7.338765882361481e-17
1.2328467394420661	1.321941148466029	2.252583143921464e-14
1.2328467394420661	1.7475284000076838	1.2215431093342542e-14
1.2328467394420661	2.0092330025650473	1.018913425573893e-14
1.2328467394420661	1.5199110829529336	1.539058743474462e-14
1.2328467394420661	1.4174741629268053	1.8392283891786683e-14
1.2328467394420661	2.3101297000831598	8.418212842227712e-15
1.2328467394420661	2.6560877829466865	6.845733888508281e-15
1.2328467394420661	3.0538555088334154	5.2977407055653536e-15
1.2328467394420661	3.511191734215131	4.0481894937617236e-15
1.2328467394420661	1.6297508346206442	1.3418775238690436e-14
1.2328467394420661	1.8738174228603839	1.1190056086401838e-14
1.2328467394420661	4.0370172585965545	3.1370575562111103e-15
1.2328467394420661	14.174741629268055	7.275435929838509e-16
1.2328467394420661	4.641588833612779	2.498691306893583e-15
1.2328467394420661	6.1359072734131725	1.6870300544532728e-15
1.2328467394420661	2.154434690031884	9.273082048989329e-15
1.2328467394420661	5.3366992312063095	2.0331825773860175e-15
1.2328467394420661	10.722672220103231	9.250009443082343e-16
1.2328467394420661	7.054802310718643	1.4243458970175965e-15
1.2328467394420661	12.32846739442066	8.170106048539856e-16
1.2328467394420661	9.326033468832199	1.0555853780813101e-15
1.2328467394420661	21.544346900318846	5.331452191863528e-16
1.2328467394420661	16.297508346206442	6.521465156279071e-16
1.2328467394420661	2.4770763559917106	7.624414696395438e-15
1.2328467394420661	24.770763559917114	4.859753299557259e-16
1.2328467394420661	2.848035868435802	6.0640140873512865e-15
1.2328467394420661	18.73817422860384	5.882951238157375e-16
1.2328467394420661	8.111308307896872	1.2184527380136327e-15
1.2328467394420661	3.2745491628777286	4.615234787180482e-15
1.2328467394420661	3.7649358067924683	3.555425313473021e-15
1.2328467394420661	4.328761281083058	2.7941179273245077e-15
1.2328467394420661	15.199110829529339	6.879351471255201e-16
1.2328467394420661	6.579332246575681	1.54639002368134e-15
1.2328467394420661	13.219411484660293	7.698514460136285e-16
1.2328467394420661	28.48035868435802	4.444464429341397e-16
1.2328467394420661	32.74549162877728	4.079155444169419e-16
1.2328467394420661	43.287612810830595	3.4687444563048524e-16
1.2328467394420661	4.977023564332112	2.247542979302783e-15
1.2328467394420661	11.497569953977356	8.684028741907242e-16
1.2328467394420661	7.564633275546289	1.3140502358780677e-15
1.2328467394420661	5.722367659350217	1.8483764336864008e-15
1.2328467394420661	10.	9.867120579774317e-16
1.2328467394420661	8.697490026177835	1.1327940963205534e-15
1.2328467394420661	23.101297000831604	5.085721344855972e-16
1.2328467394420661	20.09233002565047	5.599479375762311e-16
1.2328467394420661	37.64935806792467	3.756040856170805e-16
1.2328467394420661	49.770235643321115	3.2102036098937976e-16
1.2328467394420661	75.64633275546291	2.561453112585821e-16
1.2328467394420661	65.79332246575683	2.7597031887493197e-16
1.2328467394420661	17.47528400007684	6.186340158249079e-16
1.2328467394420661	57.22367659350217	2.9736708195881176e-16
1.2328467394420661	100.	2.206793805609462e-16
1.2328467394420661	26.560877829466868	4.642950563419571e-16
1.2328467394420661	46.4158883361278	3.334596736177041e-16
1.2328467394420661	114.97569953977356	2.0484348630643654e-16
1.2328467394420661	35.11191734215131	3.914265513090774e-16
1.2328467394420661	200.9233002565048	1.4877379826335327e-16
1.2328467394420661	30.538555088334157	4.257671156738296e-16
1.2328467394420661	86.97490026177834	2.3787890174159133e-16
1.2328467394420661	132.19411484660287	1.8969469499921087e-16
1.2328467394420661	53.3669923120631	3.0887044777730127e-16
1.2328467394420661	231.01297000831605	1.3642545630742058e-16
1.2328467394420661	351.1191734215131	1.0343445017532483e-16
1.2328467394420661	81.11308307896873	2.466933854081854e-16
1.2328467394420661	174.7528400007685	1.6166346300420283e-16
1.2328467394420661	151.99110829529332	1.7541630910566957e-16
1.2328467394420661	40.370172585965555	3.609724329134496e-16
1.2328467394420661	464.1588833612782	8.457781656574903e-17
1.2328467394420661	305.3855508833416	1.1392151921272582e-16
1.2328467394420661	265.6087782946687	1.2479599168449498e-16
1.2328467394420661	107.22672220103232	2.1278548151065601e-16
1.2328467394420661	70.54802310718645	2.6573676480403245e-16
1.2328467394420661	403.70172585965537	9.371833461193532e-17
1.2328467394420661	61.35907273413173	2.866939818080972e-16
1.2328467394420661	613.5907273413176	7.742962926786654e-17
1.2328467394420661	215.44346900318845	1.4258077400855412e-16
1.2328467394420661	705.4802310718645	7.57239892621235e-17
1.2328467394420661	141.74741629268047	1.8230514040373915e-16
1.2328467394420661	123.28467394420659	1.9706173168203528e-16
1.2328467394420661	533.6699231206312	7.904781981264498e-17
1.2328467394420661	811.1308307896873	7.425773990141203e-17
1.2328467394420661	93.26033468832199	2.2908183426045506e-16
1.2328467394420661	932.60334688322	7.288698883809496e-17
1.2328467394420661	162.9750834620645	1.683995486853757e-16
1.2328467394420661	247.70763559917114	1.3065069325407528e-16
1.2328467394420661	497.7023564332114	8.02584108721946e-17
1.2328467394420661	376.49358067924675	9.84566118243597e-17
1.2328467394420661	187.3817422860385	1.5519032704236905e-16
1.2328467394420661	327.45491628777285	1.0866396156468929e-16
1.2328467394420661	284.8035868435802	1.193584711152355e-16
1.2328467394420661	432.8761281083057	8.906626909170118e-17
1.2328467394420661	657.9332246575682	7.65720602782123e-17
1.2328467394420661	756.463327554629	7.501868419047827e-17
1.2328467394420661	572.236765935022	7.826730402141121e-17
1.2328467394420661	869.7490026177834	7.358611550875968e-17
1.2328467394420661	1000.	7.230945991330916e-17
1.321941148466029	1.6297508346206442	1.3605467795664908e-14
1.321941148466029	1.4174741629268053	1.8774303201206765e-14
1.321941148466029	2.4770763559917106	7.727740838963745e-15
1.321941148466029	1.8738174228603839	1.1230891708398811e-14
1.321941148466029	1.5199110829529336	1.5901179538468205e-14
1.321941148466029	2.154434690031884	9.392063491582839e-15
1.321941148466029	1.7475284000076838	1.2309386371767257e-14
1.321941148466029	2.848035868435802	6.17223976193387e-15
1.321941148466029	3.2745491628777286	4.691412291127936e-15
1.321941148466029	4.977023564332112	2.276619135265494e-15
1.321941148466029	8.697490026177835	1.144809575667676e-15
1.321941148466029	4.328761281083058	2.8313317623060852e-15
1.321941148466029	11.497569953977356	8.771731406492995e-16
1.321941148466029	17.47528400007684	6.250911324399852e-16
1.321941148466029	10.	9.959471532818013e-16
1.321941148466029	3.7649358067924683	3.6045893308922086e-15
1.321941148466029	5.722367659350217	1.8692729833645122e-15
1.321941148466029	7.564633275546289	1.3292677510078548e-15
1.321941148466029	15.199110829529339	6.947664472851724e-16
1.321941148466029	2.0092330025650473	1.0317277225667955e-14
1.321941148466029	2.3101297000831598	8.536048409478486e-15
1.321941148466029	23.101297000831604	5.1342882384364e-16
1.321941148466029	6.579332246575681	1.562923362091424e-15
1.321941148466029	2.6560877829466865	6.9536303667344914e-15
1.321941148466029	26.560877829466868	4.687387275932592e-16
1.321941148466029	13.219411484660293	7.771381838359445e-16
1.321941148466029	20.09233002565047	5.64940331343572e-16
1.321941148466029	3.0538555088334154	5.396468942091707e-15
1.321941148466029	3.511191734215131	4.105628288935591e-15
1.321941148466029	9.326033468832199	1.0671839742954137e-15
1.321941148466029	5.3366992312063095	2.057417116846559e-15
1.321941148466029	30.538555088334157	4.295541850102244e-16
1.321941148466029	12.32846739442066	8.248818474327242e-16
1.321941148466029	6.1359072734131725	1.706173961151754e-15
1.321941148466029	4.641588833612779	2.5323945462911224e-15
1.321941148466029	4.0370172585965545	3.1893708699640554e-15
1.321941148466029	8.111308307896872	1.2317377451491677e-15
1.321941148466029	16.297508346206442	6.587327429217979e-16
1.321941148466029	10.722672220103231	9.33873485770919e-16
1.321941148466029	46.4158883361278	3.368132824836291e-16
1.321941148466029	18.73817422860384	5.941494216600272e-16
1.321941148466029	7.054802310718643	1.4372857983149293e-15
1.321941148466029	40.370172585965555	3.6429755206143847e-16
1.321941148466029	24.770763559917114	4.905751457199716e-16
1.321941148466029	35.11191734215131	3.9513145135291436e-16
1.321941148466029	21.544346900318846	5.385747136394239e-16
1.321941148466029	53.3669923120631	3.1174173014108294e-16
1.321941148466029	14.174741629268055	7.346759239561917e-16
1.321941148466029	28.48035868435802	4.4859683177836455e-16
1.321941148466029	93.26033468832199	2.3115331905559733e-16
1.321941148466029	70.54802310718645	2.683980454826588e-16
1.321941148466029	32.74549162877728	4.119575832360325e-16
1.321941148466029	81.11308307896873	2.4928917138319784e-16
1.321941148466029	61.35907273413173	2.8922587267871676e-16
1.321941148466029	107.22672220103232	2.145882782467673e-16
1.321941148466029	376.49358067924675	9.93635507908092e-17
1.321941148466029	215.44346900318845	1.439182663836952e-16
1.321941148466029	43.287612810830595	3.5046566844422834e-16
1.321941148466029	123.28467394420659	1.9890195973605513e-16
1.321941148466029	162.9750834620645	1.6982984679684542e-16
1.321941148466029	141.74741629268047	1.8387664032017146e-16
1.321941148466029	49.770235643321115	3.240181559907815e-16
1.321941148466029	187.3817422860385	1.5666578177410596e-16
1.321941148466029	247.70763559917114	1.3181555102553784e-16
1.321941148466029	57.22367659350217	3.000309145123401e-16
1.321941148466029	284.8035868435802	1.2033948488359706e-16
1.321941148466029	327.45491628777285	1.0959836812892924e-16
1.321941148466029	432.8761281083057	8.97776330914449e-17
1.321941148466029	37.64935806792467	3.794848045392374e-16
1.321941148466029	497.7023564332114	8.089095975123717e-17
1.321941148466029	572.236765935022	7.888416018497598e-17
1.321941148466029	100.	2.226981950801489e-16
1.321941148466029	403.70172585965537	9.449454515762152e-17
1.321941148466029	75.64633275546291	2.5842905617421666e-16
1.321941148466029	86.97490026177834	2.3990936595647226e-16
1.321941148466029	231.01297000831605	1.3778883516837388e-16
1.321941148466029	114.97569953977356	2.0664387572280025e-16
1.321941148466029	174.7528400007685	1.6319362739690368e-16
1.321941148466029	657.9332246575682	7.716909322940617e-17
1.321941148466029	65.79332246575683	2.78378365133164e-16
1.321941148466029	305.3855508833416	1.1488670415650854e-16
1.321941148466029	151.99110829529332	1.7679883572792315e-16
1.321941148466029	756.463327554629	7.560360545620121e-17
1.321941148466029	265.6087782946687	1.2589547140367902e-16
1.321941148466029	200.9233002565048	1.5003426451332507e-16
1.321941148466029	869.7490026177834	7.417384096293828e-17
1.321941148466029	132.19411484660287	1.9123779133627937e-16
1.321941148466029	1000.	7.289004063431918e-17
1.321941148466029	351.1191734215131	1.0442439974803708e-16
1.321941148466029	464.1588833612782	8.532117925962709e-17
1.321941148466029	533.6699231206312	7.975593502941813e-17
1.321941148466029	613.5907273413176	7.804805250863294e-17
1.321941148466029	705.4802310718645	7.645032823353993e-17
1.321941148466029	811.1308307896873	7.488531102514714e-17
1.321941148466029	932.60334688322	7.357071209949381e-17
1.4174741629268053	1.5199110829529336	1.6831496054002705e-14
1.4174741629268053	1.7475284000076838	1.297946786615164e-14
1.4174741629268053	2.6560877829466865	7.428261706610816e-15
1.4174741629268053	1.6297508346206442	1.457221434757827e-14
1.4174741629268053	3.511191734215131	4.3958840661986765e-15
1.4174741629268053	2.0092330025650473	1.0980276073367987e-14
1.4174741629268053	2.3101297000831598	9.092765207733167e-15
1.4174741629268053	3.0538555088334154	5.7824605992459385e-15
1.4174741629268053	4.0370172585965545	3.4013652674574425e-15
1.4174741629268053	4.641588833612779	2.698742232086065e-15
1.4174741629268053	6.1359072734131725	1.8084169313092666e-15
1.4174741629268053	2.848035868435802	6.5910518796236464e-15
1.4174741629268053	21.544346900318846	5.668120671739114e-16
1.4174741629268053	7.054802310718643	1.5241492650255702e-15
1.4174741629268053	18.73817422860384	6.260078299795753e-16
1.4174741629268053	1.8738174228603839	1.1970379471163672e-14
1.4174741629268053	9.326033468832199	1.127022465966172e-15
1.4174741629268053	5.3366992312063095	2.18555296746241e-15
1.4174741629268053	24.770763559917114	5.166635120316925e-16
1.4174741629268053	8.111308307896872	1.303501749808089e-15
1.4174741629268053	16.297508346206442	6.938216836296398e-16
1.4174741629268053	2.4770763559917106	8.273203230938948e-15
1.4174741629268053	2.154434690031884	9.98933147719635e-15
1.4174741629268053	28.48035868435802	4.723737087042645e-16
1.4174741629268053	12.32846739442066	8.70587185612441e-16
1.4174741629268053	14.174741629268055	7.750422956809914e-16
1.4174741629268053	10.722672220103231	9.867120579774317e-16
1.4174741629268053	3.7649358067924683	3.856596318143124e-15
1.4174741629268053	4.328761281083058	3.01978050858001e-15
1.4174741629268053	3.2745491628777286	5.026026513466424e-15
1.4174741629268053	4.977023564332112	2.4236779873614444e-15
1.4174741629268053	32.74549162877728	4.3334772233041763e-16
1.4174741629268053	6.579332246575681	1.6584210597631124e-15
1.4174741629268053	10.	1.0539072390063933e-15
1.4174741629268053	5.722367659350217	1.9848184509679422e-15
1.4174741629268053	8.697490026177835	1.210342819913077e-15
1.4174741629268053	37.64935806792467	3.987461846776012e-16
1.4174741629268053	20.09233002565047	5.948588297097451e-16
1.4174741629268053	23.101297000831604	5.407325291949824e-16
1.4174741629268053	7.564633275546289	1.4068613417603152e-15
1.4174741629268053	11.497569953977356	9.253689449595737e-16
1.4174741629268053	57.22367659350217	3.1507473891767716e-16
1.4174741629268053	26.560877829466868	4.93779547103026e-16
1.4174741629268053	17.47528400007684	6.590224042037986e-16
1.4174741629268053	13.219411484660293	8.201294451377248e-16
1.4174741629268053	30.538555088334157	4.520850804165425e-16
1.4174741629268053	43.287612810830595	3.6821558983485513e-16
1.4174741629268053	65.79332246575683	2.925262916460181e-16
1.4174741629268053	49.770235643321115	3.4027184602747784e-16
1.4174741629268053	15.199110829529339	7.332776572295208e-16
1.4174741629268053	100.	2.3343893236310497e-16
1.4174741629268053	35.11191734215131	4.151609283711586e-16
1.4174741629268053	86.97490026177834	2.5171194997515714e-16
1.4174741629268053	75.64633275546291	2.7124492752660537e-16
1.4174741629268053	174.7528400007685	1.7079608069055656e-16
1.4174741629268053	114.97569953977356	2.1666927165858285e-16
1.4174741629268053	151.99110829529332	1.8532584622211552e-16
1.4174741629268053	265.6087782946687	1.3170797378172004e-16
1.4174741629268053	132.19411484660287	2.0044860349506194e-16
1.4174741629268053	40.370172585965555	3.830285599778318e-16
1.4174741629268053	61.35907273413173	3.034228701745179e-16
1.4174741629268053	200.9233002565048	1.5715851733799925e-16
1.4174741629268053	305.3855508833416	1.201205079338909e-16
1.4174741629268053	231.01297000831605	1.440086812809717e-16
1.4174741629268053	46.4158883361278	3.539310264105039e-16
1.4174741629268053	70.54802310718645	2.818085683676117e-16
1.4174741629268053	53.3669923120631	3.273384801170248e-16
1.4174741629268053	533.6699231206312	8.334044772880858e-17
1.4174741629268053	613.5907273413176	8.147389554549281e-17
1.4174741629268053	107.22672220103232	2.247966483641375e-16
1.4174741629268053	351.1191734215131	1.0906963950693779e-16
1.4174741629268053	81.11308307896873	2.612467541843195e-16
1.4174741629268053	187.3817422860385	1.6396413225291794e-16
1.4174741629268053	403.70172585965537	9.874146292011385e-17
1.4174741629268053	464.1588833612782	8.906626909170118e-17
1.4174741629268053	705.4802310718645	7.975593502941813e-17
1.4174741629268053	123.28467394420659	2.0848627486026785e-16
1.4174741629268053	93.26033468832199	2.424033185936936e-16
1.4174741629268053	284.8035868435802	1.2589547140367902e-16
1.4174741629268053	162.9750834620645	1.7794622228799112e-16
1.4174741629268053	932.60334688322	7.669398615711688e-17
1.4174741629268053	141.74741629268047	1.9274501343581695e-16
1.4174741629268053	811.1308307896873	7.825092072263748e-17
1.4174741629268053	327.45491628777285	1.1452170740534229e-16
1.4174741629268053	215.44346900318845	1.5056917220633963e-16
1.4174741629268053	247.70763559917114	1.3778883516837388e-16
1.4174741629268053	572.236765935022	8.23794640106334e-17
1.4174741629268053	657.9332246575682	8.055466880288003e-17
1.4174741629268053	376.49358067924675	1.0376845491086258e-16
1.4174741629268053	432.8761281083057	9.375561933947192e-17
1.4174741629268053	497.7023564332114	8.454595159047562e-17
1.4174741629268053	756.463327554629	7.900811359891694e-17
1.4174741629268053	1000.	7.601305653585657e-17
1.4174741629268053	869.7490026177834	7.742962926786654e-17
1.5	1.608628908783366	1.6550221323339953e-14
1.5	2.1277191857028694	1.1275180459655574e-14
1.5	1.8500569158527636	1.3369424671632986e-14
1.5	3.2366964415478443	5.7824605992459385e-15
1.5	1.7251246441157089	1.4605504369582523e-14
1.5	2.447053868675886	9.338539356280917e-15
1.5	3.7224698645572034	4.408694372089071e-15
1.5	4.923677863659331	2.736174692669088e-15
1.5	2.8143152895543033	7.523415050495857e-15
1.5	6.512505026813057	1.8569090068833543e-15
1.5	7.489921944455094	1.570302572047587e-15
1.5	8.61403261925502	1.3484671283482218e-15
1.5	4.281149666883797	3.4371555106475937e-15
1.5	15.070351883346424	8.082494306024685e-16
1.5	5.662638681523797	2.233237957786277e-15
1.5	9.906853304462283	1.1703507286203279e-15
1.5	13.103706971044476	9.064067110154737e-16
1.5	2.281807061263093	1.0359481156303245e-14
1.5	22.925090228759625	5.942240563339944e-16
1.5	1.9840366918235672	1.2373978533646087e-14
1.5	17.332156952971005	7.257485652783269e-16
1.5	19.93342073016781	6.546634167372003e-16
1.5	11.39370452077802	1.0257836164965774e-15
1.5	3.4710956432200746	5.032132880340319e-15
1.5	3.018125955472055	6.634937503595379e-15
1.5	3.9920484241344116	1.4240179342179024e-15
1.5	2.6242677296681363	8.4328528664301e-15
1.5	5.280247032679416	2.4681736331172116e-15
1.5	4.591187411318369	3.059487422807057e-15
1.5	6.984135903152317	1.7040322136489043e-15
1.5	6.07272285539607	2.0346728646005282e-15
1.5	8.032336642920923	1.4533826843779002e-15
1.5	14.052667897232176	8.554116152130278e-16
1.5	10.62430041375603	1.0932338479439107e-15
1.5	16.161735803392606	7.656244281036778e-16
1.5	30.322813451483334	4.953532918067008e-16
1.5	9.23785459502435	1.2540358100861096e-15
1.5	26.365758748139648	5.415822009524743e-16
1.5	12.218828313506167	9.636441312463668e-16
1.5	18.58733915074652	6.883817449038237e-16
1.5	40.10771632470945	4.186345020060843e-16
1.5	24.585308585633207	5.66622242451741e-16
1.5	21.376984558326384	6.230008613527433e-16
1.5	34.87375517605148	4.549618652274848e-16
1.5	46.12720656730547	3.8607969088749934e-16
1.5	53.05012054231643	3.572436308665351e-16
1.5	70.16892377441258	3.0677609628260115e-16
1.5	92.81181292947042	2.638520210910938e-16
1.5	141.18576674072995	2.089669334810166e-16
1.5	61.012046880572726	3.3078976424099215e-16
1.5	80.70009310287722	2.8450569946241905e-16
1.5	106.74129716645761	2.4441099417799484e-16
1.5	32.518769542467474	4.744847678190306e-16
1.5	162.3753637352035	1.9268046334815359e-16
1.5	186.7451610512345	1.773548925326171e-16
1.5	122.76136152448956	2.2622237675452804e-16
1.5	214.7724529992276	1.6287280089264898e-16
1.5	28.275147816176883	5.178329818905987e-16
1.5	37.39928715601997	4.360778860720009e-16
1.5	284.07761809561345	1.3602335068341611e-16
1.5	247.00616769743354	1.4913864521980674e-16
1.5	43.01228796347345	4.017290409151385e-16
1.5	99.53317690329328	2.536957932891239e-16
1.5	326.7128665456223	1.23682808482163e-16
1.5	49.467705310393015	3.715451990906012e-16
1.5	56.891971679208346	3.434925605473476e-16
1.5	375.74694508502654	1.1191930325758218e-16
1.5	75.25050618782434	2.95134402752774e-16
1.5	151.41033725858887	2.00729954767924e-16
1.5	86.54433513786495	2.7367475621902676e-16
1.5	65.43049493075686	3.1845671609664283e-16
1.5	131.6516500199333	2.1733252658761416e-16
1.5	200.26910976161423	1.7009314543535783e-16
1.5	114.47142425533316	2.352787586615139e-16
1.5	432.1402099449142	1.0111150795128254e-16
1.5	230.32611780324953	1.5574687779739633e-16
1.5	174.13446945244175	1.8487247231056731e-16
1.5	304.6503125379497	1.2960190000386685e-16
1.5	264.8941746705891	1.424137184679596e-16
1.5	496.9971505928719	9.100001544412095e-17
1.5	571.5880216953658	8.864215911620873e-17
1.5	657.3737216720134	8.667682379274796e-17
1.5	350.37317466451333	1.1765412763802492e-16
1.5	756.0344051003009	8.491490240966124e-17
1.5	402.95826550053977	1.0646401187215435e-16
1.5	1000.	8.173185323446887e-17
1.5	869.5023893585922	8.332823568134742e-17
1.5	463.4354895767347	9.598991400986316e-17
1.5	532.9893226844354	8.959738549366798e-17
1.5	612.9820104089729	8.759803350581069e-17
1.5	704.9802483707408	8.572939994835615e-17
1.5	810.7858667194523	8.41081432459105e-17
1.5	932.4711198522945	8.242949225160559e-17
1.608628908783366	1.7251246441157089	1.4560321679045266e-14
1.608628908783366	2.6242677296681363	6.164233697210317e-15
1.608628908783366	1.9840366918235672	1.2488485050798113e-14
1.608628908783366	2.281807061263093	1.0506249416213776e-14
1.608628908783366	3.4710956432200746	5.195051391638854e-15
1.608628908783366	3.018125955472055	6.845733888508281e-15
1.608628908783366	1.8500569158527636	1.332025560239673e-14
1.608628908783366	3.9920484241344116	3.995734566161722e-15
1.608628908783366	4.591187411318369	3.143039523829044e-15
1.608628908783366	6.984135903152317	1.7417581144265755e-15
1.608628908783366	5.280247032679416	2.5274160474205387e-15
1.608628908783366	10.62430041375603	1.1160344542690745e-15
1.608628908783366	6.07272285539607	2.0793270756616002e-15
1.608628908783366	12.218828313506167	9.824042790432775e-16
1.608628908783366	2.447053868675886	9.557284284328938e-15
1.608628908783366	14.052667897232176	8.728866260319852e-16
1.608628908783366	2.1277191857028694	1.145073234533568e-14
1.608628908783366	8.032336642920923	1.4837567174198102e-15
1.608628908783366	2.8143152895543033	7.753668689545349e-15
1.608628908783366	3.7224698645572034	4.055654153948445e-15
1.608628908783366	16.161735803392606	7.802028095673372e-16
1.608628908783366	18.58733915074652	7.017390328742556e-16
1.608628908783366	21.376984558326384	6.346509087961929e-16
1.608628908783366	3.2366964415478443	5.972171436154996e-15
1.608628908783366	24.585308585633207	5.770730276183406e-16
1.608628908783366	9.23785459502435	1.2805921887430777e-15
1.608628908783366	4.281149666883797	3.5313910419374512e-15
1.608628908783366	5.662638681523797	2.2877990077831234e-15
1.608628908783366	6.512505026813057	1.9007233427749745e-15
1.608628908783366	4.923677863659331	2.8080154483226765e-15
1.608628908783366	7.489921944455094	1.604160819710841e-15
1.608628908783366	11.39370452077802	1.0455564767610265e-15
1.608628908783366	15.070351883346424	8.248818474327242e-16
1.608628908783366	13.103706971044476	9.250009443082343e-16
1.608628908783366	28.275147816176883	5.273176580105022e-16
1.608628908783366	8.61403261925502	1.3769367736736624e-15
1.608628908783366	9.906853304462283	1.1941595578999015e-15
1.608628908783366	17.332156952971005	7.39118804232948e-16
1.608628908783366	49.467705310393015	3.7801793384477573e-16
1.608628908783366	37.39928715601997	4.442789962502513e-16
1.608628908783366	22.925090228759625	6.049305959133023e-16
1.608628908783366	43.01228796347345	4.0953272290153003e-16
1.608628908783366	32.518769542467474	4.824780342161717e-16
1.608628908783366	56.891971679208346	3.5002573149329705e-16
1.608628908783366	19.93342073016781	6.673524668055164e-16
1.608628908783366	65.43049493075686	3.2410634982658345e-16
1.608628908783366	75.25050618782434	3.005778640350125e-16
1.608628908783366	99.53317690329328	2.581154590047064e-16
1.608628908783366	26.365758748139648	5.516750798995184e-16
1.608628908783366	174.13446945244175	1.8813647782938976e-16
1.608628908783366	53.05012054231643	3.639392849799877e-16
1.608628908783366	40.10771632470945	4.265968600877848e-16
1.608628908783366	114.47142425533316	2.3916719708885064e-16
1.608628908783366	264.8941746705891	1.4484923268941422e-16
1.608628908783366	230.32611780324953	1.5839383098600767e-16
1.608628908783366	30.322813451483334	5.046480367164336e-16
1.608628908783366	131.6516500199333	2.2128541197576365e-16
1.608628908783366	151.41033725858887	2.0420979508864934e-16
1.608628908783366	86.54433513786495	2.788099538433555e-16
1.608628908783366	46.12720656730547	3.9324994007082407e-16
1.608628908783366	200.26910976161423	1.7268360445104456e-16
1.608628908783366	61.012046880572726	3.365524935362918e-16
1.608628908783366	304.6503125379497	1.3170797378172004e-16
1.608628908783366	80.70009310287722	2.8946210835473813e-16
1.608628908783366	34.87375517605148	4.628878120142799e-16
1.608628908783366	350.37317466451333	1.1954852590078726e-16
1.608628908783366	70.16892377441258	3.121204805056192e-16
1.608628908783366	402.95826550053977	1.0819408730841232e-16
1.608628908783366	106.74129716645761	2.4861165099710235e-16
1.608628908783366	186.7451610512345	1.805126227316324e-16
1.608628908783366	284.07761809561345	1.3817301702504382e-16
1.608628908783366	141.18576674072995	2.127320330595905e-16
1.608628908783366	247.00616769743354	1.5153681644502905e-16
1.608628908783366	532.9893226844354	9.105337266782777e-17
1.608628908783366	122.76136152448956	2.299755838280651e-16
1.608628908783366	162.3753637352035	1.960823224128235e-16
1.608628908783366	463.4354895767347	9.758859091194173e-17
1.608628908783366	92.81181292947042	2.6821830317986326e-16
1.608628908783366	612.9820104089729	8.902153054831193e-17
1.608628908783366	214.7724529992276	1.655160727606317e-16
1.608628908783366	704.9802483707408	8.717543973607314e-17
1.608628908783366	810.7858667194523	8.536763237353443e-17
1.608628908783366	326.7128665456223	1.2559274401883397e-16
1.608628908783366	375.74694508502654	1.1379518901910437e-16
1.608628908783366	932.4711198522945	8.373217965167634e-17
1.608628908783366	432.1402099449142	1.0275460342695873e-16
1.608628908783366	571.5880216953658	9.003171994622744e-17
1.608628908783366	496.9971505928719	9.25330201155514e-17
1.608628908783366	657.3737216720134	8.807981892889586e-17
1.608628908783366	756.0344051003009	8.627673403023133e-17
1.608628908783366	869.5023893585922	8.452648446030452e-17
1.608628908783366	1000.	8.306002290564869e-17
1.7251246441157089	1.8500569158527636	1.2744409868716267e-14
1.7251246441157089	2.1277191857028694	1.1437316032403905e-14
1.7251246441157089	2.447053868675886	9.62555373094215e-15
1.7251246441157089	3.2366964415478443	6.074305616922139e-15
1.7251246441157089	2.8143152895543033	7.599555414764666e-15
1.7251246441157089	4.281149666883797	3.569894427195533e-15
1.7251246441157089	6.512505026813057	1.9116574185877126e-15
1.7251246441157089	5.662638681523797	2.3033695243073236e-15
1.7251246441157089	7.489921944455094	1.6151800041658294e-15
1.7251246441157089	1.9840366918235672	1.2130824355698238e-14
1.7251246441157089	3.7224698645572034	4.599609103802119e-15
1.7251246441157089	2.281807061263093	1.0533337514718307e-14
1.7251246441157089	13.103706971044476	9.294266276595063e-16
1.7251246441157089	8.61403261925502	1.3834378637435574e-15
1.7251246441157089	4.923677863659331	2.668349615603151e-15
1.7251246441157089	17.332156952971005	7.433395254227646e-16
1.7251246441157089	2.6242677296681363	8.734898634024351e-15
1.7251246441157089	15.070351883346424	8.284815565567733e-16
1.7251246441157089	19.93342073016781	6.705033148168527e-16
1.7251246441157089	26.365758748139648	5.541753437356097e-16
1.7251246441157089	11.39370452077802	1.0522097398781218e-15
1.7251246441157089	3.4710956432200746	5.276820784379893e-15
1.7251246441157089	9.906853304462283	1.1998981546178117e-15
1.7251246441157089	22.925090228759625	6.07850346809589e-16
1.7251246441157089	3.018125955472055	6.953921516955348e-15
1.7251246441157089	4.591187411318369	3.1683416663672764e-15
1.7251246441157089	6.984135903152317	1.753575623815468e-15
1.7251246441157089	5.280247032679416	2.5427535781786108e-15
1.7251246441157089	8.032336642920923	1.4910118387834544e-15
1.7251246441157089	6.07272285539607	2.0922519770674306e-15
1.7251246441157089	14.052667897232176	8.776874649960278e-16
1.7251246441157089	34.87375517605148	4.652778018923674e-16
1.7251246441157089	18.58733915074652	7.050522341377392e-16
1.7251246441157089	3.9920484241344116	4.040315636888072e-15
1.7251246441157089	16.161735803392606	7.83541927884711e-16
1.7251246441157089	9.23785459502435	1.2863421410795786e-15
1.7251246441157089	30.322813451483334	5.070200751585334e-16
1.7251246441157089	40.10771632470945	4.2861100094304233e-16
1.7251246441157089	12.218828313506167	9.882211357570048e-16
1.7251246441157089	21.376984558326384	6.386493165654557e-16
1.7251246441157089	10.62430041375603	1.1220316507201335e-15
1.7251246441157089	28.275147816176883	5.298073435615826e-16
1.7251246441157089	70.16892377441258	3.1347598321648923e-16
1.7251246441157089	24.585308585633207	5.803197927878248e-16
1.7251246441157089	61.012046880572726	3.3867283101043603e-16
1.7251246441157089	46.12720656730547	3.956280803441135e-16
1.7251246441157089	53.05012054231643	3.6575712100290996e-16
1.7251246441157089	80.70009310287722	2.905549297320659e-16
1.7251246441157089	37.39928715601997	4.46404656952679e-16
1.7251246441157089	106.74129716645761	2.4975930526875827e-16
1.7251246441157089	122.76136152448956	2.3115331905559733e-16
1.7251246441157089	162.3753637352035	1.9702048174673655e-16
1.7251246441157089	43.01228796347345	4.114662968818692e-16
1.7251246441157089	92.81181292947042	2.69467748926651e-16
1.7251246441157089	32.518769542467474	4.854770722682986e-16
1.7251246441157089	247.00616769743354	1.5227140998088514e-16
1.7251246441157089	141.18576674072995	2.1365590337733928e-16
1.7251246441157089	186.7451610512345	1.812472346096419e-16
1.7251246441157089	75.25050618782434	3.0188323851369646e-16
1.7251246441157089	214.7724529992276	1.6644382538771947e-16
1.7251246441157089	375.74694508502654	1.143396441103079e-16
1.7251246441157089	284.07761809561345	1.388341082647939e-16
1.7251246441157089	49.467705310393015	3.802243529570377e-16
1.7251246441157089	432.1402099449142	1.0325271912733891e-16
1.7251246441157089	326.7128665456223	1.2619364472024936e-16
1.7251246441157089	65.43049493075686	3.2603222235335706e-16
1.7251246441157089	496.9971505928719	9.283182256347642e-17
1.7251246441157089	131.6516500199333	2.223441559367148e-16
1.7251246441157089	56.891971679208346	3.5167834826606695e-16
1.7251246441157089	114.47142425533316	2.4028131358884734e-16
1.7251246441157089	86.54433513786495	2.800911474387538e-16
1.7251246441157089	99.53317690329328	2.5933412922944364e-16
1.7251246441157089	174.13446945244175	1.8903662012958941e-16
1.7251246441157089	571.5880216953658	9.046815988898217e-17
1.7251246441157089	264.8941746705891	1.4539000202827916e-16
1.7251246441157089	657.3737216720134	8.844937670334323e-17
1.7251246441157089	756.0344051003009	8.661515097531289e-17
1.7251246441157089	151.41033725858887	2.0534153753439975e-16
1.7251246441157089	230.32611780324953	1.593016702654959e-16
1.7251246441157089	200.26910976161423	1.7374971454068415e-16
1.7251246441157089	402.95826550053977	1.0866396156468929e-16
1.7251246441157089	869.5023893585922	8.491490240966124e-17
1.7251246441157089	304.6503125379497	1.3236306937140724e-16
1.7251246441157089	350.37317466451333	1.2014565741650554e-16
1.7251246441157089	463.4354895767347	9.796932717247012e-17
1.7251246441157089	532.9893226844354	9.153116530584774e-17
1.7251246441157089	1000.	8.346266668124022e-17
1.7251246441157089	612.9820104089729	8.945307347251298e-17
1.7251246441157089	704.9802483707408	8.759803350581069e-17
1.7251246441157089	810.7858667194523	8.572939994835615e-17
1.7251246441157089	932.4711198522945	8.413808179056399e-17
1.8500569158527636	1.9840366918235672	1.0619466949164123e-14
1.8500569158527636	2.6242677296681363	8.214525359298183e-15
1.8500569158527636	2.281807061263093	9.758246214510334e-15
1.8500569158527636	3.018125955472055	6.588982480611486e-15
1.8500569158527636	2.1277191857028694	1.039097544221116e-14
1.8500569158527636	3.4710956432200746	4.989648061891087e-15
1.8500569158527636	5.280247032679416	2.3957811466648845e-15
1.8500569158527636	3.9920484241344116	3.807660100516133e-15
1.8500569158527636	4.591187411318369	2.9852099297458403e-15
1.8500569158527636	12.218828313506167	9.338539356280917e-16
1.8500569158527636	6.07272285539607	1.969503766722578e-15
1.8500569158527636	6.984135903152317	1.6503858910486491e-15
1.8500569158527636	9.23785459502435	1.2138191286417476e-15
1.8500569158527636	8.032336642920923	1.4060957929411248e-15
1.8500569158527636	10.62430041375603	1.0606358449617674e-15
1.8500569158527636	18.58733915074652	6.69073091230268e-16
1.8500569158527636	2.8143152895543033	7.415365723141315e-15
1.8500569158527636	14.052667897232176	8.301482548599588e-16
1.8500569158527636	21.376984558326384	6.05450044104239e-16
1.8500569158527636	24.585308585633207	5.512133075019748e-16
1.8500569158527636	2.447053868675886	8.996200987630721e-15
1.8500569158527636	16.161735803392606	7.425463084167935e-16
1.8500569158527636	3.2366964415478443	5.84196003160554e-15
1.8500569158527636	4.281149666883797	3.3632006835344287e-15
1.8500569158527636	28.275147816176883	5.032132880340339e-16
1.8500569158527636	5.662638681523797	2.1667834365450175e-15
1.8500569158527636	3.7224698645572034	4.339196352752887e-15
1.8500569158527636	4.923677863659331	2.6646653315454203e-15
1.8500569158527636	6.512505026813057	1.800144866264048e-15
1.8500569158527636	7.489921944455094	1.5216625042632176e-15
1.8500569158527636	9.906853304462283	1.132201384241368e-15
1.8500569158527636	13.103706971044476	8.798582902540218e-16
1.8500569158527636	32.518769542467474	4.610889002561125e-16
1.8500569158527636	8.61403261925502	1.3056046509694636e-15
1.8500569158527636	11.39370452077802	9.936563095724172e-16
1.8500569158527636	22.925090228759625	5.774597440863632e-16
1.8500569158527636	15.070351883346424	7.8393570368616425e-16
1.8500569158527636	17.332156952971005	7.039460992428859e-16
1.8500569158527636	19.93342073016781	6.356747725028314e-16
1.8500569158527636	37.39928715601997	4.2459218413980947e-16
1.8500569158527636	26.365758748139648	5.262038737724494e-16
1.8500569158527636	43.01228796347345	3.91426551309079e-16
1.8500569158527636	49.467705310393015	3.61759200883883e-16
1.8500569158527636	75.25050618782434	2.8802949311345197e-16
1.8500569158527636	56.891971679208346	3.349709566049499e-16
1.8500569158527636	65.43049493075686	3.101663799972051e-16
1.8500569158527636	30.322813451483334	4.81731173963833e-16
1.8500569158527636	114.47142425533316	2.294417984834607e-16
1.8500569158527636	86.54433513786495	2.671311894821594e-16
1.8500569158527636	99.53317690329328	2.4747963184345384e-16
1.8500569158527636	131.6516500199333	2.1211833997740415e-16
1.8500569158527636	34.87375517605148	4.4228380894341786e-16
1.8500569158527636	230.32611780324953	1.5227140998088514e-16
1.8500569158527636	174.13446945244175	1.808000534224094e-16
1.8500569158527636	200.26910976161423	1.6617921781265986e-16
1.8500569158527636	53.05012054231643	3.478343166308007e-16
1.8500569158527636	350.37317466451333	1.150286937296959e-16
1.8500569158527636	151.41033725858887	1.9614801216092274e-16
1.8500569158527636	80.70009310287722	2.770876033789337e-16
1.8500569158527636	46.12720656730547	3.762415413515789e-16
1.8500569158527636	40.10771632470945	4.076082352263498e-16
1.8500569158527636	304.6503125379497	1.2670985337800716e-16
1.8500569158527636	61.012046880572726	3.2258330016337413e-16
1.8500569158527636	264.8941746705891	1.391279701103563e-16
1.8500569158527636	70.16892377441258	2.9911528082401785e-16
1.8500569158527636	402.95826550053977	1.0408828368991965e-16
1.8500569158527636	463.4354895767347	9.388525000249247e-17
1.8500569158527636	122.76136152448956	2.2061009363975524e-16
1.8500569158527636	92.81181292947042	2.573061954127843e-16
1.8500569158527636	106.74129716645761	2.382526891015157e-16
1.8500569158527636	532.9893226844354	8.763471793019551e-17
1.8500569158527636	141.18576674072995	2.0413285836534083e-16
1.8500569158527636	247.00616769743354	1.455514073325377e-16
1.8500569158527636	214.7724529992276	1.5919165557075825e-16
1.8500569158527636	186.7451610512345	1.7319770913858657e-16
1.8500569158527636	375.74694508502654	1.0952267883456537e-16
1.8500569158527636	326.7128665456223	1.2091018873445524e-16
1.8500569158527636	704.9802483707408	8.397443055470572e-17
1.8500569158527636	284.07761809561345	1.327738102694313e-16
1.8500569158527636	810.7858667194523	8.230017114129658e-17
1.8500569158527636	612.9820104089729	8.578146257258501e-17
1.8500569158527636	932.4711198522945	8.076405239753136e-17
1.8500569158527636	162.3753637352035	1.8825861337278654e-16
1.8500569158527636	432.1402099449142	9.892767922213362e-17
1.8500569158527636	496.9971505928719	8.902153054831193e-17
1.8500569158527636	571.5880216953658	8.675488465929528e-17
1.8500569158527636	756.0344051003009	8.306002290564869e-17
1.8500569158527636	657.3737216720134	8.481896264389095e-17
1.8500569158527636	869.5023893585922	8.146877881509861e-17
1.8500569158527636	1000.	8.003693266419654e-17
1.9840366918235672	2.1277191857028694	8.932395238869262e-15
1.9840366918235672	2.447053868675886	8.230189408750778e-15
1.9840366918235672	3.2366964415478443	5.385296159592645e-15
1.9840366918235672	4.281149666883797	3.128138688271629e-15
1.9840366918235672	5.662638681523797	2.0142030299260464e-15
1.9840366918235672	6.512505026813057	1.6734874877057118e-15
1.9840366918235672	3.7224698645572034	4.0537018356136226e-15
1.9840366918235672	2.8143152895543033	6.893479630603321e-15
1.9840366918235672	4.923677863659331	2.4766103007856185e-15
1.9840366918235672	2.281807061263093	8.765673595853646e-15
1.9840366918235672	7.489921944455094	1.4179493829391508e-15
1.9840366918235672	2.6242677296681363	7.58858583268531e-15
1.9840366918235672	13.103706971044476	8.22089065880567e-16
1.9840366918235672	15.070351883346424	7.332776572295208e-16
1.9840366918235672	19.93342073016781	5.959931494322228e-16
1.9840366918235672	11.39370452077802	9.279490521137189e-16
1.9840366918235672	26.365758748139648	4.938208973118605e-16
1.9840366918235672	9.906853304462283	1.0569563651777197e-15
1.9840366918235672	8.61403261925502	1.2161591861498586e-15
1.9840366918235672	22.925090228759625	5.410835651134152e-16
1.9840366918235672	17.332156952971005	6.590224042037986e-16
1.9840366918235672	30.322813451483334	4.521608008279193e-16
1.9840366918235672	4.591187411318369	2.7756948347577348e-15
1.9840366918235672	3.4710956432200746	4.654823961926026e-15
1.9840366918235672	3.018125955472055	6.159847684400944e-15
1.9840366918235672	3.9920484241344116	3.551333925315477e-15
1.9840366918235672	6.07272285539607	1.8321956979362496e-15
1.9840366918235672	6.984135903152317	1.5369658865579393e-15
1.9840366918235672	5.280247032679416	2.2288009187304547e-15
1.9840366918235672	34.87375517605148	4.155435201392535e-16
1.9840366918235672	12.218828313506167	8.718274000328646e-16
1.9840366918235672	10.62430041375603	9.889247814934001e-16
1.9840366918235672	8.032336642920923	1.3091078926523792e-15
1.9840366918235672	24.585308585633207	5.165121075881387e-16
1.9840366918235672	14.052667897232176	7.759189554984683e-16
1.9840366918235672	40.10771632470945	3.830285599778318e-16
1.9840366918235672	9.23785459502435	1.1310168902953102e-15
1.9840366918235672	32.518769542467474	4.335655049921911e-16
1.9840366918235672	46.12720656730547	3.538717558968524e-16
1.9840366918235672	21.376984558326384	5.677027186129884e-16
1.9840366918235672	53.05012054231643	3.2768815588296076e-16
1.9840366918235672	18.58733915074652	6.267159150905754e-16
1.9840366918235672	16.161735803392606	6.955086239749224e-16
1.9840366918235672	61.012046880572726	3.034228701745179e-16
1.9840366918235672	28.275147816176883	4.724330464002327e-16
1.9840366918235672	70.16892377441258	2.8183806777984694e-16
1.9840366918235672	80.70009310287722	2.612467541843195e-16
1.9840366918235672	92.81181292947042	2.4261146803459012e-16
1.9840366918235672	106.74129716645761	2.251593062071267e-16
1.9840366918235672	37.39928715601997	3.98771228341596e-16
1.9840366918235672	141.18576674072995	1.9283380511739374e-16
1.9840366918235672	186.7451610512345	1.638165995543654e-16
1.9840366918235672	49.467705310393015	3.40606814540654e-16
1.9840366918235672	122.76136152448956	2.0848627486026785e-16
1.9840366918235672	43.01228796347345	3.680614525559116e-16
1.9840366918235672	214.7724529992276	1.5056917220633963e-16
1.9840366918235672	56.891971679208346	3.153716983442814e-16
1.9840366918235672	162.3753637352035	1.7790152492477475e-16
1.9840366918235672	375.74694508502654	1.0382929881990377e-16
1.9840366918235672	75.25050618782434	2.714153338473282e-16
1.9840366918235672	65.43049493075686	2.9266104948425045e-16
1.9840366918235672	432.1402099449142	9.388525000249247e-17
1.9840366918235672	86.54433513786495	2.5171194997515714e-16
1.9840366918235672	247.00616769743354	1.3795624160294324e-16
1.9840366918235672	99.53317690329328	2.3380574304531753e-16
1.9840366918235672	284.07761809561345	1.2589547140367902e-16
1.9840366918235672	326.7128665456223	1.14473767924107e-16
1.9840366918235672	114.47142425533316	2.16492443637279e-16
1.9840366918235672	571.5880216953658	8.226055333194227e-17
1.9840366918235672	496.9971505928719	8.454595159047562e-17
1.9840366918235672	200.26910976161423	1.5715851733799925e-16
1.9840366918235672	131.6516500199333	2.0042342710576978e-16
1.9840366918235672	151.41033725858887	1.8532584622211552e-16
1.9840366918235672	657.3737216720134	8.04434441416472e-17
1.9840366918235672	230.32611780324953	1.442379866564745e-16
1.9840366918235672	174.13446945244175	1.7079608069055656e-16
1.9840366918235672	869.5023893585922	7.741180070666755e-17
1.9840366918235672	756.0344051003009	7.888416018497598e-17
1.9840366918235672	402.95826550053977	9.877040686165844e-17
1.9840366918235672	463.4354895767347	8.902153054831193e-17
1.9840366918235672	1000.	7.596533224147911e-17
1.9840366918235672	264.8941746705891	1.3170797378172004e-16
1.9840366918235672	304.6503125379497	1.2014565741650554e-16
1.9840366918235672	350.37317466451333	1.0906963950693779e-16
1.9840366918235672	532.9893226844354	8.327766197355689e-17
1.9840366918235672	612.9820104089729	8.133755931503141e-17
1.9840366918235672	704.9802483707408	7.967916739064948e-17
1.9840366918235672	810.7858667194523	7.812488413725671e-17
1.9840366918235672	932.4711198522945	7.67132553508867e-17
2.1277191857028694	2.281807061263093	8.759069846389802e-15
2.1277191857028694	2.6242677296681363	7.967583134391252e-15
2.1277191857028694	3.9920484241344116	3.8199555833338325e-15
2.1277191857028694	3.4710956432200746	5.042572960980669e-15
2.1277191857028694	3.018125955472055	6.600579489401955e-15
2.1277191857028694	4.591187411318369	2.9704354320815446e-15
2.1277191857028694	2.447053868675886	8.516057512324597e-15
2.1277191857028694	5.280247032679416	1.7555958671075708e-15
2.1277191857028694	9.23785459502435	1.1986930246875963e-15
2.1277191857028694	8.032336642920923	1.3880795269369217e-15
2.1277191857028694	2.8143152895543033	7.328172737063591e-15
2.1277191857028694	6.07272285539607	1.9507919132462726e-15
2.1277191857028694	18.58733915074652	6.610951208639144e-16
2.1277191857028694	12.218828313506167	9.2254490603842e-16
2.1277191857028694	10.62430041375603	1.0468267747623151e-15
2.1277191857028694	21.376984558326384	5.986316044729025e-16
2.1277191857028694	14.052667897232176	7.599555414764666e-16
2.1277191857028694	32.518769542467474	4.563927832535796e-16
2.1277191857028694	16.161735803392606	7.335079574411233e-16
2.1277191857028694	4.281149666883797	3.3560970338579613e-15
2.1277191857028694	3.2366964415478443	5.812316693841515e-15
2.1277191857028694	3.7224698645572034	4.3741278144117065e-15
2.1277191857028694	28.275147816176883	4.975566313999643e-16
2.1277191857028694	24.585308585633207	5.450056695675344e-16
2.1277191857028694	7.489921944455094	1.50188248563121e-15
2.1277191857028694	9.906853304462283	1.11844352513219e-15
2.1277191857028694	8.61403261925502	1.2888759751521572e-15
2.1277191857028694	5.662638681523797	2.1479052871052496e-15
2.1277191857028694	37.39928715601997	4.1995116544768116e-16
2.1277191857028694	13.103706971044476	8.692395450588371e-16
2.1277191857028694	11.39370452077802	9.810889156570591e-16
2.1277191857028694	4.923677863659331	2.651976901234112e-15
2.1277191857028694	6.512505026813057	1.780468324196285e-15
2.1277191857028694	22.925090228759625	5.708489597761183e-16
2.1277191857028694	34.87375517605148	4.3761428401555286e-16
2.1277191857028694	15.070351883346424	7.752532528502118e-16
2.1277191857028694	19.93342073016781	6.288186507984877e-16
2.1277191857028694	17.332156952971005	6.962515934868372e-16
2.1277191857028694	56.891971679208346	3.3130954565817716e-16
2.1277191857028694	65.43049493075686	3.07258144191339e-16
2.1277191857028694	43.01228796347345	3.8720478856156394e-16
2.1277191857028694	49.467705310393015	3.5778999940523353e-16
2.1277191857028694	75.25050618782434	2.849527531250482e-16
2.1277191857028694	30.322813451483334	4.765354234002711e-16
2.1277191857028694	99.53317690329328	2.451694352727229e-16
2.1277191857028694	40.10771632470945	4.032035025905901e-16
2.1277191857028694	86.54433513786495	2.642887511939874e-16
2.1277191857028694	131.6516500199333	2.1012943920934306e-16
2.1277191857028694	151.41033725858887	1.9421938427161444e-16
2.1277191857028694	114.47142425533316	2.271810529920359e-16
2.1277191857028694	26.365758748139648	5.205284593059033e-16
2.1277191857028694	200.26910976161423	1.646003829675286e-16
2.1277191857028694	174.13446945244175	1.7903357821942341e-16
2.1277191857028694	304.6503125379497	1.2559274401883397e-16
2.1277191857028694	264.8941746705891	1.3795335356268046e-16
2.1277191857028694	230.32611780324953	1.508089238675923e-16
2.1277191857028694	350.37317466451333	1.1415787025422924e-16
2.1277191857028694	402.95826550053977	1.0325271912733891e-16
2.1277191857028694	61.012046880572726	3.190372554358759e-16
2.1277191857028694	53.05012054231643	3.445728921845298e-16
2.1277191857028694	70.16892377441258	2.958953431661524e-16
2.1277191857028694	80.70009310287722	2.7441483412582687e-16
2.1277191857028694	92.81181292947042	2.5477089528420926e-16
2.1277191857028694	46.12720656730547	3.7212902093459095e-16
2.1277191857028694	141.18576674072995	2.020072738169063e-16
2.1277191857028694	463.4354895767347	9.313158988753802e-17
2.1277191857028694	122.76136152448956	2.1854157101823798e-16
2.1277191857028694	106.74129716645761	2.3602862507964232e-16
2.1277191857028694	532.9893226844354	8.696581827312668e-17
2.1277191857028694	162.3753637352035	1.8649343031143045e-16
2.1277191857028694	214.7724529992276	1.5767920812890977e-16
2.1277191857028694	612.9820104089729	8.505011261650175e-17
2.1277191857028694	284.07761809561345	1.3173279150437975e-16
2.1277191857028694	186.7451610512345	1.7182535601591316e-16
2.1277191857028694	326.7128665456223	1.1973888331103949e-16
2.1277191857028694	375.74694508502654	1.0854346159770318e-16
2.1277191857028694	247.00616769743354	1.442379866564745e-16
2.1277191857028694	704.9802483707408	8.3209697448302e-17
2.1277191857028694	432.1402099449142	9.806166372512981e-17
2.1277191857028694	810.7858667194523	8.165660255018907e-17
2.1277191857028694	932.4711198522945	8.003693266419654e-17
2.1277191857028694	496.9971505928719	8.830691374807285e-17
2.1277191857028694	571.5880216953658	8.59198512915065e-17
2.1277191857028694	657.3737216720134	8.41081432459105e-17
2.1277191857028694	756.0344051003009	8.23794640106334e-17
2.1277191857028694	869.5023893585922	8.081479142937663e-17
2.1277191857028694	1000.	7.939443936657314e-17
2.281807061263093	2.447053868675886	7.985617789649485e-15
2.281807061263093	2.8143152895543033	7.233519868141043e-15
2.281807061263093	3.2366964415478443	5.832062158793623e-15
2.281807061263093	2.6242677296681363	7.701899689718303e-15
2.281807061263093	3.7224698645572034	4.389079381114342e-15
2.281807061263093	5.662638681523797	2.1328051673233623e-15
2.281807061263093	4.923677863659331	2.6413387813868394e-15
2.281807061263093	4.281149666883797	3.3560970338579613e-15
2.281807061263093	8.61403261925502	1.2763633968338457e-15
2.281807061263093	6.512505026813057	1.7675442657062184e-15
2.281807061263093	3.018125955472055	6.569011757050328e-15
2.281807061263093	13.103706971044476	8.624603449680541e-16
2.281807061263093	11.39370452077802	9.733151382571232e-16
2.281807061263093	9.906853304462283	1.1099066517550419e-15
2.281807061263093	15.070351883346424	7.68595377193653e-16
2.281807061263093	17.332156952971005	6.908070646254405e-16
2.281807061263093	26.365758748139648	5.169448094678559e-16
2.281807061263093	34.87375517605148	4.342558724064518e-16
2.281807061263093	19.93342073016781	6.237838926407652e-16
2.281807061263093	7.489921944455094	1.4906997328187047e-15
2.281807061263093	22.925090228759625	5.668120671739114e-16
2.281807061263093	3.4710956432200746	5.023607075481557e-15
2.281807061263093	30.322813451483334	4.728585180704406e-16
2.281807061263093	3.9920484241344116	3.824436505199299e-15
2.281807061263093	5.280247032679416	2.3666689940646327e-15
2.281807061263093	4.591187411318369	2.961060303181504e-15
2.281807061263093	6.07272285539607	1.9363071953545526e-15
2.281807061263093	6.984135903152317	1.6203956530064578e-15
2.281807061263093	9.23785459502435	1.1881747602043768e-15
2.281807061263093	40.10771632470945	4.006288309335363e-16
2.281807061263093	10.62430041375603	1.0387495516252267e-15
2.281807061263093	12.218828313506167	9.147561306272158e-16
2.281807061263093	8.032336642920923	1.3768214755494776e-15
2.281807061263093	46.12720656730547	3.6979922345438094e-16
2.281807061263093	16.161735803392606	7.285190236393392e-16
2.281807061263093	18.58733915074652	6.559255076101125e-16
2.281807061263093	14.052667897232176	8.131202168189267e-16
2.281807061263093	28.275147816176883	4.944415661379569e-16
2.281807061263093	21.376984558326384	5.947094102905938e-16
2.281807061263093	53.05012054231643	3.424156160496438e-16
2.281807061263093	32.518769542467474	4.535354335264883e-16
2.281807061263093	70.16892377441258	2.9404282378138895e-16
2.281807061263093	92.81181292947042	2.5290038657569287e-16
2.281807061263093	61.012046880572726	3.1705976291516207e-16
2.281807061263093	37.39928715601997	4.1737438898607413e-16
2.281807061263093	24.585308585633207	5.407325291949824e-16
2.281807061263093	106.74129716645761	2.34762150549523e-16
2.281807061263093	141.18576674072995	2.010916710680841e-16
2.281807061263093	80.70009310287722	2.7269679830192544e-16
2.281807061263093	122.76136152448956	2.1717334233185114e-16
2.281807061263093	186.7451610512345	1.7079608069055656e-16
2.281807061263093	43.01228796347345	3.8482088425776457e-16
2.281807061263093	49.467705310393015	3.5556486156144097e-16
2.281807061263093	247.00616769743354	1.4345502943423988e-16
2.281807061263093	214.7724529992276	1.5675436002389665e-16
2.281807061263093	162.3753637352035	1.8550828365820336e-16
2.281807061263093	75.25050618782434	2.83168742287778e-16
2.281807061263093	326.7128665456223	1.191088592815063e-16
2.281807061263093	56.891971679208346	3.2923530768902903e-16
2.281807061263093	375.74694508502654	1.07974604343366e-16
2.281807061263093	432.1402099449142	9.758859091194173e-17
2.281807061263093	284.07761809561345	1.3107258315801137e-16
2.281807061263093	99.53317690329328	2.435478052814989e-16
2.281807061263093	65.43049493075686	3.051172319955028e-16
2.281807061263093	571.5880216953658	8.546061448930914e-17
2.281807061263093	86.54433513786495	2.628706394210127e-16
2.281807061263093	114.47142425533316	2.2586746338384585e-16
2.281807061263093	200.26910976161423	1.6370689393863742e-16
2.281807061263093	151.41033725858887	1.9298726892131133e-16
2.281807061263093	496.9971505928719	8.788090017127023e-17
2.281807061263093	131.6516500199333	2.0914199304610251e-16
2.281807061263093	657.3737216720134	8.366559568024921e-17
2.281807061263093	230.32611780324953	1.5014423700110342e-16
2.281807061263093	350.37317466451333	1.134336600276051e-16
2.281807061263093	174.13446945244175	1.7794622228799112e-16
2.281807061263093	264.8941746705891	1.3712410902155136e-16
2.281807061263093	869.5023893585922	8.04434441416472e-17
2.281807061263093	756.0344051003009	8.199406062120838e-17
2.281807061263093	402.95826550053977	1.0275460342695873e-16
2.281807061263093	1000.	7.888416018497598e-17
2.281807061263093	463.4354895767347	9.25330201155514e-17
2.281807061263093	304.6503125379497	1.2488485050798112e-16
2.281807061263093	612.9820104089729	8.454595159047562e-17
2.281807061263093	532.9893226844354	8.655171008792152e-17
2.281807061263093	704.9802483707408	8.279267343987712e-17
2.281807061263093	932.4711198522945	7.963080838129738e-17
2.281807061263093	810.7858667194523	8.120655116656969e-17
2.447053868675886	2.6242677296681363	7.227767760860198e-15
2.447053868675886	3.018125955472055	6.445727534411559e-15
2.447053868675886	3.4710956432200746	5.e-15
2.447053868675886	2.8143152895543033	6.917477233322035e-15
2.447053868675886	3.9920484241344116	3.819395837374299e-15
2.447053868675886	4.591187411318369	2.9459735847897794e-15
2.447053868675886	5.280247032679416	2.3438893247893383e-15
2.447053868675886	6.07272285539607	1.916144911396815e-15
2.447053868675886	9.23785459502435	1.1743266164652096e-15
2.447053868675886	21.376984558326384	5.873844621618083e-16
2.447053868675886	12.218828313506167	9.03186636709312e-16
2.447053868675886	6.984135903152317	1.6001694638478085e-15
2.447053868675886	18.58733915074652	6.487558924943028e-16
2.447053868675886	8.032336642920923	1.3600911339841455e-15
2.447053868675886	3.2366964415478443	5.803319417271795e-15
2.447053868675886	28.275147816176883	4.890370565018194e-16
2.447053868675886	10.62430041375603	1.0243672810198232e-15
2.447053868675886	16.161735803392606	7.1927487088254165e-16
2.447053868675886	3.7224698645572034	4.3863237266784286e-15
2.447053868675886	14.052667897232176	8.032060178412754e-16
2.447053868675886	32.518769542467474	4.4859683177836455e-16
2.447053868675886	4.281149666883797	3.3405357610100607e-15
2.447053868675886	24.585308585633207	5.344191186136406e-16
2.447053868675886	37.39928715601997	4.1259626879594274e-16
2.447053868675886	4.923677863659331	2.619587079525812e-15
2.447053868675886	5.662638681523797	2.1123207051386102e-15
2.447053868675886	6.512505026813057	1.747455665551077e-15
2.447053868675886	43.01228796347345	3.803995105866598e-16
2.447053868675886	9.906853304462283	1.0949287619367638e-15
2.447053868675886	22.925090228759625	5.59842446510112e-16
2.447053868675886	19.93342073016781	6.169656024938082e-16
2.447053868675886	30.322813451483334	4.680033377341034e-16
2.447053868675886	7.489921944455094	1.4703368745117986e-15
2.447053868675886	11.39370452077802	9.610050118800036e-16
2.447053868675886	13.103706971044476	8.512314434515931e-16
2.447053868675886	17.332156952971005	6.827557275264098e-16
2.447053868675886	49.467705310393015	3.5167834826606695e-16
2.447053868675886	26.365758748139648	5.109412244501314e-16
2.447053868675886	8.61403261925502	1.2621478108396671e-15
2.447053868675886	56.891971679208346	3.2614827449611884e-16
2.447053868675886	40.10771632470945	3.963078162543843e-16
2.447053868675886	65.43049493075686	3.0233860941836945e-16
2.447053868675886	34.87375517605148	4.3022015176585305e-16
2.447053868675886	15.070351883346424	7.60241965179586e-16
2.447053868675886	75.25050618782434	2.8054301027616346e-16
2.447053868675886	86.54433513786495	2.6004087068205986e-16
2.447053868675886	151.41033725858887	1.913459164715751e-16
2.447053868675886	99.53317690329328	2.4126421010988214e-16
2.447053868675886	114.47142425533316	2.237355937563808e-16
2.447053868675886	131.6516500199333	2.070769313079097e-16
2.447053868675886	174.13446945244175	1.7625559153400458e-16
2.447053868675886	264.8941746705891	1.3580426164914136e-16
2.447053868675886	200.26910976161423	1.6206670555161857e-16
2.447053868675886	46.12720656730547	3.661248422164568e-16
2.447053868675886	53.05012054231643	3.3838226535419256e-16
2.447053868675886	61.012046880572726	3.135941308541477e-16
2.447053868675886	70.16892377441258	2.9115773911111015e-16
2.447053868675886	230.32611780324953	1.486648295474169e-16
2.447053868675886	463.4354895767347	9.179021497229923e-17
2.447053868675886	304.6503125379497	1.2379160525315192e-16
2.447053868675886	350.37317466451333	1.1246184597848171e-16
2.447053868675886	612.9820104089729	8.386726232253504e-17
2.447053868675886	92.81181292947042	2.5052909810927866e-16
2.447053868675886	402.95826550053977	1.0180179327786181e-16
2.447053868675886	106.74129716645761	2.323419495748757e-16
2.447053868675886	162.3753637352035	1.8369965317185673e-16
2.447053868675886	80.70009310287722	2.7002115622266177e-16
2.447053868675886	532.9893226844354	8.578146257258501e-17
2.447053868675886	122.76136152448956	2.152541753321946e-16
2.447053868675886	284.07761809561345	1.2965346058216647e-16
2.447053868675886	214.7724529992276	1.5519032704236905e-16
2.447053868675886	141.18576674072995	1.9889363201056027e-16
2.447053868675886	186.7451610512345	1.69113185629907e-16
2.447053868675886	810.7858667194523	8.04434441416472e-17
2.447053868675886	247.00616769743354	1.4207424566828653e-16
2.447053868675886	704.9802483707408	8.212461996452367e-17
2.447053868675886	496.9971505928719	8.708606105710336e-17
2.447053868675886	932.4711198522945	7.901142168814668e-17
2.447053868675886	326.7128665456223	1.180958410702034e-16
2.447053868675886	657.3737216720134	8.29123533179064e-17
2.447053868675886	375.74694508502654	1.0698010939061423e-16
2.447053868675886	432.1402099449142	9.664928092326515e-17
2.447053868675886	571.5880216953658	8.479233195113991e-17
2.447053868675886	869.5023893585922	7.975593502941813e-17
2.447053868675886	756.0344051003009	8.121505177938973e-17
2.447053868675886	1000.	7.827385830132252e-17
2.6242677296681363	2.8143152895543033	6.531986044841736e-15
2.6242677296681363	3.2366964415478443	5.699533722954668e-15
2.6242677296681363	3.018125955472055	6.2096957705286345e-15
2.6242677296681363	3.7224698645572034	4.367631103628584e-15
2.6242677296681363	4.281149666883797	3.322541668464542e-15
2.6242677296681363	8.61403261925502	1.2427457106327792e-15
2.6242677296681363	4.923677863659331	2.5909535976675053e-15
2.6242677296681363	7.489921944455094	1.4515582638874653e-15
2.6242677296681363	11.39370452077802	9.471438218680967e-16
2.6242677296681363	9.906853304462283	1.0789777760041592e-15
2.6242677296681363	22.925090228759625	5.523453370945508e-16
2.6242677296681363	13.103706971044476	8.391468056043773e-16
2.6242677296681363	6.512505026813057	1.7227197706506615e-15
2.6242677296681363	26.365758748139648	5.038457618772035e-16
2.6242677296681363	40.10771632470945	3.91426551309079e-16
2.6242677296681363	15.070351883346424	7.495745997818084e-16
2.6242677296681363	5.662638681523797	1.155064850041579e-15
2.6242677296681363	17.332156952971005	6.736690392895586e-16
2.6242677296681363	19.93342073016781	6.0869078756428e-16
2.6242677296681363	30.322813451483334	4.621616014777001e-16
2.6242677296681363	3.9920484241344116	3.8067833676456526e-15
2.6242677296681363	3.4710956432200746	5.e-15
2.6242677296681363	34.87375517605148	4.2426342944245026e-16
2.6242677296681363	5.280247032679416	2.316522863802343e-15
2.6242677296681363	4.591187411318369	2.9227531759047724e-15
2.6242677296681363	9.23785459502435	1.1559356912402378e-15
2.6242677296681363	8.032336642920923	1.3412877260694962e-15
2.6242677296681363	10.62430041375603	1.0101207021240725e-15
2.6242677296681363	12.218828313506167	8.903457696825905e-16
2.6242677296681363	46.12720656730547	3.6119164793353987e-16
2.6242677296681363	14.052667897232176	7.927153936529963e-16
2.6242677296681363	24.585308585633207	5.273176580105022e-16
2.6242677296681363	6.984135903152317	1.5765940358521107e-15
2.6242677296681363	28.275147816176883	4.824174348675e-16
2.6242677296681363	16.161735803392606	7.091971835635879e-16
2.6242677296681363	43.01228796347345	3.756276758177563e-16
2.6242677296681363	32.518769542467474	4.4238567046689474e-16
2.6242677296681363	6.07272285539607	1.8899309349795292e-15
2.6242677296681363	53.05012054231643	3.344454309120694e-16
2.6242677296681363	21.376984558326384	5.79724806211142e-16
2.6242677296681363	61.012046880572726	3.0978351559628865e-16
2.6242677296681363	70.16892377441258	2.8758363285733e-16
2.6242677296681363	18.58733915074652	6.392913953883487e-16
2.6242677296681363	37.39928715601997	4.076082352263498e-16
2.6242677296681363	80.70009310287722	2.6678469134288365e-16
2.6242677296681363	141.18576674072995	1.9671961869051682e-16
2.6242677296681363	106.74129716645761	2.294417984834607e-16
2.6242677296681363	92.81181292947042	2.474019304211275e-16
2.6242677296681363	214.7724529992276	1.5347152232608245e-16
2.6242677296681363	247.00616769743354	1.4070675222624748e-16
2.6242677296681363	186.7451610512345	1.67219173405524e-16
2.6242677296681363	49.467705310393015	3.4741222842303683e-16
2.6242677296681363	162.3753637352035	1.8166509447049072e-16
2.6242677296681363	326.7128665456223	1.1670966380203168e-16
2.6242677296681363	122.76136152448956	2.1260292138946246e-16
2.6242677296681363	284.07761809561345	1.2835445541954097e-16
2.6242677296681363	375.74694508502654	1.0593266130992614e-16
2.6242677296681363	432.1402099449142	9.571901198381967e-17
2.6242677296681363	65.43049493075686	2.986585123867829e-16
2.6242677296681363	56.891971679208346	3.220772090859605e-16
2.6242677296681363	496.9971505928719	8.60584632688914e-17
2.6242677296681363	75.25050618782434	2.770876033789337e-16
2.6242677296681363	571.5880216953658	8.384093043606644e-17
2.6242677296681363	657.3737216720134	8.212461996452367e-17
2.6242677296681363	99.53317690329328	2.386270638064691e-16
2.6242677296681363	151.41033725858887	1.8898913702844444e-16
2.6242677296681363	86.54433513786495	2.571177326186361e-16
2.6242677296681363	200.26910976161423	1.6020800490595127e-16
2.6242677296681363	264.8941746705891	1.3428048730170534e-16
2.6242677296681363	756.0344051003009	8.04434441416472e-17
2.6242677296681363	114.47142425533316	2.2095674592321027e-16
2.6242677296681363	174.13446945244175	1.7430347926145408e-16
2.6242677296681363	304.6503125379497	1.224923363547429e-16
2.6242677296681363	230.32611780324953	1.4701829773682098e-16
2.6242677296681363	350.37317466451333	1.112558667373177e-16
2.6242677296681363	463.4354895767347	9.076029460586894e-17
2.6242677296681363	131.6516500199333	2.0452639527425699e-16
2.6242677296681363	869.5023893585922	7.888416018497598e-17
2.6242677296681363	402.95826550053977	1.0067429128887172e-16
2.6242677296681363	532.9893226844354	8.479233195113991e-17
2.6242677296681363	1000.	7.749773973323027e-17
2.6242677296681363	612.9820104089729	8.29123533179064e-17
2.6242677296681363	704.9802483707408	8.120655116656969e-17
2.6242677296681363	810.7858667194523	7.965081544513192e-17
2.6242677296681363	932.4711198522945	7.817232861357716e-17
2.8143152895543033	3.018125955472055	5.882581776562315e-15
2.8143152895543033	3.4710956432200746	4.9811942378961206e-15
2.8143152895543033	3.2366964415478443	5.520563333345174e-15
2.8143152895543033	8.032336642920923	1.3161701546027894e-15
2.8143152895543033	4.591187411318369	2.8895353261218356e-15
2.8143152895543033	6.07272285539607	1.8583478948859894e-15
2.8143152895543033	6.984135903152317	1.5491441944188507e-15
2.8143152895543033	12.218828313506167	8.756319752653802e-16
2.8143152895543033	18.58733915074652	6.286343801161127e-16
2.8143152895543033	3.9920484241344116	3.7754341073969885e-15
2.8143152895543033	28.275147816176883	4.746635989175031e-16
2.8143152895543033	10.62430041375603	9.928245825774456e-16
2.8143152895543033	5.280247032679416	2.2842097498638033e-15
2.8143152895543033	21.376984558326384	5.703472575531039e-16
2.8143152895543033	9.23785459502435	1.136404470058996e-15
2.8143152895543033	16.161735803392606	6.973456377382073e-16
2.8143152895543033	3.7224698645572034	4.055654153948445e-15
2.8143152895543033	32.518769542467474	4.3558519033708956e-16
2.8143152895543033	37.39928715601997	4.012583528958788e-16
2.8143152895543033	43.01228796347345	3.703803017863604e-16
2.8143152895543033	24.585308585633207	5.18939911692916e-16
2.8143152895543033	14.052667897232176	7.783593279891492e-16
2.8143152895543033	8.61403261925502	1.2221058365605568e-15
2.8143152895543033	6.512505026813057	1.6923005692838358e-15
2.8143152895543033	7.489921944455094	1.4266437524991586e-15
2.8143152895543033	5.662638681523797	2.0537163106250118e-15
2.8143152895543033	4.923677863659331	2.559630571988835e-15
2.8143152895543033	49.467705310393015	3.424156160496438e-16
2.8143152895543033	13.103706971044476	8.248818474327242e-16
2.8143152895543033	11.39370452077802	9.310429835984962e-16
2.8143152895543033	9.906853304462283	1.0606358449617674e-15
2.8143152895543033	30.322813451483334	4.541910358051793e-16
2.8143152895543033	19.93342073016781	5.9789266322912e-16
2.8143152895543033	4.281149666883797	3.2948352896420537e-15
2.8143152895543033	22.925090228759625	5.432855519213903e-16
2.8143152895543033	17.332156952971005	1.0722225928221981e-18
2.8143152895543033	26.365758748139648	4.964329534886102e-16
2.8143152895543033	40.10771632470945	3.852077716057659e-16
2.8143152895543033	15.070351883346424	7.367397654301522e-16
2.8143152895543033	34.87375517605148	4.1797771913463537e-16
2.8143152895543033	56.891971679208346	3.1705976291516207e-16
2.8143152895543033	46.12720656730547	3.5557974915001164e-16
2.8143152895543033	65.43049493075686	2.9404282378138895e-16
2.8143152895543033	151.41033725858887	1.8637243995649747e-16
2.8143152895543033	86.54433513786495	2.532182495638921e-16
2.8143152895543033	53.05012054231643	3.293456051608324e-16
2.8143152895543033	230.32611780324953	1.4508291371031877e-16
2.8143152895543033	75.25050618782434	2.7269679830192544e-16
2.8143152895543033	99.53317690329328	2.350572161273208e-16
2.8143152895543033	131.6516500199333	2.0172413220168916e-16
2.8143152895543033	264.8941746705891	1.325738314105769e-16
2.8143152895543033	174.13446945244175	1.7182535601591316e-16
2.8143152895543033	350.37317466451333	1.0977517996340237e-16
2.8143152895543033	200.26910976161423	1.5818175389073544e-16
2.8143152895543033	114.47142425533316	2.1766491503265354e-16
2.8143152895543033	61.012046880572726	3.053344854336502e-16
2.8143152895543033	532.9893226844354	8.366559568024921e-17
2.8143152895543033	402.95826550053977	9.933443303279712e-17
2.8143152895543033	612.9820104089729	8.18637088373574e-17
2.8143152895543033	304.6503125379497	1.2088740992975209e-16
2.8143152895543033	70.16892377441258	2.8316281430134266e-16
2.8143152895543033	704.9802483707408	8.013249590508646e-17
2.8143152895543033	463.4354895767347	8.959738549366798e-17
2.8143152895543033	92.81181292947042	2.440326539348299e-16
2.8143152895543033	162.3753637352035	1.7908230900104275e-16
2.8143152895543033	247.00616769743354	1.3861339381871672e-16
2.8143152895543033	810.7858667194523	7.85463455001585e-17
2.8143152895543033	186.7451610512345	1.6499713394123755e-16
2.8143152895543033	106.74129716645761	2.261939631735669e-16
2.8143152895543033	375.74694508502654	1.0442439974803708e-16
2.8143152895543033	141.18576674072995	1.939593395299373e-16
2.8143152895543033	80.70009310287722	2.6279360711282605e-16
2.8143152895543033	122.76136152448956	2.0950570965642123e-16
2.8143152895543033	284.07761809561345	1.265057653352547e-16
2.8143152895543033	214.7724529992276	1.51346593404705e-16
2.8143152895543033	571.5880216953658	8.281867610070328e-17
2.8143152895543033	932.4711198522945	7.712387218541788e-17
2.8143152895543033	657.3737216720134	8.09570303637445e-17
2.8143152895543033	326.7128665456223	1.1521426614927264e-16
2.8143152895543033	432.1402099449142	9.434037041073387e-17
2.8143152895543033	496.9971505928719	8.495579858989239e-17
2.8143152895543033	756.0344051003009	7.938114369919427e-17
2.8143152895543033	869.5023893585922	7.787341965040827e-17
2.8143152895543033	1000.	7.644552699363972e-17
3.018125955472055	3.2366964415478443	5.171937771696095e-15
3.018125955472055	4.281149666883797	3.1941149565479704e-15
3.018125955472055	4.923677863659331	2.4702930305113747e-15
3.018125955472055	3.7224698645572034	4.2042617734587156e-15
3.018125955472055	3.4710956432200746	4.766351950342095e-15
3.018125955472055	7.489921944455094	1.3706957751635107e-15
3.018125955472055	8.61403261925502	1.173982488684215e-15
3.018125955472055	17.332156952971005	6.373404073069254e-16
3.018125955472055	22.925090228759625	5.240162671439194e-16
3.018125955472055	46.12720656730547	3.436651857171145e-16
3.018125955472055	5.662638681523797	1.9748710894007172e-15
3.018125955472055	30.322813451483334	4.389630719711511e-16
3.018125955472055	13.103706971044476	7.942270005426024e-16
3.018125955472055	15.070351883346424	7.092714215478819e-16
3.018125955472055	11.39370452077802	8.950927127597753e-16
3.018125955472055	6.512505026813057	1.6271943705620953e-15
3.018125955472055	4.591187411318369	2.7949369630524245e-15
3.018125955472055	34.87375517605148	4.033216930474096e-16
3.018125955472055	9.906853304462283	1.0196175796269225e-15
3.018125955472055	19.93342073016781	5.765658552466635e-16
3.018125955472055	40.10771632470945	3.719187394638495e-16
3.018125955472055	3.9920484241344116	3.634519984112257e-15
3.018125955472055	26.365758748139648	4.787552762250106e-16
3.018125955472055	5.280247032679416	2.201533452326441e-15
3.018125955472055	9.23785459502435	1.0914273082075762e-15
3.018125955472055	24.585308585633207	5.00691322098525e-16
3.018125955472055	53.05012054231643	3.1854339617555123e-16
3.018125955472055	14.052667897232176	7.495745997818084e-16
3.018125955472055	12.218828313506167	8.419270304455195e-16
3.018125955472055	8.032336642920923	1.2646075125335726e-15
3.018125955472055	32.518769542467474	4.205846340134416e-16
3.018125955472055	49.467705310393015	3.3092829283127893e-16
3.018125955472055	16.161735803392606	6.715568999058666e-16
3.018125955472055	6.984135903152317	1.488672635893707e-15
3.018125955472055	21.376984558326384	5.495311159364134e-16
3.018125955472055	37.39928715601997	3.8726153479189556e-16
3.018125955472055	6.07272285539607	1.786068143466206e-15
3.018125955472055	61.012046880572726	2.950293861620988e-16
3.018125955472055	10.62430041375603	9.539094450993786e-16
3.018125955472055	18.58733915074652	6.064014087351312e-16
3.018125955472055	70.16892377441258	2.7398431308214506e-16
3.018125955472055	43.01228796347345	3.574007198365541e-16
3.018125955472055	28.275147816176883	4.581541903529311e-16
3.018125955472055	122.76136152448956	2.0299502825850396e-16
3.018125955472055	106.74129716645761	2.189995601436228e-16
3.018125955472055	56.891971679208346	3.0644232041787193e-16
3.018125955472055	186.7451610512345	1.5981607830031952e-16
3.018125955472055	214.7724529992276	1.4678457230325314e-16
3.018125955472055	141.18576674072995	1.8796326018982348e-16
3.018125955472055	92.81181292947042	2.360187429165847e-16
3.018125955472055	80.70009310287722	2.544937016667422e-16
3.018125955472055	65.43049493075686	2.8448187631084326e-16
3.018125955472055	162.3753637352035	1.7333917462203228e-16
3.018125955472055	432.1402099449142	9.165388276969892e-17
3.018125955472055	326.7128665456223	1.1173903794325088e-16
3.018125955472055	247.00616769743354	1.344858559277183e-16
3.018125955472055	496.9971505928719	8.250718243660166e-17
3.018125955472055	571.5880216953658	8.038452369385339e-17
3.018125955472055	75.25050618782434	2.638520210910938e-16
3.018125955472055	375.74694508502654	1.0138493614097638e-16
3.018125955472055	284.07761809561345	1.228261543986196e-16
3.018125955472055	756.0344051003009	7.706092988811174e-17
3.018125955472055	114.47142425533316	2.1096249598474404e-16
3.018125955472055	230.32611780324953	1.406125229422069e-16
3.018125955472055	86.54433513786495	2.45082197532936e-16
3.018125955472055	99.53317690329328	2.2739041180882656e-16
3.018125955472055	131.6516500199333	1.9523852929883059e-16
3.018125955472055	200.26910976161423	1.532596188035017e-16
3.018125955472055	151.41033725858887	1.804446139972687e-16
3.018125955472055	174.13446945244175	1.6644382538771947e-16
3.018125955472055	1000.	7.429194815136053e-17
3.018125955472055	657.3737216720134	7.867141503825214e-17
3.018125955472055	463.4354895767347	8.70350286757049e-17
3.018125955472055	869.5023893585922	7.560360545620121e-17
3.018125955472055	350.37317466451333	1.0646401187215435e-16
3.018125955472055	264.8941746705891	1.2854537854349503e-16
3.018125955472055	532.9893226844354	8.134437070502046e-17
3.018125955472055	402.95826550053977	9.644312223896296e-17
3.018125955472055	612.9820104089729	7.955249575704038e-17
3.018125955472055	304.6503125379497	1.1717235849417424e-16
3.018125955472055	810.7858667194523	7.632878971494805e-17
3.018125955472055	704.9802483707408	7.780009269631442e-17
3.018125955472055	932.4711198522945	7.488531102514714e-17
3.2366964415478443	3.4710956432200746	4.584036323903745e-15
3.2366964415478443	3.9920484241344116	3.5867493806363176e-15
3.2366964415478443	4.591187411318369	2.7437462355497303e-15
3.2366964415478443	3.7224698645572034	4.128122646388608e-15
3.2366964415478443	6.07272285539607	1.7451890259357173e-15
3.2366964415478443	9.23785459502435	1.064016240227892e-15
3.2366964415478443	10.62430041375603	9.3090655595245e-16
3.2366964415478443	5.280247032679416	2.153668617779005e-15
3.2366964415478443	8.032336642920923	1.2336473910531063e-15
3.2366964415478443	6.984135903152317	1.4533826843779002e-15
3.2366964415478443	12.218828313506167	8.213837514087638e-16
3.2366964415478443	24.585308585633207	4.890882483651883e-16
3.2366964415478443	4.281149666883797	3.1278767528437695e-15
3.2366964415478443	18.58733915074652	5.913573780081818e-16
3.2366964415478443	32.518769542467474	4.110186168940446e-16
3.2366964415478443	49.467705310393015	3.230157933403636e-16
3.2366964415478443	37.39928715601997	3.781920750451816e-16
3.2366964415478443	28.275147816176883	4.479024185217579e-16
3.2366964415478443	16.161735803392606	6.559255076101125e-16
3.2366964415478443	43.01228796347345	3.4954243866884885e-16
3.2366964415478443	21.376984558326384	5.370772386772635e-16
3.2366964415478443	4.923677863659331	2.4206862381568697e-15
3.2366964415478443	14.052667897232176	7.31300057893852e-16
3.2366964415478443	9.906853304462283	9.936563095724172e-16
3.2366964415478443	6.512505026813057	1.5876565031443156e-15
3.2366964415478443	8.61403261925502	1.144809575667676e-15
3.2366964415478443	5.662638681523797	1.937888744180192e-15
3.2366964415478443	7.489921944455094	1.3354039872079635e-15
3.2366964415478443	26.365758748139648	4.680033377341034e-16
3.2366964415478443	56.891971679208346	2.998676515769622e-16
3.2366964415478443	13.103706971044476	7.74409768537093e-16
3.2366964415478443	11.39370452077802	8.735081498291764e-16
3.2366964415478443	19.93342073016781	5.631101408791885e-16
3.2366964415478443	53.05012054231643	3.1170910077386935e-16
3.2366964415478443	65.43049493075686	2.7838419295761356e-16
3.2366964415478443	34.87375517605148	2.72303173971488e-16
3.2366964415478443	17.332156952971005	6.223490861836505e-16
3.2366964415478443	22.925090228759625	5.126233210587718e-16
3.2366964415478443	30.322813451483334	4.288533360073744e-16
3.2366964415478443	40.10771632470945	3.6374124606769325e-16
3.2366964415478443	75.25050618782434	2.5833169216295113e-16
3.2366964415478443	46.12720656730547	3.362919065135153e-16
3.2366964415478443	86.54433513786495	2.4007013746754266e-16
3.2366964415478443	15.070351883346424	6.922112872548328e-16
3.2366964415478443	131.6516500199333	1.9123779133627937e-16
3.2366964415478443	99.53317690329328	2.2271684432742466e-16
3.2366964415478443	114.47142425533316	2.067563829757532e-16
3.2366964415478443	174.13446945244175	1.6312531355478972e-16
3.2366964415478443	61.012046880572726	2.8878420600923927e-16
3.2366964415478443	230.32611780324953	1.3778883516837388e-16
3.2366964415478443	200.26910976161423	1.502668727286744e-16
3.2366964415478443	304.6503125379497	1.1487708409134922e-16
3.2366964415478443	151.41033725858887	1.7707664586392422e-16
3.2366964415478443	70.16892377441258	2.6821830317986326e-16
3.2366964415478443	350.37317466451333	1.044265858628585e-16
3.2366964415478443	402.95826550053977	9.461727402899721e-17
3.2366964415478443	80.70009310287722	2.4896060431100306e-16
3.2366964415478443	532.9893226844354	7.980604072381065e-17
3.2366964415478443	264.8941746705891	1.260985748771222e-16
3.2366964415478443	92.81181292947042	2.3119203527333635e-16
3.2366964415478443	141.18576674072995	1.8417328311373496e-16
3.2366964415478443	810.7858667194523	7.495118339766213e-17
3.2366964415478443	612.9820104089729	7.802191430385357e-17
3.2366964415478443	186.7451610512345	1.5675436002389665e-16
3.2366964415478443	463.4354895767347	8.532117925962709e-17
3.2366964415478443	704.9802483707408	7.645032823353993e-17
3.2366964415478443	122.76136152448956	1.9889363201056027e-16
3.2366964415478443	932.4711198522945	7.358611550875968e-17
3.2366964415478443	106.74129716645761	2.145882782467673e-16
3.2366964415478443	247.00616769743354	1.3194254995055986e-16
3.2366964415478443	214.7724529992276	1.440086812809717e-16
3.2366964415478443	326.7128665456223	1.0959836812892924e-16
3.2366964415478443	162.3753637352035	1.6991163917752537e-16
3.2366964415478443	375.74694508502654	9.951968418074411e-17
3.2366964415478443	432.1402099449142	8.992058623624607e-17
3.2366964415478443	571.5880216953658	7.888250878719895e-17
3.2366964415478443	284.07761809561345	1.2053362504685878e-16
3.2366964415478443	869.5023893585922	7.429194815136053e-17
3.2366964415478443	496.9971505928719	8.09570303637445e-17
3.2366964415478443	657.3737216720134	7.719009772625711e-17
3.2366964415478443	756.0344051003009	7.560993667200946e-17
3.2366964415478443	1000.	7.288698883809496e-17
3.4710956432200746	3.7224698645572034	4.151522371987803e-15
3.4710956432200746	4.281149666883797	3.1684743256153742e-15
3.4710956432200746	3.9920484241344116	3.2896661232878413e-15
3.4710956432200746	4.923677863659331	2.441399612034438e-15
3.4710956432200746	5.662638681523797	1.9463047681522188e-15
3.4710956432200746	6.512505026813057	1.6073879912695598e-15
3.4710956432200746	8.61403261925502	1.1496369368526456e-15
3.4710956432200746	9.906853304462283	9.984104757310756e-16
3.4710956432200746	4.591187411318369	2.7756948347577348e-15
3.4710956432200746	11.39370452077802	8.762921428731961e-16
3.4710956432200746	19.93342073016781	5.656977569095841e-16
3.4710956432200746	7.489921944455094	1.3422427667537912e-15
3.4710956432200746	22.925090228759625	5.145801992860599e-16
3.4710956432200746	13.103706971044476	7.77496187422803e-16
3.4710956432200746	17.332156952971005	6.247640658830598e-16
3.4710956432200746	40.10771632470945	3.6563462935550665e-16
3.4710956432200746	26.365758748139648	4.694949300416082e-16
3.4710956432200746	34.87375517605148	3.9629122344298313e-16
3.4710956432200746	15.070351883346424	6.94359314549002e-16
3.4710956432200746	53.05012054231643	3.12676377194567e-16
3.4710956432200746	5.280247032679416	2.1736892793999496e-15
3.4710956432200746	46.12720656730547	3.38014101619807e-16
3.4710956432200746	30.322813451483334	4.3081499316214784e-16
3.4710956432200746	6.07272285539607	1.7592381720427284e-15
3.4710956432200746	61.012046880572726	2.9028133820250727e-16
3.4710956432200746	6.984135903152317	1.4615597989747152e-15
3.4710956432200746	12.218828313506167	8.250200081363848e-16
3.4710956432200746	9.23785459502435	1.0697786981914151e-15
3.4710956432200746	14.052667897232176	7.344298818176679e-16
3.4710956432200746	70.16892377441258	2.692083775983394e-16
3.4710956432200746	10.62430041375603	9.33873485770919e-16
3.4710956432200746	21.376984558326384	5.393419522771753e-16
3.4710956432200746	8.032336642920923	1.239394111047653e-15
3.4710956432200746	28.275147816176883	4.492829159356952e-16
3.4710956432200746	18.58733915074652	5.93788819530518e-16
3.4710956432200746	24.585308585633207	4.915311894626693e-16
3.4710956432200746	56.891971679208346	3.0142855347134594e-16
3.4710956432200746	37.39928715601997	3.800731453653989e-16
3.4710956432200746	16.161735803392606	6.580711379835401e-16
3.4710956432200746	49.467705310393015	3.250236291110405e-16
3.4710956432200746	65.43049493075686	2.7967513966417026e-16
3.4710956432200746	43.01228796347345	3.509943227321643e-16
3.4710956432200746	32.518769542467474	4.128554773745164e-16
3.4710956432200746	80.70009310287722	2.5014128724088017e-16
3.4710956432200746	106.74129716645761	2.155878983636172e-16
3.4710956432200746	92.81181292947042	2.3223010437533823e-16
3.4710956432200746	122.76136152448956	1.9983269140729597e-16
3.4710956432200746	141.18576674072995	1.847447982656389e-16
3.4710956432200746	162.3753637352035	1.7079608069055656e-16
3.4710956432200746	247.00616769743354	1.3236306937140724e-16
3.4710956432200746	284.07761809561345	1.2088740992975209e-16
3.4710956432200746	186.7451610512345	1.5715851733799925e-16
3.4710956432200746	214.7724529992276	1.4461592805204248e-16
3.4710956432200746	496.9971505928719	8.134437070502046e-17
3.4710956432200746	326.7128665456223	1.1012965982857434e-16
3.4710956432200746	756.0344051003009	7.596692256844352e-17
3.4710956432200746	75.25050618782434	2.597416299316634e-16
3.4710956432200746	432.1402099449142	9.020717576222189e-17
3.4710956432200746	1000.	7.315756814787057e-17
3.4710956432200746	375.74694508502654	9.983268735953645e-17
3.4710956432200746	657.3737216720134	7.75529206559716e-17
3.4710956432200746	114.47142425533316	2.0739797660771538e-16
3.4710956432200746	869.5023893585922	7.452872701475205e-17
3.4710956432200746	571.5880216953658	7.917368784951318e-17
3.4710956432200746	86.54433513786495	2.4079494357429347e-16
3.4710956432200746	131.6516500199333	1.9214070433128054e-16
3.4710956432200746	151.41033725858887	1.7763357641993998e-16
3.4710956432200746	99.53317690329328	2.237496457003216e-16
3.4710956432200746	264.8941746705891	1.2654284778642195e-16
3.4710956432200746	174.13446945244175	1.6388520289417524e-16
3.4710956432200746	304.6503125379497	1.154001379473948e-16
3.4710956432200746	532.9893226844354	8.006039377396676e-17
3.4710956432200746	200.26910976161423	1.508089238675923e-16
3.4710956432200746	810.7858667194523	7.524360111803605e-17
3.4710956432200746	463.4354895767347	8.572939994835615e-17
3.4710956432200746	350.37317466451333	1.0492621670683417e-16
3.4710956432200746	402.95826550053977	9.491883255800654e-17
3.4710956432200746	704.9802483707408	7.669398615711688e-17
3.4710956432200746	932.4711198522945	7.382064478447723e-17
3.4710956432200746	612.9820104089729	7.8296802603667e-17
3.7224698645572034	3.9920484241344116	3.733619426846396e-15
3.7224698645572034	4.281149666883797	3.237198318124795e-15
3.7224698645572034	4.923677863659331	2.486480859132691e-15
3.7224698645572034	6.07272285539607	1.78326603576069e-15
3.7224698645572034	5.662638681523797	1.9779742727654194e-15
3.7224698645572034	4.591187411318369	2.824227924334092e-15
3.7224698645572034	5.280247032679416	2.2070710142209494e-15
3.7224698645572034	6.512505026813057	1.617785726718233e-15
3.7224698645572034	6.984135903152317	1.4787951148534555e-15
3.7224698645572034	9.23785459502435	1.0793618413643017e-15
3.7224698645572034	12.218828313506167	8.327243196287313e-16
3.7224698645572034	11.39370452077802	8.846974730719433e-16
3.7224698645572034	13.103706971044476	7.845760114815958e-16
3.7224698645572034	10.62430041375603	9.424956478637099e-16
3.7224698645572034	8.032336642920923	1.2523567530779192e-15
3.7224698645572034	7.489921944455094	1.35929412136647e-15
3.7224698645572034	8.61403261925502	1.1602268862321937e-15
3.7224698645572034	15.070351883346424	7.008434729865431e-16
3.7224698645572034	9.906853304462283	1.0079871560547127e-15
3.7224698645572034	17.332156952971005	6.306775339585819e-16
3.7224698645572034	16.161735803392606	6.642164253476619e-16
3.7224698645572034	18.58733915074652	5.997731183944238e-16
3.7224698645572034	14.052667897232176	7.414434351553055e-16
3.7224698645572034	19.93342073016781	5.703472575531039e-16
3.7224698645572034	32.518769542467474	4.1655386205545783e-16
3.7224698645572034	40.10771632470945	3.6847777136536867e-16
3.7224698645572034	26.365758748139648	4.739189137088655e-16
3.7224698645572034	24.585308585633207	4.961212713448992e-16
3.7224698645572034	28.275147816176883	4.535354335264883e-16
3.7224698645572034	22.925090228759625	5.191028949371143e-16
3.7224698645572034	21.376984558326384	5.441392353319472e-16
3.7224698645572034	34.87375517605148	3.995734566161738e-16
3.7224698645572034	30.322813451483334	4.342922379690165e-16
3.7224698645572034	37.39928715601997	3.836223949264918e-16
3.7224698645572034	43.01228796347345	3.5441296748874994e-16
3.7224698645572034	46.12720656730547	3.410848930063833e-16
3.7224698645572034	61.012046880572726	2.927836104791782e-16
3.7224698645572034	56.891971679208346	3.040778384803286e-16
3.7224698645572034	49.467705310393015	3.2783911170731507e-16
3.7224698645572034	70.16892377441258	2.7184181816493393e-16
3.7224698645572034	53.05012054231643	3.159399995927532e-16
3.7224698645572034	65.43049493075686	2.822395664943485e-16
3.7224698645572034	99.53317690329328	2.2586746338384585e-16
3.7224698645572034	131.6516500199333	1.937320860131574e-16
3.7224698645572034	80.70009310287722	2.523133915662583e-16
3.7224698645572034	151.41033725858887	1.7929237789231822e-16
3.7224698645572034	92.81181292947042	2.343987464014259e-16
3.7224698645572034	162.3753637352035	1.7221428337419686e-16
3.7224698645572034	114.47142425533316	2.0918578084727467e-16
3.7224698645572034	75.25050618782434	2.617887583892103e-16
3.7224698645572034	200.26910976161423	1.5202615064862587e-16
3.7224698645572034	174.13446945244175	1.6525639965433617e-16
3.7224698645572034	122.76136152448956	2.0140765337791152e-16
3.7224698645572034	106.74129716645761	2.1733252658761416e-16
3.7224698645572034	214.7724529992276	1.4574960188728387e-16
3.7224698645572034	141.18576674072995	1.8653247621095357e-16
3.7224698645572034	86.54433513786495	2.4327772951697233e-16
3.7224698645572034	264.8941746705891	1.2773524296684643e-16
3.7224698645572034	284.07761809561345	1.2190140416012148e-16
3.7224698645572034	247.00616769743354	1.3363268626028975e-16
3.7224698645572034	230.32611780324953	1.3957723436210072e-16
3.7224698645572034	186.7451610512345	1.586859013364212e-16
3.7224698645572034	326.7128665456223	1.1108132080937549e-16
3.7224698645572034	375.74694508502654	1.0067429128887172e-16
3.7224698645572034	432.1402099449142	9.107243640017745e-17
3.7224698645572034	463.4354895767347	8.641411268489247e-17
3.7224698645572034	350.37317466451333	1.0576425263172173e-16
3.7224698645572034	402.95826550053977	9.56889589919051e-17
3.7224698645572034	532.9893226844354	8.069982868593628e-17
3.7224698645572034	612.9820104089729	7.900811359891694e-17
3.7224698645572034	657.3737216720134	7.817232861357716e-17
3.7224698645572034	304.6503125379497	1.1633400454771991e-16
3.7224698645572034	571.5880216953658	7.980604072381065e-17
3.7224698645572034	496.9971505928719	8.197518107675507e-17
3.7224698645572034	810.7858667194523	7.584774038613313e-17
3.7224698645572034	704.9802483707408	7.741180070666755e-17
3.7224698645572034	869.5023893585922	7.51239810192777e-17
3.7224698645572034	1000.	7.382064478447723e-17
3.7224698645572034	756.0344051003009	7.65720602782123e-17
3.7224698645572034	932.4711198522945	7.443205516867081e-17
3.9920484241344116	4.281149666883797	9.621322994299724e-16
3.9920484241344116	4.591187411318369	8.28949976944641e-16
3.9920484241344116	5.280247032679416	6.427401892747932e-16
3.9920484241344116	6.07272285539607	5.159069333635158e-16
3.9920484241344116	7.489921944455094	3.734948419826308e-16
3.9920484241344116	4.923677863659331	7.241095405311223e-16
3.9920484241344116	5.662638681523797	5.741568569899325e-16
3.9920484241344116	6.984135903152317	4.167632048168858e-16
3.9920484241344116	9.23785459502435	2.5812626636272403e-16
3.9920484241344116	16.161735803392606	9.920973925669936e-17
3.9920484241344116	12.218828313506167	1.541186714115046e-16
3.9920484241344116	14.052667897232176	1.221568682222413e-16
3.9920484241344116	13.103706971044476	1.3690324702638435e-16
3.9920484241344116	8.032336642920923	3.3281805135164745e-16
3.9920484241344116	9.906853304462283	2.2653516181099056e-16
3.9920484241344116	6.512505026813057	4.634113900784095e-16
3.9920484241344116	11.39370452077802	1.7455178717602328e-16
3.9920484241344116	8.61403261925502	2.9395050286809693e-16
3.9920484241344116	15.070351883346424	1.0977977627729963e-16
3.9920484241344116	10.62430041375603	1.9851924501453016e-16
3.9920484241344116	17.332156952971005	9.014676531671761e-17
3.9920484241344116	19.93342073016781	7.5624183846153e-17
3.9920484241344116	18.58733915074652	8.231740222663665e-17
3.9920484241344116	21.376984558326384	6.959455687934763e-17
3.9920484241344116	40.10771632470945	3.931511617141939e-17
3.9920484241344116	22.925090228759625	6.438444930624424e-17
3.9920484241344116	30.322813451483334	4.898977913815683e-17
3.9920484241344116	24.585308585633207	5.974547393706107e-17
3.9920484241344116	28.275147816176883	5.2122634108392874e-17
3.9920484241344116	37.39928715601997	4.1363408058730746e-17
3.9920484241344116	32.518769542467474	4.618907750466055e-17
3.9920484241344116	43.01228796347345	3.7491276511551706e-17
3.9920484241344116	26.365758748139648	5.568151485811956e-17
3.9920484241344116	34.87375517605148	4.362513744852794e-17
3.9920484241344116	46.12720656730547	3.58217196834758e-17
3.9920484241344116	61.012046880572726	3.031625473575724e-17
3.9920484241344116	53.05012054231643	3.2859493458038466e-17
3.9920484241344116	56.891971679208346	3.153650962061556e-17
3.9920484241344116	49.467705310393015	3.426809482334085e-17
3.9920484241344116	65.43049493075686	2.9182288493661937e-17
3.9920484241344116	75.25050618782434	2.718190554264345e-17
3.9920484241344116	70.16892377441258	2.8130166148200115e-17
3.9920484241344116	80.70009310287722	2.624472409806682e-17
3.9920484241344116	86.54433513786495	2.542593887955978e-17
3.9920484241344116	122.76136152448956	2.2486254267902237e-17
3.9920484241344116	92.81181292947042	2.4687937562634698e-17
3.9920484241344116	151.41033725858887	2.1391996274567303e-17
3.9920484241344116	162.3753637352035	2.1071090941434185e-17
3.9920484241344116	141.18576674072995	2.172870334693712e-17
3.9920484241344116	131.6516500199333	2.2099838078465914e-17
3.9920484241344116	99.53317690329328	2.4039703636103485e-17
3.9920484241344116	114.47142425533316	2.2969170565877977e-17
3.9920484241344116	106.74129716645761	2.3482113401870354e-17
3.9920484241344116	186.7451610512345	2.0501938347398914e-17
3.9920484241344116	200.26910976161423	2.0235858251308184e-17
3.9920484241344116	247.00616769743354	1.950546893347001e-17
3.9920484241344116	230.32611780324953	1.9735485466948248e-17
3.9920484241344116	214.7724529992276	1.9971977059250408e-17
3.9920484241344116	284.07761809561345	1.9064219878393005e-17
3.9920484241344116	264.8941746705891	1.9282976824463964e-17
3.9920484241344116	304.6503125379497	1.8866893791187793e-17
3.9920484241344116	326.7128665456223	1.867161014710064e-17
3.9920484241344116	350.37317466451333	1.8486086193411742e-17
3.9920484241344116	463.4354895767347	1.7751461777394047e-17
3.9920484241344116	432.1402099449142	1.794576048758229e-17
3.9920484241344116	402.95826550053977	1.8124723460964192e-17
3.9920484241344116	375.74694508502654	1.830585435468552e-17
3.9920484241344116	496.9971505928719	1.7592750015255967e-17
3.9920484241344116	571.5880216953658	1.78554474932841e-17
3.9920484241344116	532.9893226844354	1.7727693942326618e-17
3.9920484241344116	612.9820104089729	1.793862381892253e-17
3.9920484241344116	657.3737216720134	1.7994289847911517e-17
3.9920484241344116	704.9802483707408	1.800069496909633e-17
3.9920484241344116	756.0344051003009	1.800069496909633e-17
3.9920484241344116	810.7858667194523	1.794576048758229e-17
3.9920484241344116	869.5023893585922	1.7910105514097762e-17
3.9920484241344116	1000.	1.7836393959714977e-17
3.9920484241344116	932.4711198522945	1.7889870063320624e-17
4.	4.2560148781427225	9.778491482234859e-16
4.	4.818251106634234	7.536814496470646e-16
4.	5.454760942168752	5.863278965999619e-16
4.	4.528415660743051	8.505901556912333e-16
4.	6.991144953232454	4.16213904318812e-16
4.	6.175356219031625	5.091473866454813e-16
4.	10.143951960040074	2.1658310663918358e-16
4.	7.914702573185648	3.4099921770991284e-16
4.	8.960265770634306	2.7374351639400024e-16
4.	30.9873055676151	4.8042192058083504e-17
4.	35.08084995415465	4.340286566203998e-17
4.	11.484007729417664	1.720773382836573e-16
4.	44.96169671087044	3.6399262156853796e-17
4.	16.66296772491886	9.500630505720389e-17
4.	39.71516758114278	3.957523350922565e-17
4.	14.71858501804111	1.1372612425863842e-16
4.	21.356247129984272	6.968202821188193e-17
4.	13.001090112497304	1.3867144252552794e-16
4.	18.86421099999465	8.081479142937663e-17
4.	24.177490989529915	6.083468305310037e-17
4.	5.126637099115734	6.755756438798424e-16
4.	5.803885931645506	5.52484112634348e-16
4.	27.371432208615314	5.372796605864004e-17
4.	6.570601986507445	4.576844569461136e-16
4.	7.4386042340524305	3.7734586862618726e-16
4.	8.421272976888153	3.0613454195284226e-16
4.	50.901312879771275	3.36933172176926e-17
4.	12.2190269392769	1.5436084341953135e-16
4.	10.7932026162739	1.9292667651952717e-16
4.	9.533756107983145	2.434101820707044e-16
4.	15.660629205497877	1.0376411028193793e-16
4.	13.83320823771569	1.2498947130731793e-16
4.	37.32615483569366	4.141799763493886e-17
4.	22.72312638162647	6.503060325502539e-17
4.	17.729459637816653	8.743314353778638e-17
4.	42.257086028318774	3.7919097573897e-17
4.	32.970608382331186	4.5633546021824113e-17
4.	20.071590670100196	7.492921950442811e-17
4.	29.12330567898544	5.0779551184549114e-17
4.	65.23813975078318	2.922263721550457e-17
4.	25.72494034190023	5.705741634428313e-17
4.	57.62557559928457	3.1322670658238743e-17
4.	83.6130668809155	2.5849939744776964e-17
4.	47.839412537001294	3.501503241972556e-17
4.	73.8563534312976	2.740129934599057e-17
4.	54.159186233326054	3.247175812600762e-17
4.	121.32017564297009	2.2583909438008413e-17
4.	94.65868037657351	2.4492832429753505e-17
4.	107.16346266063664	2.343153411563036e-17
4.	137.3470458364309	2.186926014484252e-17
4.	225.6131930534454	1.979341217754069e-17
4.	176.0321151597488	2.073154985962219e-17
4.	155.4911283306219	2.1269640821766086e-17
4.	289.15924138943836	1.902315651166508e-17
4.	419.56181327636216	1.8028225238514963e-17
4.	370.60362361481424	1.8333851334979225e-17
4.	327.3583092891284	1.867161014710064e-17
4.	69.41362335042187	2.8283696608827774e-17
4.	255.41757917336696	1.9407306623447485e-17
4.	199.28664677078277	2.0262140446120158e-17
4.	474.9875714726077	1.7700622603692532e-17
4.	88.96461416307976	2.5149599274082378e-17
4.	78.58343476224252	2.6603734290799942e-17
4.	61.31382677802331	3.0233860941837066e-17
4.	608.7722263825888	1.793862381892253e-17
4.	114.02232286924034	2.297878962657023e-17
4.	129.08511813884218	2.2195815088294188e-17
4.	100.7171880070134	2.393725677027665e-17
4.	537.7352893287167	1.7745145339940552e-17
4.	240.0532765851876	1.958115846615768e-17
4.	187.29882528770608	2.0501938347398914e-17
4.	146.1377676372	2.1577753884392484e-17
4.	165.44313889858145	2.0988323990718585e-17
4.	307.666508376478	1.8853074817590752e-17
4.	446.4153299011838	1.786367294711024e-17
4.	348.31045870454415	1.8513971232128117e-17
4.	689.1934209440825	1.7994289847911517e-17
4.	212.0417334179063	2.003227531662275e-17
4.	394.3236339995635	1.8182108857182417e-17
4.	271.7652542752618	1.9195978133252985e-17
4.	505.38854278007426	1.758906741390226e-17
4.	780.2385701710655	1.797433556590871e-17
4.	883.3111400696051	1.7910855414638913e-17
4.	1000.	1.7833780356170624e-17
4.	647.7359132210921	1.7991276461905578e-17
4.	572.1523479713496	1.786367294711024e-17
4.	733.3043633640241	1.7994289847911517e-17
4.	830.1767407872153	1.7946136180361593e-17
4.	939.8463385413619	1.789099365499872e-17
4.2560148781427225	4.528415660743051	7.741990408916602e-16
4.2560148781427225	5.126637099115734	6.121410720213643e-16
4.2560148781427225	5.803885931645506	4.995396489783268e-16
4.2560148781427225	4.818251106634234	6.895500306270527e-16
4.2560148781427225	6.570601986507445	4.1557831868738776e-16
4.2560148781427225	8.421272976888153	2.755662004275316e-16
4.2560148781427225	9.533756107983145	2.1951824301956177e-16
4.2560148781427225	7.4386042340524305	3.3958867828596367e-16
4.2560148781427225	20.071590670100196	6.721194887177402e-17
4.2560148781427225	10.7932026162739	1.7492125049427447e-16
4.2560148781427225	13.83320823771569	1.13291267596566e-16
4.2560148781427225	12.2190269392769	1.3957431238722056e-16
4.2560148781427225	32.970608382331186	3.993978313886268e-17
4.2560148781427225	17.729459637816653	7.871095204119407e-17
4.2560148781427225	29.12330567898544	4.4714354972657904e-17
4.2560148781427225	15.660629205497877	9.376150775751397e-17
4.2560148781427225	5.454760942168752	5.510748511689416e-16
4.2560148781427225	25.72494034190023	5.064790344466746e-17
4.2560148781427225	42.257086028318774	3.2729736633093414e-17
4.2560148781427225	22.72312638162647	5.796762628183147e-17
4.2560148781427225	37.32615483569366	3.598858859126666e-17
4.2560148781427225	6.175356219031625	4.540294226768873e-16
4.2560148781427225	47.839412537001294	2.997986055434439e-17
4.2560148781427225	6.991144953232454	3.7455974079425e-16
4.2560148781427225	7.914702573185648	2.164380640541531e-16
4.2560148781427225	8.960265770634306	2.4564208442137433e-16
4.2560148781427225	10.143951960040074	1.955985394413441e-16
4.2560148781427225	21.356247129984272	6.231182533537757e-17
4.2560148781427225	11.484007729417664	1.5581536359952955e-16
4.2560148781427225	13.001090112497304	1.2547711052278586e-16
4.2560148781427225	16.66296772491886	8.571863231660721e-17
4.2560148781427225	54.159186233326054	2.7645604337387034e-17
4.2560148781427225	30.9873055676151	4.221724890927762e-17
4.2560148781427225	14.71858501804111	1.0281270049720913e-16
4.2560148781427225	24.177490989529915	5.411402051482922e-17
4.2560148781427225	61.31382677802331	2.560970549116027e-17
4.2560148781427225	18.86421099999465	7.259461052883982e-17
4.2560148781427225	39.71516758114278	3.4269529636934606e-17
4.2560148781427225	50.901312879771275	2.876137367969899e-17
4.2560148781427225	27.371432208615314	2.39197240315569e-18
4.2560148781427225	35.08084995415465	3.7871498012311313e-17
4.2560148781427225	44.96169671087044	3.129448694473636e-17
4.2560148781427225	69.41362335042187	2.3849222119244704e-17
4.2560148781427225	114.02232286924034	1.9020767198965544e-17
4.2560148781427225	129.08511813884218	1.831658786457758e-17
4.2560148781427225	88.96461416307976	2.0980855792470826e-17
4.2560148781427225	100.7171880070134	1.9716489430870202e-17
4.2560148781427225	78.58343476224252	2.2292675600302916e-17
4.2560148781427225	187.29882528770608	1.6892918856998305e-17
4.2560148781427225	146.1377676372	1.775555008201661e-17
4.2560148781427225	165.44313889858145	1.7287892898752776e-17
4.2560148781427225	57.62557559928457	2.660819019034589e-17
4.2560148781427225	348.31045870454415	1.536097382816164e-17
4.2560148781427225	212.0417334179063	1.653221449523099e-17
4.2560148781427225	271.7652542752618	1.590251113897391e-17
4.2560148781427225	121.32017564297009	1.8656371881648283e-17
4.2560148781427225	137.3470458364309	1.8031622295512805e-17
4.2560148781427225	307.666508376478	1.5610594737892185e-17
4.2560148781427225	65.23813975078318	2.471534497730024e-17
4.2560148781427225	394.3236339995635	1.5105221948356818e-17
4.2560148781427225	73.8563534312976	2.3035624136471444e-17
4.2560148781427225	572.1523479713496	1.4913864521980674e-17
4.2560148781427225	505.38854278007426	1.4678764522423503e-17
4.2560148781427225	240.0532765851876	1.6193104973914548e-17
4.2560148781427225	107.16346266063664	1.9423158241967767e-17
4.2560148781427225	446.4153299011838	1.485155165119993e-17
4.2560148781427225	199.28664677078277	1.6716317189290426e-17
4.2560148781427225	94.65868037657351	2.040944008741817e-17
4.2560148781427225	176.0321151597488	1.7095705680169104e-17
4.2560148781427225	155.4911283306219	1.751411038212484e-17
4.2560148781427225	83.6130668809155	2.1603517491563303e-17
4.2560148781427225	647.7359132210921	1.5076473042123885e-17
4.2560148781427225	289.15924138943836	1.5761320265614415e-17
4.2560148781427225	225.6131930534454	1.6360068668420676e-17
4.2560148781427225	370.60362361481424	1.5226503460627988e-17
4.2560148781427225	830.1767407872153	1.510458951546329e-17
4.2560148781427225	733.3043633640241	1.5128007176903315e-17
4.2560148781427225	939.8463385413619	1.5057862885796695e-17
4.2560148781427225	327.3583092891284	1.548268808998023e-17
4.2560148781427225	419.56181327636216	1.4984592761528188e-17
4.2560148781427225	255.41757917336696	1.6044966808834344e-17
4.2560148781427225	608.7722263825888	1.5007510203135952e-17
4.2560148781427225	537.7352893287167	1.480746762515173e-17
4.2560148781427225	474.9875714726077	1.4734798950662336e-17
4.2560148781427225	689.1934209440825	1.510458951546329e-17
4.2560148781427225	883.3111400696051	1.5081208103798865e-17
4.2560148781427225	780.2385701710655	1.5122624233666018e-17
4.2560148781427225	1000.	1.5029204115362844e-17
4.528415660743051	4.818251106634234	7.802681455037916e-16
4.528415660743051	5.126637099115734	6.966598357475511e-16
4.528415660743051	6.991144953232454	4.2150133149149236e-16
4.528415660743051	7.914702573185648	3.443853915667299e-16
4.528415660743051	6.175356219031625	5.121406261045804e-16
4.528415660743051	5.454760942168752	6.253005448873888e-16
4.528415660743051	10.143951960040074	2.164380640541531e-16
4.528415660743051	8.960265770634306	2.7634031719754995e-16
4.528415660743051	13.001090112497304	1.4162880348201654e-16
4.528415660743051	14.71858501804111	1.155064850041579e-16
4.528415660743051	18.86421099999465	8.134096493872894e-17
4.528415660743051	11.484007729417664	1.7565884744752245e-16
4.528415660743051	27.371432208615314	5.310732674548251e-17
4.528415660743051	39.71516758114278	3.822675516516979e-17
4.528415660743051	44.96169671087044	3.4857785399673357e-17
4.528415660743051	30.9873055676151	4.7158325121622536e-17
4.528415660743051	21.356247129984272	6.968640466328876e-17
4.528415660743051	16.66296772491886	9.641687872694478e-17
4.528415660743051	24.177490989529915	6.050445829357025e-17
4.528415660743051	35.08084995415465	4.22711954410638e-17
4.528415660743051	7.4386042340524305	3.8155597882719425e-16
4.528415660743051	6.570601986507445	4.617360883468614e-16
4.528415660743051	5.803885931645506	5.642902290414314e-16
4.528415660743051	8.421272976888153	3.09135671914443e-16
4.528415660743051	50.901312879771275	3.1999377553541676e-17
4.528415660743051	9.533756107983145	2.466314198114512e-16
4.528415660743051	12.2190269392769	1.574450137351497e-16
4.528415660743051	13.83320823771569	1.278208427430238e-16
4.528415660743051	57.62557559928457	2.953630975082583e-17
4.528415660743051	15.660629205497877	1.0545031142359156e-16
4.528415660743051	10.7932026162739	1.7555958671075708e-16
4.528415660743051	42.257086028318774	3.644501130889805e-17
4.528415660743051	29.12330567898544	4.998116233276805e-17
4.528415660743051	20.071590670100196	7.522627590080206e-17
4.528415660743051	47.839412537001294	3.337669735522552e-17
4.528415660743051	22.72312638162647	6.483892956003459e-17
4.528415660743051	17.729459637816653	8.843086204280906e-17
4.528415660743051	25.72494034190023	5.665273539315197e-17
4.528415660743051	32.970608382331186	4.4543379875450776e-17
4.528415660743051	37.32615483569366	4.014768179960461e-17
4.528415660743051	54.159186233326054	3.070652341994043e-17
4.528415660743051	83.6130668809155	2.3989932131263973e-17
4.528415660743051	65.23813975078318	2.7411626768057657e-17
4.528415660743051	94.65868037657351	2.264450733251465e-17
4.528415660743051	73.8563534312976	2.5575951494120156e-17
4.528415660743051	121.32017564297009	2.0544043283180508e-17
4.528415660743051	137.3470458364309	1.9780570910367385e-17
4.528415660743051	155.4911283306219	1.9152626089979996e-17
4.528415660743051	255.41757917336696	1.737315285145899e-17
4.528415660743051	176.0321151597488	1.8611900528308612e-17
4.528415660743051	199.28664677078277	1.8153963546005178e-17
4.528415660743051	61.31382677802331	2.8459505405019666e-17
4.528415660743051	225.6131930534454	1.7751833402548582e-17
4.528415660743051	107.16346266063664	2.1482650429984987e-17
4.528415660743051	327.3583092891284	1.671036908353437e-17
4.528415660743051	370.60362361481424	1.6408088007221228e-17
4.528415660743051	537.7352893287167	1.590251113897391e-17
4.528415660743051	289.15924138943836	1.7027841027288022e-17
4.528415660743051	608.7722263825888	1.6125109623461435e-17
4.528415660743051	419.56181327636216	1.612207174280977e-17
4.528415660743051	474.9875714726077	1.5856303347069497e-17
4.528415660743051	100.7171880070134	2.2036545403139282e-17
4.528415660743051	69.41362335042187	2.6468187221061904e-17
4.528415660743051	88.96461416307976	2.3265345456558158e-17
4.528415660743051	78.58343476224252	2.4748481280587617e-17
4.528415660743051	129.08511813884218	2.0148356298415557e-17
4.528415660743051	187.29882528770608	1.8369196194404205e-17
4.528415660743051	146.1377676372	1.9461825361575953e-17
4.528415660743051	271.7652542752618	1.7205932730175498e-17
4.528415660743051	212.0417334179063	1.7942379606469833e-17
4.528415660743051	165.44313889858145	1.887242421634933e-17
4.528415660743051	689.1934209440825	1.6273647034863285e-17
4.528415660743051	240.0532765851876	1.7550814026463214e-17
4.528415660743051	348.31045870454415	1.655992543006166e-17
4.528415660743051	394.3236339995635	1.6263089267077505e-17
4.528415660743051	572.1523479713496	1.6019794350944373e-17
4.528415660743051	307.666508376478	1.6871360101099124e-17
4.528415660743051	114.02232286924034	2.0998871855237736e-17
4.528415660743051	446.4153299011838	1.5971573883346216e-17
4.528415660743051	647.7359132210921	1.62141364683167e-17
4.528415660743051	505.38854278007426	1.5759670560563746e-17
4.528415660743051	780.2385701710655	1.6346374687292695e-17
4.528415660743051	883.3111400696051	1.6323462943351602e-17
4.528415660743051	1000.	1.6307068307121912e-17
4.528415660743051	733.3043633640241	1.6321071032705245e-17
4.528415660743051	830.1767407872153	1.6346374687292695e-17
4.528415660743051	939.8463385413619	1.6321071032705245e-17
4.818251106634234	5.126637099115734	6.884249794268912e-16
4.818251106634234	5.803885931645506	5.524609809566291e-16
4.818251106634234	6.570601986507445	4.519904477338908e-16
4.818251106634234	5.454760942168752	6.148896300855744e-16
4.818251106634234	7.4386042340524305	3.7616278461324326e-16
4.818251106634234	9.533756107983145	2.4234243059597876e-16
4.818251106634234	8.421272976888153	3.018705991171557e-16
4.818251106634234	15.660629205497877	1.0228886575536724e-16
4.818251106634234	17.729459637816653	8.521586016545962e-17
4.818251106634234	22.72312638162647	6.192559718661673e-17
4.818251106634234	10.7932026162739	1.9298726892131133e-16
4.818251106634234	25.72494034190023	5.390597522807554e-17
4.818251106634234	37.32615483569366	3.786991238972648e-17
4.818251106634234	47.839412537001294	3.1291866493521e-17
4.818251106634234	32.970608382331186	4.214219229932288e-17
4.818251106634234	12.2190269392769	1.5430914814712505e-16
4.818251106634234	13.83320823771569	1.2467065155944313e-16
4.818251106634234	20.071590670100196	7.21174657300491e-17
4.818251106634234	29.12330567898544	4.746536620884858e-17
4.818251106634234	42.257086028318774	3.4282445663000825e-17
4.818251106634234	54.159186233326054	2.872346573411994e-17
4.818251106634234	6.175356219031625	4.988081457203526e-16
4.818251106634234	6.991144953232454	4.0865916516239626e-16
4.818251106634234	7.914702573185648	3.3446643610113006e-16
4.818251106634234	8.960265770634306	2.711030039895003e-16
4.818251106634234	10.143951960040074	2.15994475094468e-16
4.818251106634234	61.31382677802331	2.655643641707314e-17
4.818251106634234	16.66296772491886	9.318424614175747e-17
4.818251106634234	18.86421099999465	7.822798986564123e-17
4.818251106634234	11.484007729417664	1.7255712310244798e-16
4.818251106634234	24.177490989529915	5.774234784112753e-17
4.818251106634234	35.08084995415465	3.991052941989992e-17
4.818251106634234	21.356247129984272	6.671848380960159e-17
4.818251106634234	27.371432208615314	5.04901651970493e-17
4.818251106634234	13.001090112497304	1.3843939345484158e-16
4.818251106634234	30.9873055676151	4.4656355602284964e-17
4.818251106634234	44.96169671087044	3.274344323700461e-17
4.818251106634234	50.901312879771275	2.9943480746472415e-17
4.818251106634234	14.71858501804111	1.1259140998865035e-16
4.818251106634234	39.71516758114278	3.5990095442359406e-17
4.818251106634234	57.62557559928457	2.76091669934549e-17
4.818251106634234	69.41362335042187	2.467605323736353e-17
4.818251106634234	88.96461416307976	2.16329345862425e-17
4.818251106634234	129.08511813884218	1.855277024621254e-17
4.818251106634234	78.58343476224252	2.3052026253489747e-17
4.818251106634234	100.7171880070134	2.042910375328489e-17
4.818251106634234	114.02232286924034	1.939593395299373e-17
4.818251106634234	65.23813975078318	2.560970549116027e-17
4.818251106634234	212.0417334179063	1.636829056302825e-17
4.818251106634234	146.1377676372	1.78554474932841e-17
4.818251106634234	240.0532765851876	1.5980938704181517e-17
4.818251106634234	348.31045870454415	1.505155957307461e-17
4.818251106634234	307.666508376478	1.5345224626865938e-17
4.818251106634234	187.29882528770608	1.679418708544031e-17
4.818251106634234	271.7652542752618	1.5656414254471837e-17
4.818251106634234	165.44313889858145	1.7288616747098196e-17
4.818251106634234	572.1523479713496	1.4600307346600305e-17
4.818251106634234	394.3236339995635	1.4767532904858905e-17
4.818251106634234	647.7359132210921	1.4812118200406263e-17
4.818251106634234	446.4153299011838	1.452470187680183e-17
4.818251106634234	505.38854278007426	1.4328994926609826e-17
4.818251106634234	94.65868037657351	2.0994915784984578e-17
4.818251106634234	137.3470458364309	1.8184012140420216e-17
4.818251106634234	107.16346266063664	1.9893110952126965e-17
4.818251106634234	121.32017564297009	1.8965498716842737e-17
4.818251106634234	83.6130668809155	2.232069460247691e-17
4.818251106634234	73.8563534312976	2.3849222119244704e-17
4.818251106634234	225.6131930534454	1.6169392523723064e-17
4.818251106634234	155.4911283306219	1.7551916323378402e-17
4.818251106634234	370.60362361481424	1.49179238961068e-17
4.818251106634234	327.3583092891284	1.518639236663069e-17
4.818251106634234	255.41757917336696	1.5817844244017138e-17
4.818251106634234	733.3043633640241	1.4961710316340397e-17
4.818251106634234	289.15924138943836	1.5484308800809294e-17
4.818251106634234	199.28664677078277	1.6578656564202076e-17
4.818251106634234	608.7722263825888	1.4712297956827704e-17
4.818251106634234	419.56181327636216	1.4654201471775024e-17
4.818251106634234	176.0321151597488	1.7033902138130255e-17
4.818251106634234	689.1934209440825	1.4893272425286767e-17
4.818251106634234	474.9875714726077	1.4395141191960123e-17
4.818251106634234	537.7352893287167	1.4467043312159142e-17
4.818251106634234	939.8463385413619	1.5011280806759537e-17
4.818251106634234	830.1767407872153	1.5011280806759537e-17
4.818251106634234	780.2385701710655	1.5011280806759537e-17
4.818251106634234	1000.	1.5007510203135952e-17
4.818251106634234	883.3111400696051	1.5034553805430295e-17
5.126637099115734	5.454760942168752	1.7555958671075708e-16
5.126637099115734	6.175356219031625	1.9405681548068613e-16
5.126637099115734	8.960265770634306	1.0531353092721766e-16
5.126637099115734	7.914702573185648	1.2911715050253996e-16
5.126637099115734	6.991144953232454	1.5738569579962823e-16
5.126637099115734	10.143951960040074	8.44027077012539e-17
5.126637099115734	5.803885931645506	2.1615732039928975e-16
5.126637099115734	13.001090112497304	5.3893563106418115e-17
5.126637099115734	21.356247129984272	2.4799307363339326e-17
5.126637099115734	11.484007729417664	6.75278706923158e-17
5.126637099115734	14.71858501804111	4.338833009127016e-17
5.126637099115734	24.177490989529915	2.127320330595905e-17
5.126637099115734	18.86421099999465	2.938336046545723e-17
5.126637099115734	27.371432208615314	1.8513971232127966e-17
5.126637099115734	50.901312879771275	1.0834821761207637e-17
5.126637099115734	6.570601986507445	1.7563678465711714e-16
5.126637099115734	35.08084995415465	1.451375947845873e-17
5.126637099115734	30.9873055676151	1.6306044189255832e-17
5.126637099115734	16.66296772491886	3.5451685604691405e-17
5.126637099115734	39.71516758114278	1.3054953258573187e-17
5.126637099115734	57.62557559928457	9.9719892969274e-18
5.126637099115734	7.4386042340524305	1.155064850041579e-16
5.126637099115734	9.533756107983145	9.45598487597646e-17
5.126637099115734	44.96169671087044	1.1854913958421816e-17
5.126637099115734	8.421272976888153	1.150286937296959e-16
5.126637099115734	10.7932026162739	7.557670370291994e-17
5.126637099115734	22.72312638162647	2.2931694687748643e-17
5.126637099115734	15.660629205497877	3.909924894008708e-17
5.126637099115734	12.2190269392769	6.030970955602223e-17
5.126637099115734	25.72494034190023	1.9827004528052892e-17
5.126637099115734	65.23813975078318	9.227187410991325e-18
5.126637099115734	13.83320823771569	4.828721155738417e-17
5.126637099115734	54.159186233326054	1.0379669943328975e-17
5.126637099115734	29.12330567898544	1.735207096678094e-17
5.126637099115734	17.729459637816653	3.2184804276390856e-17
5.126637099115734	20.071590670100196	2.6942826326238084e-17
5.126637099115734	73.8563534312976	8.599903077486707e-18
5.126637099115734	32.970608382331186	1.536097382816164e-17
5.126637099115734	42.257086028318774	1.2434483544311748e-17
5.126637099115734	37.32615483569366	1.3761875084192296e-17
5.126637099115734	83.6130668809155	8.05260053309105e-18
5.126637099115734	94.65868037657351	7.571923363782405e-18
5.126637099115734	47.839412537001294	1.1327940963205581e-17
5.126637099115734	107.16346266063664	7.153405286893268e-18
5.126637099115734	137.3470458364309	6.522693995421678e-18
5.126637099115734	199.28664677078277	5.9145642534655486e-18
5.126637099115734	61.31382677802331	9.586339778442244e-18
5.126637099115734	121.32017564297009	6.8091438235535734e-18
5.126637099115734	155.4911283306219	6.2826600073304445e-18
5.126637099115734	289.15924138943836	5.55569272255346e-18
5.126637099115734	176.0321151597488	6.082067556165183e-18
5.126637099115734	255.41757917336696	5.656740719964776e-18
5.126637099115734	69.41362335042187	8.90308492246129e-18
5.126637099115734	225.6131930534454	5.776048295651704e-18
5.126637099115734	327.3583092891284	5.46571017777245e-18
5.126637099115734	419.56181327636216	5.323645054520103e-18
5.126637099115734	78.58343476224252	8.319924629174891e-18
5.126637099115734	88.96461416307976	7.800884848426755e-18
5.126637099115734	537.7352893287167	5.326766536628907e-18
5.126637099115734	370.60362361481424	5.3918390208344554e-18
5.126637099115734	100.7171880070134	7.349220485215547e-18
5.126637099115734	114.02232286924034	6.970099481989679e-18
5.126637099115734	474.9875714726077	5.263360813276225e-18
5.126637099115734	146.1377676372	6.3925124655673306e-18
5.126637099115734	129.08511813884218	6.6530191397580954e-18
5.126637099115734	608.7722263825888	5.451311887628635e-18
5.126637099115734	165.44313889858145	6.179350619205641e-18
5.126637099115734	212.0417334179063	5.842571561582192e-18
5.126637099115734	780.2385701710655	5.6212077422369056e-18
5.126637099115734	689.1934209440825	5.55569272255346e-18
5.126637099115734	240.0532765851876	5.716741431050365e-18
5.126637099115734	307.666508376478	5.510517784948778e-18
5.126637099115734	187.29882528770608	5.995848070411791e-18
5.126637099115734	271.7652542752618	5.599831056820116e-18
5.126637099115734	446.4153299011838	5.29219828009148e-18
5.126637099115734	883.3111400696051	5.662546379408891e-18
5.126637099115734	572.1523479713496	5.3964689420917296e-18
5.126637099115734	1000.	5.684519472736751e-18
5.126637099115734	348.31045870454415	5.4246727590381465e-18
5.126637099115734	394.3236339995635	5.3519164125694516e-18
5.126637099115734	505.38854278007426	5.255873441371796e-18
5.126637099115734	647.7359132210921	5.506712188115127e-18
5.126637099115734	733.3043633640241	5.588354225128069e-18
5.126637099115734	830.1767407872153	5.6459745684247595e-18
5.126637099115734	939.8463385413619	5.6770271861298846e-18
5.454760942168752	5.803885931645506	2.2716202993319803e-16
5.454760942168752	6.570601986507445	1.8073950368838557e-16
5.454760942168752	7.4386042340524305	1.4743747249627724e-16
5.454760942168752	9.533756107983145	9.800830310696209e-17
5.454760942168752	10.7932026162739	7.86286056958537e-17
5.454760942168752	8.421272976888153	1.2064470287131228e-16
5.454760942168752	6.175356219031625	2.0174947198035313e-16
5.454760942168752	29.12330567898544	1.7500915868801832e-17
5.454760942168752	12.2190269392769	5.e-17
5.454760942168752	17.729459637816653	3.314760481479924e-17
5.454760942168752	13.83320823771569	5.014150899619047e-17
5.454760942168752	42.257086028318774	1.239004977265066e-17
5.454760942168752	37.32615483569366	1.3762739412902615e-17
5.454760942168752	15.660629205497877	4.05752246870169e-17
5.454760942168752	6.991144953232454	1.6302289640648267e-16
5.454760942168752	22.72312638162647	2.3348291924191738e-17
5.454760942168752	47.839412537001294	1.1256548525076328e-17
5.454760942168752	54.159186233326054	1.0285575654066444e-17
5.454760942168752	25.72494034190023	2.0088970260052078e-17
5.454760942168752	61.31382677802331	9.476198172223614e-18
5.454760942168752	32.970608382331186	1.5450632924206818e-17
5.454760942168752	7.914702573185648	1.3337555859610423e-16
5.454760942168752	10.143951960040074	8.791402207312731e-17
5.454760942168752	20.071590670100196	2.7585479602583366e-17
5.454760942168752	8.960265770634306	1.0883698745652144e-16
5.454760942168752	11.484007729417664	7.027092882759027e-17
5.454760942168752	30.9873055676151	1.6420114848314582e-17
5.454760942168752	69.41362335042187	8.77209868105342e-18
5.454760942168752	13.001090112497304	5.605813015351887e-17
5.454760942168752	14.71858501804111	4.49555761046463e-17
5.454760942168752	24.177490989529915	2.1623878908632047e-17
5.454760942168752	27.371432208615314	1.8723278228549596e-17
5.454760942168752	57.62557559928457	9.859893450588143e-18
5.454760942168752	16.66296772491886	3.656882144027674e-17
5.454760942168752	18.86421099999465	3.017884559377141e-17
5.454760942168752	44.96169671087044	1.179401888831328e-17
5.454760942168752	78.58343476224252	8.171474471913653e-18
5.454760942168752	35.08084995415465	1.4568554030718572e-17
5.454760942168752	39.71516758114278	1.3054953258573187e-17
5.454760942168752	88.96461416307976	7.648394535721148e-18
5.454760942168752	65.23813975078318	9.115063944140543e-18
5.454760942168752	100.7171880070134	7.191845297983852e-18
5.454760942168752	50.901312879771275	1.0751671387660672e-17
5.454760942168752	114.02232286924034	6.7890742918092e-18
5.454760942168752	21.356247129984272	2.5321824956389214e-17
5.454760942168752	129.08511813884218	6.456261396074367e-18
5.454760942168752	165.44313889858145	5.955316818056607e-18
5.454760942168752	187.29882528770608	5.7683146134933015e-18
5.454760942168752	212.0417334179063	5.608278031706571e-18
5.454760942168752	307.666508376478	5.25422324964121e-18
5.454760942168752	73.8563534312976	8.460437988574137e-18
5.454760942168752	146.1377676372	6.179738719672956e-18
5.454760942168752	83.6130668809155	7.897834702786492e-18
5.454760942168752	394.3236339995635	5.095525837252202e-18
5.454760942168752	446.4153299011838	5.036137625530954e-18
5.454760942168752	240.0532765851876	5.46731233345464e-18
5.454760942168752	107.16346266063664	6.9832443768683e-18
5.454760942168752	505.38854278007426	4.996442369786038e-18
5.454760942168752	271.7652542752618	5.357633538982846e-18
5.454760942168752	121.32017564297009	6.617459124362677e-18
5.454760942168752	94.65868037657351	7.406522414657182e-18
5.454760942168752	572.1523479713496	5.137513792463216e-18
5.454760942168752	733.3043633640241	5.349900060160788e-18
5.454760942168752	176.0321151597488	5.854080246885614e-18
5.454760942168752	137.3470458364309	6.315363154387594e-18
5.454760942168752	647.7359132210921	5.2579644282639526e-18
5.454760942168752	155.4911283306219	6.066299586009898e-18
5.454760942168752	199.28664677078277	5.683924485747923e-18
5.454760942168752	225.6131930534454	5.533059149814105e-18
5.454760942168752	327.3583092891284	5.211608749392687e-18
5.454760942168752	939.8463385413619	5.458849112376374e-18
5.454760942168752	830.1767407872153	5.415368514396604e-18
5.454760942168752	474.9875714726077	5.007542169398278e-18
5.454760942168752	419.56181327636216	5.065320521171882e-18
5.454760942168752	255.41757917336696	5.4090235683757835e-18
5.454760942168752	537.7352893287167	5.074129566085864e-18
5.454760942168752	289.15924138943836	5.30140188569712e-18
5.454760942168752	608.7722263825888	5.196356636768585e-18
5.454760942168752	780.2385701710655	5.3880025869525874e-18
5.454760942168752	370.60362361481424	5.1340732735204286e-18
5.454760942168752	689.1934209440825	5.30373304485556e-18
5.454760942168752	1000.	5.469945465969991e-18
5.454760942168752	883.3111400696051	5.442873434718324e-18
5.803885931645506	6.175356219031625	2.1141345349835134e-16
5.803885931645506	6.991144953232454	1.6880192327471106e-16
5.803885931645506	8.960265770634306	1.1259140998865035e-16
5.803885931645506	10.143951960040074	9.106671686141903e-17
5.803885931645506	6.570601986507445	1.8825861337278733e-16
5.803885931645506	11.484007729417664	7.301527435907721e-17
5.803885931645506	7.914702573185648	1.3788405873134928e-16
5.803885931645506	13.001090112497304	5.824009625681112e-17
5.803885931645506	14.71858501804111	4.6647742036993576e-17
5.803885931645506	39.71516758114278	1.3024379365898126e-17
5.803885931645506	18.86421099999465	3.101663799972039e-17
5.803885931645506	57.62557559928457	9.761310982877287e-18
5.803885931645506	7.4386042340524305	1.5233836753279164e-16
5.803885931645506	35.08084995415465	1.4592973521007476e-17
5.803885931645506	16.66296772491886	3.753761233769634e-17
5.803885931645506	21.356247129984272	2.5861848014556206e-17
5.803885931645506	50.901312879771275	1.0671839742954135e-17
5.803885931645506	44.96169671087044	1.1742282839501317e-17
5.803885931645506	24.177490989529915	2.1969754247177953e-17
5.803885931645506	65.23813975078318	8.986977420047327e-18
5.803885931645506	8.421272976888153	1.2464977378099484e-16
5.803885931645506	10.7932026162739	8.157971328587316e-17
5.803885931645506	9.533756107983145	1.0155487534416123e-16
5.803885931645506	30.9873055676151	1.6528753890412126e-17
5.803885931645506	27.371432208615314	1.354918893134393e-17
5.803885931645506	12.2190269392769	6.486744086095525e-17
5.803885931645506	13.83320823771569	5.206047445914125e-17
5.803885931645506	20.071590670100196	2.821391382259051e-17
5.803885931645506	73.8563534312976	8.328637938798745e-18
5.803885931645506	15.660629205497877	4.189939795001949e-17
5.803885931645506	42.257086028318774	1.2355082665733096e-17
5.803885931645506	37.32615483569366	1.3778306615736433e-17
5.803885931645506	61.31382677802331	9.360265020398534e-18
5.803885931645506	17.729459637816653	3.412348765747424e-17
5.803885931645506	47.839412537001294	1.1183264599434114e-17
5.803885931645506	54.159186233326054	1.0200018687425177e-17
5.803885931645506	83.6130668809155	7.762926486965803e-18
5.803885931645506	32.970608382331186	1.55060427012433e-17
5.803885931645506	25.72494034190023	2.0350562578409364e-17
5.803885931645506	69.41362335042187	8.651004566484715e-18
5.803885931645506	22.72312638162647	2.3793368716860546e-17
5.803885931645506	29.12330567898544	1.7657320491924033e-17
5.803885931645506	94.65868037657351	7.252625419239528e-18
5.803885931645506	121.32017564297009	6.439523315468073e-18
5.803885931645506	155.4911283306219	5.857390122064044e-18
5.803885931645506	107.16346266063664	6.822270810723355e-18
5.803885931645506	137.3470458364309	6.122564177131767e-18
5.803885931645506	78.58343476224252	8.035592076399316e-18
5.803885931645506	176.0321151597488	5.6344031657874014e-18
5.803885931645506	255.41757917336696	5.1715046982718985e-18
5.803885931645506	225.6131930534454	5.30140188569712e-18
5.803885931645506	289.15924138943836	5.057797210503787e-18
5.803885931645506	199.28664677078277	5.452681517639069e-18
5.803885931645506	370.60362361481424	4.8839249792369106e-18
5.803885931645506	474.9875714726077	4.7504135260766324e-18
5.803885931645506	88.96461416307976	7.49621677585026e-18
5.803885931645506	327.3583092891284	4.9623553206959114e-18
5.803885931645506	100.7171880070134	7.03106597491503e-18
5.803885931645506	129.08511813884218	6.2696524658193995e-18
5.803885931645506	537.7352893287167	4.817513441670644e-18
5.803885931645506	419.56181327636216	4.810257486308469e-18
5.803885931645506	165.44313889858145	5.744454045053534e-18
5.803885931645506	608.7722263825888	4.951873985478274e-18
5.803885931645506	780.2385701710655	5.153024681945658e-18
5.803885931645506	689.1934209440825	5.064896375368203e-18
5.803885931645506	883.3111400696051	5.220125765557887e-18
5.803885931645506	146.1377676372	5.978926632291151e-18
5.803885931645506	271.7652542752618	5.113157354176352e-18
5.803885931645506	212.0417334179063	5.37650965587509e-18
5.803885931645506	114.02232286924034	6.619121746277673e-18
5.803885931645506	187.29882528770608	5.545931546668169e-18
5.803885931645506	394.3236339995635	4.84461804385675e-18
5.803885931645506	240.0532765851876	5.232817846202133e-18
5.803885931645506	307.666508376478	5.011317519349347e-18
5.803885931645506	505.38854278007426	4.743854463231396e-18
5.803885931645506	1000.	5.2579644282639526e-18
5.803885931645506	348.31045870454415	4.918193953438116e-18
5.803885931645506	572.1523479713496	4.887811775459728e-18
5.803885931645506	446.4153299011838	4.783845839423363e-18
5.803885931645506	647.7359132210921	5.007542169398278e-18
5.803885931645506	830.1767407872153	5.185923851132329e-18
5.803885931645506	733.3043633640241	5.108235776658814e-18
5.803885931645506	939.8463385413619	5.239394819609839e-18
6.175356219031625	6.570601986507445	1.9717314965152314e-16
6.175356219031625	8.421272976888153	1.2867461420256858e-16
6.175356219031625	7.4386042340524305	1.4240179342179023e-16
6.175356219031625	9.533756107983145	1.0517692784999009e-16
6.175356219031625	12.2190269392769	6.774876445041657e-17
6.175356219031625	6.991144953232454	1.155064850041579e-16
6.175356219031625	20.071590670100196	2.9070095063566885e-17
6.175356219031625	10.7932026162739	8.481186030812971e-17
6.175356219031625	15.660629205497877	4.342467814916168e-17
6.175356219031625	29.12330567898544	1.787564400827122e-17
6.175356219031625	25.72494034190023	2.0705525699042413e-17
6.175356219031625	13.83320823771569	5.4172961309842826e-17
6.175356219031625	42.257086028318774	1.2358963021454109e-17
6.175356219031625	8.960265770634306	6.164233697210317e-17
6.175356219031625	69.41362335042187	8.548566543505159e-18
6.175356219031625	32.970608382331186	1.563610618629971e-17
6.175356219031625	17.729459637816653	3.52533410032296e-17
6.175356219031625	54.159186233326054	1.013934263433493e-17
6.175356219031625	22.72312638162647	2.4325226613621896e-17
6.175356219031625	47.839412537001294	1.1157074085776275e-17
6.175356219031625	37.32615483569366	1.3827719018533351e-17
6.175356219031625	7.914702573185648	1.4238986937416744e-16
6.175356219031625	61.31382677802331	9.276771234665244e-18
6.175356219031625	13.001090112497304	3.2896661232878544e-17
6.175356219031625	10.143951960040074	9.468068031602677e-17
6.175356219031625	11.484007729417664	7.589539080486058e-17
6.175356219031625	27.371432208615314	1.919838945524915e-17
6.175356219031625	78.58343476224252	7.922840346302124e-18
6.175356219031625	16.66296772491886	3.906815715094366e-17
6.175356219031625	21.356247129984272	2.652809806526542e-17
6.175356219031625	88.96461416307976	7.370020101488394e-18
6.175356219031625	44.96169671087044	1.1730489358159189e-17
6.175356219031625	24.177490989529915	2.238386618422632e-17
6.175356219031625	30.9873055676151	1.669917839019591e-17
6.175356219031625	14.71858501804111	4.055654153948445e-17
6.175356219031625	35.08084995415465	1.4695983151140825e-17
6.175356219031625	73.8563534312976	8.22037436974376e-18
6.175356219031625	18.86421099999465	3.1951181309159924e-17
6.175356219031625	57.62557559928457	9.692890311485465e-18
6.175356219031625	39.71516758114278	1.3062061027547292e-17
6.175356219031625	100.7171880070134	6.891171012047957e-18
6.175356219031625	114.02232286924034	6.4722299678835506e-18
6.175356219031625	50.901312879771275	1.0622357440042762e-17
6.175356219031625	129.08511813884218	6.105796392046238e-18
6.175356219031625	65.23813975078318	8.902712163704212e-18
6.175356219031625	146.1377676372	5.804412936271936e-18
6.175356219031625	165.44313889858145	5.545931546668169e-18
6.175356219031625	212.0417334179063	5.168149608562108e-18
6.175356219031625	94.65868037657351	7.128887695732614e-18
6.175356219031625	83.6130668809155	7.638793562859776e-18
6.175356219031625	187.29882528770608	5.337817888712984e-18
6.175356219031625	394.3236339995635	4.614944940819831e-18
6.175356219031625	505.38854278007426	4.507808974854596e-18
6.175356219031625	240.0532765851876	5.018036282018572e-18
6.175356219031625	307.666508376478	4.781743187207157e-18
6.175356219031625	348.31045870454415	4.692099834180908e-18
6.175356219031625	121.32017564297009	6.2873967103574236e-18
6.175356219031625	107.16346266063664	6.678136629508443e-18
6.175356219031625	271.7652542752618	4.891906481686115e-18
6.175356219031625	446.4153299011838	4.548285419978801e-18
6.175356219031625	572.1523479713496	4.659796426921897e-18
6.175356219031625	733.3043633640241	4.891599259766593e-18
6.175356219031625	137.3470458364309	5.952948508119399e-18
6.175356219031625	647.7359132210921	4.78224373484593e-18
6.175356219031625	176.0321151597488	5.4372930001501754e-18
6.175356219031625	155.4911283306219	5.671681599487645e-18
6.175356219031625	830.1767407872153	4.977128988061316e-18
6.175356219031625	939.8463385413619	5.036137625530954e-18
6.175356219031625	199.28664677078277	5.244881944955277e-18
6.175356219031625	225.6131930534454	5.0864666752944666e-18
6.175356219031625	255.41757917336696	4.948868586097067e-18
6.175356219031625	537.7352893287167	4.586724141597193e-18
6.175356219031625	419.56181327636216	4.5768445694611356e-18
6.175356219031625	327.3583092891284	4.737998725426705e-18
6.175356219031625	370.60362361481424	4.65336248228899e-18
6.175356219031625	289.15924138943836	4.835701251137509e-18
6.175356219031625	474.9875714726077	4.51763410108272e-18
6.175356219031625	608.7722263825888	4.724627180433197e-18
6.175356219031625	780.2385701710655	4.9341788043973215e-18
6.175356219031625	689.1934209440825	4.839448355863048e-18
6.175356219031625	883.3111400696051	5.0104783067873755e-18
6.175356219031625	1000.	5.0568443497391805e-18
6.570601986507445	6.991144953232454	1.8270631373670586e-16
6.570601986507445	7.914702573185648	1.4720308067081132e-16
6.570601986507445	8.960265770634306	1.2094056715096802e-16
6.570601986507445	10.143951960040074	9.806782258871641e-17
6.570601986507445	7.4386042340524305	1.6346032484665987e-16
6.570601986507445	11.484007729417664	7.866482746883344e-17
6.570601986507445	8.421272976888153	1.325599551796788e-16
6.570601986507445	27.371432208615314	1.9498528374091613e-17
6.570601986507445	16.66296772491886	4.037525370529295e-17
6.570601986507445	13.001090112497304	6.275955785921346e-17
6.570601986507445	30.9873055676151	1.6876305578369793e-17
6.570601986507445	14.71858501804111	5.01793123210815e-17
6.570601986507445	9.533756107983145	1.0682792528357683e-16
6.570601986507445	18.86421099999465	3.285605412228471e-17
6.570601986507445	57.62557559928457	9.636239578709712e-18
6.570601986507445	73.8563534312976	8.131883093330326e-18
6.570601986507445	50.901312879771275	1.0597036835693043e-17
6.570601986507445	24.177490989529915	2.2836837990914367e-17
6.570601986507445	65.23813975078318	8.828658063746693e-18
6.570601986507445	21.356247129984272	2.7186458280963623e-17
6.570601986507445	44.96169671087044	1.1732945356250227e-17
6.570601986507445	10.7932026162739	8.779998804691106e-17
6.570601986507445	39.71516758114278	1.3116316523137961e-17
6.570601986507445	35.08084995415465	1.4799719910935924e-17
6.570601986507445	12.2190269392769	7.030182871460835e-17
6.570601986507445	15.660629205497877	4.494334306848592e-17
6.570601986507445	13.83320823771569	4.055654153948445e-17
6.570601986507445	20.071590670100196	2.9815874524662956e-17
6.570601986507445	17.729459637816653	3.63512873534134e-17
6.570601986507445	29.12330567898544	1.8110689787715588e-17
6.570601986507445	107.16346266063664	6.55349034132031e-18
6.570601986507445	32.970608382331186	1.578608657421881e-17
6.570601986507445	94.65868037657351	7.012250471978306e-18
6.570601986507445	22.72312638162647	2.4858562932573263e-17
6.570601986507445	78.58343476224252	7.826238867164577e-18
6.570601986507445	42.257086028318774	1.2384085427461918e-17
6.570601986507445	25.72494034190023	2.1045962287737502e-17
6.570601986507445	54.159186233326054	1.0098881167568543e-17
6.570601986507445	69.41362335042187	8.460437988574137e-18
6.570601986507445	61.31382677802331	9.216183386677177e-18
6.570601986507445	83.6130668809155	7.533344117236742e-18
6.570601986507445	37.32615483569366	1.391046712593475e-17
6.570601986507445	47.839412537001294	1.1140269725493931e-17
6.570601986507445	121.32017564297009	6.1545628194194874e-18
6.570601986507445	176.0321151597488	5.2645730076641425e-18
6.570601986507445	137.3470458364309	5.802833474957195e-18
6.570601986507445	155.4911283306219	5.513864268382943e-18
6.570601986507445	225.6131930534454	4.898465147849971e-18
6.570601986507445	100.7171880070134	6.7762948925682705e-18
6.570601986507445	114.02232286924034	6.350895054408843e-18
6.570601986507445	199.28664677078277	5.063518146772798e-18
6.570601986507445	255.41757917336696	4.756185037173005e-18
6.570601986507445	419.56181327636216	4.366808266306402e-18
6.570601986507445	289.15924138943836	4.6359575280196805e-18
6.570601986507445	537.7352893287167	4.3669911056470224e-18
6.570601986507445	88.96461416307976	7.270563675252932e-18
6.570601986507445	780.2385701710655	4.730367362429611e-18
6.570601986507445	327.3583092891284	4.5299456286725484e-18
6.570601986507445	474.9875714726077	4.300940789134707e-18
6.570601986507445	370.60362361481424	4.444464429341433e-18
6.570601986507445	608.7722263825888	4.5132857337463655e-18
6.570601986507445	129.08511813884218	5.9741721796816355e-18
6.570601986507445	689.1934209440825	4.631980090451314e-18
6.570601986507445	883.3111400696051	4.8118689758026766e-18
6.570601986507445	187.29882528770608	5.164472335522568e-18
6.570601986507445	165.44313889858145	5.381689704369736e-18
6.570601986507445	146.1377676372	5.655675021585961e-18
6.570601986507445	1000.	4.869835747208373e-18
6.570601986507445	240.0532765851876	4.822356824853956e-18
6.570601986507445	271.7652542752618	4.692885721052772e-18
6.570601986507445	212.0417334179063	4.977441581763297e-18
6.570601986507445	446.4153299011838	4.335927355193868e-18
6.570601986507445	307.666508376478	4.5825011353077586e-18
6.570601986507445	572.1523479713496	4.442882971885464e-18
6.570601986507445	505.38854278007426	4.295002329088077e-18
6.570601986507445	830.1767407872153	4.770944136690827e-18
6.570601986507445	348.31045870454415	4.484935401037865e-18
6.570601986507445	394.3236339995635	4.4005799214713544e-18
6.570601986507445	647.7359132210921	4.573875274253217e-18
6.570601986507445	939.8463385413619	4.839347044595512e-18
6.570601986507445	733.3043633640241	4.6842482002304735e-18
6.991144953232454	7.914702573185648	1.5184802838103546e-16
6.991144953232454	8.421272976888153	1.155064850041579e-16
6.991144953232454	8.960265770634306	1.23558586393996e-16
6.991144953232454	7.4386042340524305	1.6896101988308258e-16
6.991144953232454	9.533756107983145	9.369087114301935e-17
6.991144953232454	11.484007729417664	8.133245114683688e-17
6.991144953232454	10.143951960040074	1.008324842907631e-16
6.991144953232454	10.7932026162739	9.033568240929249e-17
6.991144953232454	13.001090112497304	5.427058123486304e-17
6.991144953232454	14.71858501804111	5.175078638807129e-17
6.991144953232454	15.660629205497877	4.638481574979503e-17
6.991144953232454	21.356247129984272	2.7820941128482983e-17
6.991144953232454	13.83320823771569	5.792638080609357e-17
6.991144953232454	22.72312638162647	2.5399338602352056e-17
6.991144953232454	16.66296772491886	4.16213904318812e-17
6.991144953232454	17.729459637816653	3.745205363947627e-17
6.991144953232454	12.2190269392769	7.217637027448661e-17
6.991144953232454	18.86421099999465	3.3802825435372425e-17
6.991144953232454	24.177490989529915	2.3277524960549733e-17
6.991144953232454	20.071590670100196	3.062178680845022e-17
6.991144953232454	30.9873055676151	1.7077462866473875e-17
6.991144953232454	29.12330567898544	1.8362275538299482e-17
6.991144953232454	27.371432208615314	1.9790511808086027e-17
6.991144953232454	25.72494034190023	2.142605880256812e-17
6.991144953232454	35.08084995415465	1.4913552308189577e-17
6.991144953232454	32.970608382331186	1.5937505563058903e-17
6.991144953232454	47.839412537001294	1.1141669121619818e-17
6.991144953232454	50.901312879771275	1.0577975275676665e-17
6.991144953232454	37.32615483569366	1.3993710416183684e-17
6.991144953232454	61.31382677802331	9.170570353381427e-18
6.991144953232454	42.257086028318774	1.2434483544311748e-17
6.991144953232454	39.71516758114278	1.3179899496293868e-17
6.991144953232454	54.159186233326054	1.0069326133729388e-17
6.991144953232454	57.62557559928457	9.597785765526105e-18
6.991144953232454	73.8563534312976	8.053612068562541e-18
6.991144953232454	65.23813975078318	8.76567359585361e-18
6.991144953232454	78.58343476224252	7.746367701472498e-18
6.991144953232454	44.96169671087044	1.1759995296760823e-17
6.991144953232454	69.41362335042187	8.397091467176901e-18
6.991144953232454	83.6130668809155	7.452560660919676e-18
6.991144953232454	94.65868037657351	6.921098561091737e-18
6.991144953232454	88.96461416307976	7.1759037364454e-18
6.991144953232454	114.02232286924034	6.238100106264116e-18
6.991144953232454	107.16346266063664	6.4496419615591635e-18
6.991144953232454	100.7171880070134	6.676598954993917e-18
6.991144953232454	137.3470458364309	5.685114522008166e-18
6.991144953232454	165.44313889858145	5.24049178524207e-18
6.991144953232454	121.32017564297009	6.040953469873253e-18
6.991144953232454	176.0321151597488	5.117226581442408e-18
6.991144953232454	199.28664677078277	4.905751457199696e-18
6.991144953232454	146.1377676372	5.520447763299233e-18
6.991144953232454	212.0417334179063	4.809653316895626e-18
6.991144953232454	129.08511813884218	5.8529773708413684e-18
6.991144953232454	255.41757917336696	4.577227844709899e-18
6.991144953232454	289.15924138943836	4.449584767083564e-18
6.991144953232454	155.4911283306219	5.37650965587509e-18
6.991144953232454	187.29882528770608	5.003769663662685e-18
6.991144953232454	240.0532765851876	4.649078121943115e-18
6.991144953232454	225.6131930534454	4.727595369891857e-18
6.991144953232454	271.7652542752618	4.514608706635245e-18
6.991144953232454	394.3236339995635	4.206903049690861e-18
6.991144953232454	307.666508376478	4.396344222527344e-18
6.991144953232454	327.3583092891284	4.345195917409881e-18
6.991144953232454	419.56181327636216	4.17094879373145e-18
6.991144953232454	537.7352893287167	4.169464660339636e-18
6.991144953232454	370.60362361481424	4.249923642747702e-18
6.991144953232454	348.31045870454415	4.295811636023473e-18
6.991144953232454	474.9875714726077	4.104425164751202e-18
6.991144953232454	572.1523479713496	4.246188510883673e-18
6.991144953232454	608.7722263825888	4.3128423529125185e-18
6.991144953232454	505.38854278007426	4.092241953856793e-18
6.991144953232454	733.3043633640241	4.487659058343512e-18
6.991144953232454	780.2385701710655	4.539058749698675e-18
6.991144953232454	689.1934209440825	4.436841410186494e-18
6.991144953232454	446.4153299011838	4.1352152501348475e-18
6.991144953232454	939.8463385413619	4.663504853899842e-18
6.991144953232454	647.7359132210921	4.379258796837606e-18
6.991144953232454	883.3111400696051	4.6236482550658395e-18
6.991144953232454	830.1767407872153	4.586724141597193e-18
6.991144953232454	1000.	4.6908230486981456e-18
7.4386042340524305	8.421272976888153	1.4048306070501276e-16
7.4386042340524305	7.914702573185648	1.5618113014164202e-16
7.4386042340524305	8.960265770634306	1.155064850041579e-16
7.4386042340524305	10.143951960040074	1.0348209923560526e-16
7.4386042340524305	9.533756107983145	1.1473287974080175e-16
7.4386042340524305	13.83320823771569	6.023400322549517e-17
7.4386042340524305	14.71858501804111	5.3310057614618666e-17
7.4386042340524305	10.7932026162739	9.323693216762625e-17
7.4386042340524305	16.66296772491886	4.276072205018064e-17
7.4386042340524305	11.484007729417664	8.359906465650955e-17
7.4386042340524305	17.729459637816653	3.847725506688952e-17
7.4386042340524305	22.72312638162647	2.5964377140384258e-17
7.4386042340524305	12.2190269392769	7.485396357981102e-17
7.4386042340524305	21.356247129984272	2.847023166002046e-17
7.4386042340524305	24.177490989529915	2.37376461196883e-17
7.4386042340524305	13.001090112497304	6.676878505841144e-17
7.4386042340524305	20.071590670100196	3.137451620834244e-17
7.4386042340524305	15.660629205497877	4.7717432293136914e-17
7.4386042340524305	18.86421099999465	3.4670020842941327e-17
7.4386042340524305	25.72494034190023	2.1823982299341094e-17
7.4386042340524305	27.371432208615314	2.0112956275511296e-17
7.4386042340524305	29.12330567898544	1.8617745960237147e-17
7.4386042340524305	30.9873055676151	1.729332250015075e-17
7.4386042340524305	32.970608382331186	1.6109588689624634e-17
7.4386042340524305	39.71516758114278	1.3255440509399828e-17
7.4386042340524305	37.32615483569366	1.4105181587926606e-17
7.4386042340524305	44.96169671087044	1.1802910785201338e-17
7.4386042340524305	47.839412537001294	1.116922633043279e-17
7.4386042340524305	54.159186233326054	1.0067007620791749e-17
7.4386042340524305	35.08084995415465	1.5062276775263833e-17
7.4386042340524305	42.257086028318774	1.2489269402938482e-17
7.4386042340524305	50.901312879771275	1.0596149490324373e-17
7.4386042340524305	57.62557559928457	9.579919944855012e-18
7.4386042340524305	61.31382677802331	9.141052578174707e-18
7.4386042340524305	73.8563534312976	8.006877440828648e-18
7.4386042340524305	94.65868037657351	6.844014345097002e-18
7.4386042340524305	69.41362335042187	8.357106742402075e-18
7.4386042340524305	83.6130668809155	7.379128779609876e-18
7.4386042340524305	65.23813975078318	8.737642000038415e-18
7.4386042340524305	78.58343476224252	7.680806599468625e-18
7.4386042340524305	88.96461416307976	7.106536654515174e-18
7.4386042340524305	107.16346266063664	6.3704693943459e-18
7.4386042340524305	121.32017564297009	5.949335534967141e-18
7.4386042340524305	100.7171880070134	6.6027907565811294e-18
7.4386042340524305	114.02232286924034	6.15391863395807e-18
7.4386042340524305	129.08511813884218	5.7581798676900585e-18
7.4386042340524305	165.44313889858145	5.124409161850056e-18
7.4386042340524305	155.4911283306219	5.2645730076641425e-18
7.4386042340524305	199.28664677078277	4.7668508868430535e-18
7.4386042340524305	137.3470458364309	5.582741504655561e-18
7.4386042340524305	187.29882528770608	4.8776921104622134e-18
7.4386042340524305	146.1377676372	5.418543777915707e-18
7.4386042340524305	240.0532765851876	4.500642590647253e-18
7.4386042340524305	225.6131930534454	4.581829651977871e-18
7.4386042340524305	176.0321151597488	4.990588260864705e-18
7.4386042340524305	255.41757917336696	4.424227168370156e-18
7.4386042340524305	289.15924138943836	4.28826403124341e-18
7.4386042340524305	348.31045870454415	4.129592063967149e-18
7.4386042340524305	327.3583092891284	4.176540859080007e-18
7.4386042340524305	212.0417334179063	4.66721623217209e-18
7.4386042340524305	370.60362361481424	4.078643101336086e-18
7.4386042340524305	271.7652542752618	4.356672676186529e-18
7.4386042340524305	307.666508376478	4.232078081445304e-18
7.4386042340524305	419.56181327636216	3.996905830028933e-18
7.4386042340524305	474.9875714726077	3.926823032473705e-18
7.4386042340524305	505.38854278007426	3.916150676982577e-18
7.4386042340524305	394.3236339995635	4.038962539737058e-18
7.4386042340524305	608.7722263825888	4.132013421441647e-18
7.4386042340524305	572.1523479713496	4.064068350755928e-18
7.4386042340524305	446.4153299011838	3.958766288650435e-18
7.4386042340524305	647.7359132210921	4.198808389732332e-18
7.4386042340524305	689.1934209440825	4.259543361359711e-18
7.4386042340524305	537.7352893287167	3.991470721040042e-18
7.4386042340524305	733.3043633640241	4.318263036433411e-18
7.4386042340524305	780.2385701710655	4.367905417189462e-18
7.4386042340524305	939.8463385413619	4.4940520532900064e-18
7.4386042340524305	1000.	4.5291870283120376e-18
7.4386042340524305	883.3111400696051	4.459656419423206e-18
7.4386042340524305	830.1767407872153	4.4162690312980725e-18
7.914702573185648	8.960265770634306	1.3021107841458327e-16
7.914702573185648	8.421272976888153	1.4450395433364578e-16
7.914702573185648	9.533756107983145	1.1744495436890288e-16
7.914702573185648	10.143951960040074	1.0593931451960569e-16
7.914702573185648	11.484007729417664	8.574375889474046e-17
7.914702573185648	12.2190269392769	7.694003135116386e-17
7.914702573185648	13.001090112497304	6.850178042231493e-17
7.914702573185648	15.660629205497877	4.895492163446979e-17
7.914702573185648	10.7932026162739	9.654210431206134e-17
7.914702573185648	13.83320823771569	6.129489484336193e-17
7.914702573185648	14.71858501804111	5.467083425321366e-17
7.914702573185648	25.72494034190023	2.2176307844599148e-17
7.914702573185648	22.72312638162647	2.6472066227450454e-17
7.914702573185648	17.729459637816653	3.935134703704515e-17
7.914702573185648	16.66296772491886	4.387609483378664e-17
7.914702573185648	18.86421099999465	3.5468017102577675e-17
7.914702573185648	21.356247129984272	2.906400996764154e-17
7.914702573185648	20.071590670100196	3.2067780042198094e-17
7.914702573185648	24.177490989529915	2.417900645397997e-17
7.914702573185648	27.371432208615314	2.0427393117483327e-17
7.914702573185648	32.970608382331186	1.6283529861185772e-17
7.914702573185648	29.12330567898544	1.8886652754708514e-17
7.914702573185648	37.32615483569366	1.422141056049452e-17
7.914702573185648	44.96169671087044	1.1858388972124077e-17
7.914702573185648	35.08084995415465	1.5197523726219598e-17
7.914702573185648	39.71516758114278	1.3349008692893333e-17
7.914702573185648	30.9873055676151	1.751301045950153e-17
7.914702573185648	61.31382677802331	9.128622308574082e-18
7.914702573185648	54.159186233326054	1.008050463724146e-17
7.914702573185648	50.901312879771275	1.0608357004867356e-17
7.914702573185648	47.839412537001294	1.1203416893591228e-17
7.914702573185648	57.62557559928457	9.579919944855012e-18
7.914702573185648	83.6130668809155	7.33477246567656e-18
7.914702573185648	65.23813975078318	8.716814008014941e-18
7.914702573185648	42.257086028318774	1.2571111577208136e-17
7.914702573185648	69.41362335042187	8.33474268451737e-18
7.914702573185648	78.58343476224252	7.640072995904699e-18
7.914702573185648	73.8563534312976	7.97709634336909e-18
7.914702573185648	88.96461416307976	7.046095717596276e-18
7.914702573185648	100.7171880070134	6.535405566389497e-18
7.914702573185648	94.65868037657351	6.786090277987513e-18
7.914702573185648	107.16346266063664	6.305983207196945e-18
7.914702573185648	114.02232286924034	6.084232486266938e-18
7.914702573185648	137.3470458364309	5.499684517830533e-18
7.914702573185648	155.4911283306219	5.172804027347192e-18
7.914702573185648	146.1377676372	5.327881795169785e-18
7.914702573185648	212.0417334179063	4.547618950348155e-18
7.914702573185648	165.44313889858145	5.023081264837207e-18
7.914702573185648	176.0321151597488	4.890165812567853e-18
7.914702573185648	121.32017564297009	5.8802423918908035e-18
7.914702573185648	187.29882528770608	4.765553760561452e-18
7.914702573185648	271.7652542752618	4.215366289601369e-18
7.914702573185648	255.41757917336696	4.287456146234663e-18
7.914702573185648	129.08511813884218	5.685471581469378e-18
7.914702573185648	307.666508376478	4.087960705054564e-18
7.914702573185648	240.0532765851876	4.368271195404148e-18
7.914702573185648	327.3583092891284	4.033554681122799e-18
7.914702573185648	289.15924138943836	4.1472659256028446e-18
7.914702573185648	199.28664677078277	4.655116312929608e-18
7.914702573185648	225.6131930534454	4.4554571300762924e-18
7.914702573185648	370.60362361481424	3.932170111947182e-18
7.914702573185648	348.31045870454415	3.97770707586049e-18
7.914702573185648	394.3236339995635	3.884388645552161e-18
7.914702573185648	419.56181327636216	3.842251940867299e-18
7.914702573185648	446.4153299011838	3.8018455565421726e-18
7.914702573185648	505.38854278007426	3.752032788013064e-18
7.914702573185648	689.1934209440825	4.099873673256418e-18
7.914702573185648	474.9875714726077	3.766671127594948e-18
7.914702573185648	537.7352893287167	3.830927140085357e-18
7.914702573185648	647.7359132210921	4.036088712704206e-18
7.914702573185648	733.3043633640241	4.154913277804686e-18
7.914702573185648	608.7722263825888	3.96922238927548e-18
7.914702573185648	830.1767407872153	4.256601695011574e-18
7.914702573185648	572.1523479713496	3.899053580364685e-18
7.914702573185648	883.3111400696051	4.300040494959029e-18
7.914702573185648	1000.	4.380359075888859e-18
7.914702573185648	939.8463385413619	4.343104218922814e-18
7.914702573185648	780.2385701710655	4.209193497950721e-18
8.421272976888153	8.960265770634306	1.345759795216379e-16
8.421272976888153	9.533756107983145	1.212523863231955e-16
8.421272976888153	11.484007729417664	8.867742434754852e-17
8.421272976888153	10.143951960040074	1.0953185050979674e-16
8.421272976888153	12.2190269392769	7.599555414764665e-17
8.421272976888153	14.71858501804111	5.660531496325932e-17
8.421272976888153	10.7932026162739	6.164233697210317e-17
8.421272976888153	13.83320823771569	6.331380859927339e-17
8.421272976888153	16.66296772491886	4.5382036163647705e-17
8.421272976888153	15.660629205497877	5.056103359921083e-17
8.421272976888153	27.371432208615314	2.0963732906578047e-17
8.421272976888153	24.177490989529915	2.488511782166047e-17
8.421272976888153	17.729459637816653	4.0684097475048013e-17
8.421272976888153	29.12330567898544	1.9341194891509295e-17
8.421272976888153	13.001090112497304	7.077585032759365e-17
8.421272976888153	18.86421099999465	3.665006056203583e-17
8.421272976888153	20.071590670100196	3.3081053983214716e-17
8.421272976888153	21.356247129984272	2.999618308867106e-17
8.421272976888153	22.72312638162647	2.7266254752325662e-17
8.421272976888153	25.72494034190023	2.279766889501771e-17
8.421272976888153	30.9873055676151	1.791610559766035e-17
8.421272976888153	35.08084995415465	1.548366049612018e-17
8.421272976888153	32.970608382331186	1.6622444979234386e-17
8.421272976888153	39.71516758114278	1.3561959105778812e-17
8.421272976888153	44.96169671087044	1.1998227985136685e-17
8.421272976888153	37.32615483569366	1.4473707832710067e-17
8.421272976888153	42.257086028318774	1.2732409512733493e-17
8.421272976888153	61.31382677802331	9.151775305566967e-18
8.421272976888153	47.839412537001294	1.1317985171807371e-17
8.421272976888153	54.159186233326054	1.01344617387317e-17
8.421272976888153	73.8563534312976	7.954083876598365e-18
8.421272976888153	50.901312879771275	1.0700474777145541e-17
8.421272976888153	65.23813975078318	8.722290240205037e-18
8.421272976888153	57.62557559928457	9.624949226112641e-18
8.421272976888153	88.96461416307976	6.995828215299534e-18
8.421272976888153	100.7171880070134	6.456531721333582e-18
8.421272976888153	107.16346266063664	6.221276379938412e-18
8.421272976888153	78.58343476224252	7.610062895959018e-18
8.421272976888153	69.41362335042187	8.317312414292758e-18
8.421272976888153	83.6130668809155	7.292667215733895e-18
8.421272976888153	94.65868037657351	6.71767815504656e-18
8.421272976888153	121.32017564297009	5.781129158637877e-18
8.421272976888153	114.02232286924034	5.99559703328322e-18
8.421272976888153	137.3470458364309	5.39409702256053e-18
8.421272976888153	129.08511813884218	5.581806599456862e-18
8.421272976888153	155.4911283306219	5.053034701479049e-18
8.421272976888153	225.6131930534454	4.270257477459587e-18
8.421272976888153	187.29882528770608	4.613013096880368e-18
8.421272976888153	289.15924138943836	3.9307709422968125e-18
8.421272976888153	165.44313889858145	4.896414620632403e-18
8.421272976888153	212.0417334179063	4.375959617645567e-18
8.421272976888153	307.666508376478	3.861524398518761e-18
8.421272976888153	348.31045870454415	3.7419921506198996e-18
8.421272976888153	370.60362361481424	3.6872470098340364e-18
8.421272976888153	240.0532765851876	4.1766282945634076e-18
8.421272976888153	176.0321151597488	4.747927966267347e-18
8.421272976888153	394.3236339995635	3.636498798426423e-18
8.421272976888153	271.7652542752618	4.0040244488178694e-18
8.421272976888153	146.1377676372	5.214227888636041e-18
8.421272976888153	327.3583092891284	3.802641544257931e-18
8.421272976888153	199.28664677078277	4.489162473794076e-18
8.421272976888153	419.56181327636216	3.589754137303733e-18
8.421272976888153	255.41757917336696	4.089415826870202e-18
8.421272976888153	446.4153299011838	3.550664873825548e-18
8.421272976888153	505.38854278007426	3.490159711534202e-18
8.421272976888153	537.7352893287167	3.561012076450324e-18
8.421272976888153	474.9875714726077	3.50891466426491e-18
8.421272976888153	572.1523479713496	3.6333027874678065e-18
8.421272976888153	608.7722263825888	3.698611616835765e-18
8.421272976888153	689.1934209440825	3.828201335657178e-18
8.421272976888153	780.2385701710655	3.942390896478443e-18
8.421272976888153	647.7359132210921	3.7621003667773505e-18
8.421272976888153	733.3043633640241	3.8882938931184125e-18
8.421272976888153	830.1767407872153	3.991721409461458e-18
8.421272976888153	883.3111400696051	4.0427692809693015e-18
8.421272976888153	939.8463385413619	4.085223056687777e-18
8.421272976888153	1000.	4.126135443036216e-18
8.960265770634306	9.533756107983145	1.228698747349162e-16
8.960265770634306	10.7932026162739	1.000523751414513e-16
8.960265770634306	10.143951960040074	1.1078174213808726e-16
8.960265770634306	15.660629205497877	5.1303128440720365e-17
8.960265770634306	11.484007729417664	8.99111744329978e-17
8.960265770634306	13.001090112497304	7.190189339467121e-17
8.960265770634306	13.83320823771569	6.421887478605746e-17
8.960265770634306	14.71858501804111	5.734361221512199e-17
8.960265770634306	17.729459637816653	4.118454838604025e-17
8.960265770634306	24.177490989529915	2.5171194997515712e-17
8.960265770634306	18.86421099999465	3.7052765319517713e-17
8.960265770634306	21.356247129984272	3.043007222094848e-17
8.960265770634306	22.72312638162647	2.759356569413482e-17
8.960265770634306	25.72494034190023	2.304527102668096e-17
8.960265770634306	20.071590670100196	3.346695542891774e-17
8.960265770634306	16.66296772491886	4.586340071173779e-17
8.960265770634306	32.970608382331186	1.678504846622398e-17
8.960265770634306	29.12330567898544	1.9540208805646694e-17
8.960265770634306	30.9873055676151	1.808644097411182e-17
8.960265770634306	27.371432208615314	2.1195853749804284e-17
8.960265770634306	37.32615483569366	1.4592973521007476e-17
8.960265770634306	39.71516758114278	1.366569905020272e-17
8.960265770634306	35.08084995415465	1.5628252072478877e-17
8.960265770634306	42.257086028318774	1.2827386892434839e-17
8.960265770634306	47.839412537001294	1.1386906324810633e-17
8.960265770634306	57.62557559928457	9.669380426539157e-18
8.960265770634306	50.901312879771275	1.076338206916774e-17
8.960265770634306	73.8563534312976	7.967583134391285e-18
8.960265770634306	65.23813975078318	8.746426562621899e-18
8.960265770634306	54.159186233326054	1.0194041482375296e-17
8.960265770634306	83.6130668809155	7.294194072475635e-18
8.960265770634306	44.96169671087044	1.2075588305959135e-17
8.960265770634306	78.58343476224252	7.61883022729577e-18
8.960265770634306	69.41362335042187	8.338407679581161e-18
8.960265770634306	88.96461416307976	6.987485232725335e-18
8.960265770634306	61.31382677802331	9.184019015253804e-18
8.960265770634306	94.65868037657351	6.712336245971781e-18
8.960265770634306	114.02232286924034	5.973796989221338e-18
8.960265770634306	107.16346266063664	6.201511293251815e-18
8.960265770634306	121.32017564297009	5.758541516095409e-18
8.960265770634306	100.7171880070134	6.4473470091458035e-18
8.960265770634306	129.08511813884218	5.5567395812758975e-18
8.960265770634306	146.1377676372	5.181583041519126e-18
8.960265770634306	155.4911283306219	5.013101312779279e-18
8.960265770634306	137.3470458364309	5.367063298954211e-18
8.960265770634306	165.44313889858145	4.8546690906498815e-18
8.960265770634306	240.0532765851876	4.1105303651661665e-18
8.960265770634306	187.29882528770608	4.5690901471125826e-18
8.960265770634306	199.28664677078277	4.442603949577915e-18
8.960265770634306	176.0321151597488	4.7070542147470886e-18
8.960265770634306	212.0417334179063	4.323147476555477e-18
8.960265770634306	225.6131930534454	4.21166152917027e-18
8.960265770634306	255.41757917336696	4.014600087663268e-18
8.960265770634306	327.3583092891284	3.714052181941592e-18
8.960265770634306	289.15924138943836	3.851352006116141e-18
8.960265770634306	271.7652542752618	3.9307709422968125e-18
8.960265770634306	307.666508376478	3.782158277871937e-18
8.960265770634306	394.3236339995635	3.541978665963781e-18
8.960265770634306	474.9875714726077	3.4080652696829278e-18
8.960265770634306	419.56181327636216	3.494253773002745e-18
8.960265770634306	446.4153299011838	3.450637611943622e-18
8.960265770634306	537.7352893287167	3.4553362788794016e-18
8.960265770634306	370.60362361481424	3.593588853060431e-18
8.960265770634306	505.38854278007426	3.386515616510109e-18
8.960265770634306	572.1523479713496	3.52179339512067e-18
8.960265770634306	348.31045870454415	3.651909409152892e-18
8.960265770634306	608.7722263825888	3.589754137303733e-18
8.960265770634306	647.7359132210921	3.6535917311575906e-18
8.960265770634306	689.1934209440825	3.714985329307535e-18
8.960265770634306	780.2385701710655	3.832932646192336e-18
8.960265770634306	733.3043633640241	3.774248730653607e-18
8.960265770634306	830.1767407872153	3.8829251891380715e-18
8.960265770634306	883.3111400696051	3.9364530173813525e-18
8.960265770634306	939.8463385413619	3.976208461415632e-18
8.960265770634306	1000.	4.019393477195869e-18
9.533756107983145	13.001090112497304	7.2603729573463e-17
9.533756107983145	12.2190269392769	8.128308872382951e-17
9.533756107983145	11.484007729417664	6.164233697210317e-17
9.533756107983145	10.143951960040074	1.1144235137756683e-16
9.533756107983145	10.7932026162739	1.0099092586679957e-16
9.533756107983145	17.729459637816653	4.152391571107208e-17
9.533756107983145	13.83320823771569	6.486744086095525e-17
9.533756107983145	16.66296772491886	4.6308166080584594e-17
9.533756107983145	20.071590670100196	3.2896661232878544e-17
9.533756107983145	24.177490989529915	2.538232903135609e-17
9.533756107983145	22.72312638162647	2.779358072673196e-17
9.533756107983145	21.356247129984272	3.057182512841286e-17
9.533756107983145	15.660629205497877	5.168907019153969e-17
9.533756107983145	14.71858501804111	5.785608859774126e-17
9.533756107983145	30.9873055676151	1.821258530870489e-17
9.533756107983145	18.86421099999465	3.736903680678658e-17
9.533756107983145	25.72494034190023	2.3237113544129797e-17
9.533756107983145	32.970608382331186	1.6920880159550016e-17
9.533756107983145	27.371432208615314	2.1385727507338668e-17
9.533756107983145	29.12330567898544	1.9698336418763582e-17
9.533756107983145	35.08084995415465	1.5747468108612894e-17
9.533756107983145	37.32615483569366	1.4695983151140825e-17
9.533756107983145	39.71516758114278	1.3768502991753871e-17
9.533756107983145	42.257086028318774	1.2917933509096955e-17
9.533756107983145	44.96169671087044	1.2153956286552026e-17
9.533756107983145	65.23813975078318	8.788090017126987e-18
9.533756107983145	50.901312879771275	1.0822127083266921e-17
9.533756107983145	73.8563534312976	7.990132828219521e-18
9.533756107983145	54.159186233326054	1.0246246510252016e-17
9.533756107983145	47.839412537001294	1.1462004611417269e-17
9.533756107983145	61.31382677802331	9.234530725503474e-18
9.533756107983145	78.58343476224252	7.636395203365452e-18
9.533756107983145	57.62557559928457	9.71564374792724e-18
9.533756107983145	69.41362335042187	8.371640497637642e-18
9.533756107983145	88.96461416307976	7.005207646810665e-18
9.533756107983145	94.65868037657351	6.71570958885332e-18
9.533756107983145	83.6130668809155	7.30718526846144e-18
9.533756107983145	100.7171880070134	6.450587179384819e-18
9.533756107983145	107.16346266063664	6.201511293251815e-18
9.533756107983145	114.02232286924034	5.96654793660011e-18
9.533756107983145	121.32017564297009	5.743852784836005e-18
9.533756107983145	155.4911283306219	4.991110670177014e-18
9.533756107983145	129.08511813884218	5.540593410146354e-18
9.533756107983145	137.3470458364309	5.3488921688496634e-18
9.533756107983145	146.1377676372	5.166635120316925e-18
9.533756107983145	187.29882528770608	4.541054687490791e-18
9.533756107983145	176.0321151597488	4.682385368764052e-18
9.533756107983145	165.44313889858145	4.834284184439221e-18
9.533756107983145	225.6131930534454	4.169551947683527e-18
9.533756107983145	240.0532765851876	4.062026943833853e-18
9.533756107983145	289.15924138943836	3.789925715696948e-18
9.533756107983145	255.41757917336696	3.9630781625438436e-18
9.533756107983145	307.666508376478	3.714052181941592e-18
9.533756107983145	199.28664677078277	4.4064798573635315e-18
9.533756107983145	212.0417334179063	4.2840467538275435e-18
9.533756107983145	348.31045870454415	3.5793983519096594e-18
9.533756107983145	271.7652542752618	3.8765899133057944e-18
9.533756107983145	327.3583092891284	3.6461037092968445e-18
9.533756107983145	370.60362361481424	3.5183299004196674e-18
9.533756107983145	419.56181327636216	3.41156305529808e-18
9.533756107983145	394.3236339995635	3.4668569261383936e-18
9.533756107983145	474.9875714726077	3.321637558765668e-18
9.533756107983145	446.4153299011838	3.3661591009494814e-18
9.533756107983145	537.7352893287167	3.362989467524147e-18
9.533756107983145	505.38854278007426	3.29911459926561e-18
9.533756107983145	647.7359132210921	3.5562441565591014e-18
9.533756107983145	689.1934209440825	3.618955462413393e-18
9.533756107983145	608.7722263825888	3.495863467919518e-18
9.533756107983145	780.2385701710655	3.737373095572768e-18
9.533756107983145	733.3043633640241	3.679227841726285e-18
9.533756107983145	939.8463385413619	3.887073081677602e-18
9.533756107983145	830.1767407872153	3.790163745877138e-18
9.533756107983145	572.1523479713496	3.4319067512167582e-18
9.533756107983145	883.3111400696051	3.838312581297851e-18
9.533756107983145	1000.	3.9260832409317615e-18
10.143951960040074	11.484007729417664	9.123272941182381e-17
10.143951960040074	12.2190269392769	8.159508534453334e-17
10.143951960040074	10.7932026162739	1.0116020463861629e-16
10.143951960040074	13.001090112497304	7.318054471514855e-17
10.143951960040074	13.83320823771569	6.527611667929203e-17
10.143951960040074	21.356247129984272	3.077087389449401e-17
10.143951960040074	15.660629205497877	5.e-17
10.143951960040074	14.71858501804111	5.820840469233672e-17
10.143951960040074	24.177490989529915	2.548455759065385e-17
10.143951960040074	17.729459637816653	4.169290091133793e-17
10.143951960040074	25.72494034190023	2.33394953771175e-17
10.143951960040074	27.371432208615314	2.1475006337375894e-17
10.143951960040074	16.66296772491886	4.649759460773964e-17
10.143951960040074	22.72312638162647	2.792188292623733e-17
10.143951960040074	18.86421099999465	3.754154173383634e-17
10.143951960040074	29.12330567898544	1.9812067561818637e-17
10.143951960040074	30.9873055676151	1.8320039257721464e-17
10.143951960040074	20.071590670100196	3.3868701132551555e-17
10.143951960040074	32.970608382331186	1.7003618143274592e-17
10.143951960040074	35.08084995415465	1.5833747029081662e-17
10.143951960040074	39.71516758114278	1.3840751708888324e-17
10.143951960040074	44.96169671087044	1.2229504134955996e-17
10.143951960040074	50.901312879771275	1.0886889068450358e-17
10.143951960040074	42.257086028318774	1.2993877075387656e-17
10.143951960040074	37.32615483569366	1.4795382961827608e-17
10.143951960040074	47.839412537001294	1.1528182122982099e-17
10.143951960040074	78.58343476224252	7.662818625710401e-18
10.143951960040074	54.159186233326054	1.0306699193463203e-17
10.143951960040074	61.31382677802331	9.282210604709626e-18
10.143951960040074	100.7171880070134	6.464376079360352e-18
10.143951960040074	69.41362335042187	8.410990404184512e-18
10.143951960040074	88.96461416307976	7.021651921101452e-18
10.143951960040074	65.23813975078318	8.825147083682355e-18
10.143951960040074	83.6130668809155	7.332930083271402e-18
10.143951960040074	57.62557559928457	9.772761291883317e-18
10.143951960040074	114.02232286924034	5.969171577132664e-18
10.143951960040074	94.65868037657351	6.731474285077141e-18
10.143951960040074	107.16346266063664	6.208395926329699e-18
10.143951960040074	121.32017564297009	5.7455364720564335e-18
10.143951960040074	129.08511813884218	5.540593410146354e-18
10.143951960040074	73.8563534312976	8.020802116019921e-18
10.143951960040074	146.1377676372	5.157557506297782e-18
10.143951960040074	165.44313889858145	4.817513441670644e-18
10.143951960040074	155.4911283306219	4.985158444355328e-18
10.143951960040074	212.0417334179063	4.256334371556372e-18
10.143951960040074	137.3470458364309	5.3424014225341744e-18
10.143951960040074	187.29882528770608	4.517917835736057e-18
10.143951960040074	199.28664677078277	4.3843957980589715e-18
10.143951960040074	176.0321151597488	4.664481246160132e-18
10.143951960040074	225.6131930534454	4.1382462904777405e-18
10.143951960040074	240.0532765851876	4.030515943224189e-18
10.143951960040074	289.15924138943836	3.744656571291687e-18
10.143951960040074	255.41757917336696	3.9255901240012864e-18
10.143951960040074	370.60362361481424	3.4581585495640884e-18
10.143951960040074	394.3236339995635	3.3999414353289492e-18
10.143951960040074	271.7652542752618	3.8315687878449655e-18
10.143951960040074	474.9875714726077	3.2508487328672344e-18
10.143951960040074	307.666508376478	3.66538970502279e-18
10.143951960040074	327.3583092891284	3.593588853060431e-18
10.143951960040074	348.31045870454415	3.52319449883979e-18
10.143951960040074	419.56181327636216	3.348167168724599e-18
10.143951960040074	446.4153299011838	3.2947663140243862e-18
10.143951960040074	537.7352893287167	3.2896661232878276e-18
10.143951960040074	505.38854278007426	3.2240776526366367e-18
10.143951960040074	572.1523479713496	3.3534282597983638e-18
10.143951960040074	608.7722263825888	3.41613699865951e-18
10.143951960040074	647.7359132210921	3.476595972805286e-18
10.143951960040074	733.3043633640241	3.599310933382451e-18
10.143951960040074	780.2385701710655	3.6527504733033175e-18
10.143951960040074	689.1934209440825	3.536199669267246e-18
10.143951960040074	830.1767407872153	3.706052301129939e-18
10.143951960040074	883.3111400696051	3.758400543073034e-18
10.143951960040074	939.8463385413619	3.803278454420469e-18
10.143951960040074	1000.	3.8487728111849305e-18
10.7932026162739	11.484007729417664	9.165004535966407e-17
10.7932026162739	12.2190269392769	8.257630184814338e-17
10.7932026162739	13.83320823771569	6.588292825335541e-17
10.7932026162739	14.71858501804111	5.888742500209605e-17
10.7932026162739	16.66296772491886	4.6837579095832256e-17
10.7932026162739	15.660629205497877	5.24367428453349e-17
10.7932026162739	13.001090112497304	7.349835925453235e-17
10.7932026162739	20.071590670100196	3.396100065019623e-17
10.7932026162739	17.729459637816653	4.193801036185353e-17
10.7932026162739	18.86421099999465	3.7642274443194434e-17
10.7932026162739	21.356247129984272	3.073353421179892e-17
10.7932026162739	27.371432208615314	2.1365143060507526e-17
10.7932026162739	24.177490989529915	2.5435521797469615e-17
10.7932026162739	25.72494034190023	2.326924220432778e-17
10.7932026162739	22.72312638162647	2.792188292623733e-17
10.7932026162739	29.12330567898544	1.9698336418763582e-17
10.7932026162739	37.32615483569366	1.4618964079682413e-17
10.7932026162739	35.08084995415465	1.5677076889859187e-17
10.7932026162739	30.9873055676151	1.8191246433912508e-17
10.7932026162739	32.970608382331186	1.6876305578369793e-17
10.7932026162739	39.71516758114278	1.3674570628955873e-17
10.7932026162739	44.96169671087044	1.2030422028231972e-17
10.7932026162739	42.257086028318774	1.2812357614703346e-17
10.7932026162739	47.839412537001294	1.1328415266891382e-17
10.7932026162739	65.23813975078318	8.61882767705173e-18
10.7932026162739	69.41362335042187	8.20644681468726e-18
10.7932026162739	50.901312879771275	1.0691070447171623e-17
10.7932026162739	61.31382677802331	9.07602946058693e-18
10.7932026162739	83.6130668809155	7.119938855949462e-18
10.7932026162739	57.62557559928457	9.568294952590923e-18
10.7932026162739	73.8563534312976	7.81150716343899e-18
10.7932026162739	78.58343476224252	7.453964946311613e-18
10.7932026162739	88.96461416307976	6.812851061737478e-18
10.7932026162739	94.65868037657351	6.522011278425511e-18
10.7932026162739	54.159186233326054	1.0098881167568543e-17
10.7932026162739	121.32017564297009	5.5338700391889576e-18
10.7932026162739	114.02232286924034	5.760108921672965e-18
10.7932026162739	129.08511813884218	5.329443549418459e-18
10.7932026162739	107.16346266063664	5.997731183944239e-18
10.7932026162739	137.3470458364309	5.1325687710946916e-18
10.7932026162739	100.7171880070134	6.251958298957197e-18
10.7932026162739	165.44313889858145	4.610309873874333e-18
10.7932026162739	146.1377676372	4.943484161065964e-18
10.7932026162739	187.29882528770608	4.306076066399889e-18
10.7932026162739	199.28664677078277	4.169551947683527e-18
10.7932026162739	155.4911283306219	4.769346352879092e-18
10.7932026162739	212.0417334179063	4.045986656428138e-18
10.7932026162739	176.0321151597488	4.4509822463375856e-18
10.7932026162739	271.7652542752618	3.618879701512987e-18
10.7932026162739	225.6131930534454	3.925836674724088e-18
10.7932026162739	255.41757917336696	3.711331840712753e-18
10.7932026162739	240.0532765851876	3.81667823776829e-18
10.7932026162739	370.60362361481424	3.2422850399989273e-18
10.7932026162739	394.3236339995635	3.1829675329865e-18
10.7932026162739	289.15924138943836	3.528065823268689e-18
10.7932026162739	307.666508376478	3.4491931541129157e-18
10.7932026162739	327.3583092891284	3.3723661309963078e-18
10.7932026162739	348.31045870454415	3.3027079829297877e-18
10.7932026162739	419.56181327636216	3.1251931789691625e-18
10.7932026162739	446.4153299011838	3.076894141950115e-18
10.7932026162739	474.9875714726077	3.0313716197045683e-18
10.7932026162739	505.38854278007426	3.003828597263158e-18
10.7932026162739	572.1523479713496	3.124342770533121e-18
10.7932026162739	537.7352893287167	3.0648081447650746e-18
10.7932026162739	608.7722263825888	3.1887700102934877e-18
10.7932026162739	647.7359132210921	3.2465640628015976e-18
10.7932026162739	733.3043633640241	3.363200683534429e-18
10.7932026162739	689.1934209440825	3.30464450269658e-18
10.7932026162739	830.1767407872153	3.471795714607142e-18
10.7932026162739	780.2385701710655	3.41613699865951e-18
10.7932026162739	883.3111400696051	3.5183299004196674e-18
10.7932026162739	1000.	3.614034301345182e-18
10.7932026162739	939.8463385413619	3.568325345188909e-18
11.484007729417664	12.2190269392769	7.599555414764665e-17
11.484007729417664	17.729459637816653	4.200302968112215e-17
11.484007729417664	14.71858501804111	5.893922493913422e-17
11.484007729417664	15.660629205497877	5.2557634124674243e-17
11.484007729417664	13.83320823771569	6.609290639037981e-17
11.484007729417664	18.86421099999465	3.768800789428191e-17
11.484007729417664	20.071590670100196	3.399229742789613e-17
11.484007729417664	13.001090112497304	5.e-17
11.484007729417664	22.72312638162647	2.795814767752541e-17
11.484007729417664	16.66296772491886	4.7008502428159365e-17
11.484007729417664	25.72494034190023	2.3304342317622697e-17
11.484007729417664	21.356247129984272	3.075863693571409e-17
11.484007729417664	27.371432208615314	2.1400506826487197e-17
11.484007729417664	24.177490989529915	2.5473356318017427e-17
11.484007729417664	39.71516758114278	1.3716143255090284e-17
11.484007729417664	35.08084995415465	1.5729346787294102e-17
11.484007729417664	29.12330567898544	1.97239204838819e-17
11.484007729417664	30.9873055676151	1.823585792446382e-17
11.484007729417664	37.32615483569366	1.466954855728421e-17
11.484007729417664	32.970608382331186	1.6918046530442566e-17
11.484007729417664	42.257086028318774	1.2857498357951394e-17
11.484007729417664	50.901312879771275	1.0725144388855845e-17
11.484007729417664	54.159186233326054	1.0146349764707088e-17
11.484007729417664	44.96169671087044	1.2082921692366766e-17
11.484007729417664	47.839412537001294	1.1368327756095023e-17
11.484007729417664	61.31382677802331	9.108959717187242e-18
11.484007729417664	57.62557559928457	9.602408190628669e-18
11.484007729417664	65.23813975078318	8.648107354810138e-18
11.484007729417664	83.6130668809155	7.137847783046772e-18
11.484007729417664	73.8563534312976	7.841326657914648e-18
11.484007729417664	100.7171880070134	6.2609957363967156e-18
11.484007729417664	88.96461416307976	6.82941565404359e-18
11.484007729417664	107.16346266063664	5.997731183944239e-18
11.484007729417664	114.02232286924034	5.759626597599317e-18
11.484007729417664	78.58343476224252	7.480540097035859e-18
11.484007729417664	94.65868037657351	6.529388405130372e-18
11.484007729417664	137.3470458364309	5.113906705458964e-18
11.484007729417664	129.08511813884218	5.316739709213433e-18
11.484007729417664	121.32017564297009	5.530279859636423e-18
11.484007729417664	69.41362335042187	8.235359924965686e-18
11.484007729417664	146.1377676372	4.930977683350592e-18
11.484007729417664	155.4911283306219	4.7545921961670175e-18
11.484007729417664	165.44313889858145	4.587204274855901e-18
11.484007729417664	212.0417334179063	4.0119955568296126e-18
11.484007729417664	199.28664677078277	4.139632648783999e-18
11.484007729417664	271.7652542752618	3.559223357837581e-18
11.484007729417664	307.666508376478	3.369543336111339e-18
11.484007729417664	176.0321151597488	4.4265432694809936e-18
11.484007729417664	327.3583092891284	3.283130152940963e-18
11.484007729417664	255.41757917336696	3.661401719540255e-18
11.484007729417664	348.31045870454415	3.2003397187364074e-18
11.484007729417664	370.60362361481424	3.12473523797572e-18
11.484007729417664	394.3236339995635	3.0554549699758696e-18
11.484007729417664	289.15924138943836	3.462649982324765e-18
11.484007729417664	225.6131930534454	3.886340778804558e-18
11.484007729417664	187.29882528770608	4.281984491438499e-18
11.484007729417664	240.0532765851876	3.773458686261873e-18
11.484007729417664	446.4153299011838	2.9407976026484794e-18
11.484007729417664	419.56181327636216	2.9947242126760744e-18
11.484007729417664	505.38854278007426	2.866219686747356e-18
11.484007729417664	474.9875714726077	2.8908059271598687e-18
11.484007729417664	537.7352893287167	2.9250179688827298e-18
11.484007729417664	572.1523479713496	2.9877733013260534e-18
11.484007729417664	608.7722263825888	3.0433894724911646e-18
11.484007729417664	647.7359132210921	3.104197195887802e-18
11.484007729417664	689.1934209440825	3.1628412029521624e-18
11.484007729417664	733.3043633640241	3.2210418055518127e-18
11.484007729417664	780.2385701710655	3.2771559722547586e-18
11.484007729417664	883.3111400696051	3.3842477158096027e-18
11.484007729417664	830.1767407872153	3.3306897377454475e-18
11.484007729417664	1000.	3.4891369458913154e-18
11.484007729417664	939.8463385413619	3.4344941780515435e-18
12.2190269392769	13.001090112497304	7.520580578712445e-17
12.2190269392769	14.71858501804111	5.918403905017397e-17
12.2190269392769	17.729459637816653	4.2117496999015734e-17
12.2190269392769	13.83320823771569	6.64188615606283e-17
12.2190269392769	15.660629205497877	5.274832724500296e-17
12.2190269392769	16.66296772491886	4.7073498461253285e-17
12.2190269392769	20.071590670100196	3.410063564959192e-17
12.2190269392769	18.86421099999465	3.779704547079982e-17
12.2190269392769	32.970608382331186	1.697552011841449e-17
12.2190269392769	37.32615483569366	1.4716302466964815e-17
12.2190269392769	30.9873055676151	1.8298957562830915e-17
12.2190269392769	35.08084995415465	1.5785425634548694e-17
12.2190269392769	27.371432208615314	2.1477254317514755e-17
12.2190269392769	22.72312638162647	2.7991529406589826e-17
12.2190269392769	42.257086028318774	1.2909552809800276e-17
12.2190269392769	29.12330567898544	1.9779742727654196e-17
12.2190269392769	21.356247129984272	3.083213175207281e-17
12.2190269392769	24.177490989529915	2.5534222462656597e-17
12.2190269392769	25.72494034190023	2.337616953483033e-17
12.2190269392769	39.71516758114278	1.3769367736736624e-17
12.2190269392769	47.839412537001294	1.1408380865743525e-17
12.2190269392769	44.96169671087044	1.211737220547909e-17
12.2190269392769	61.31382677802331	9.138947804887605e-18
12.2190269392769	57.62557559928457	9.632205790383294e-18
12.2190269392769	65.23813975078318	8.671312243166774e-18
12.2190269392769	54.159186233326054	1.0170167668043279e-17
12.2190269392769	50.901312879771275	1.0768791300313854e-17
12.2190269392769	100.7171880070134	6.253529089601179e-18
12.2190269392769	69.41362335042187	8.246401218720842e-18
12.2190269392769	78.58343476224252	7.488374334114229e-18
12.2190269392769	83.6130668809155	7.152207352905957e-18
12.2190269392769	107.16346266063664	5.9962246458129096e-18
12.2190269392769	88.96461416307976	6.834850738955984e-18
12.2190269392769	114.02232286924034	5.7528782997199205e-18
12.2190269392769	94.65868037657351	6.537047572530202e-18
12.2190269392769	137.3470458364309	5.103532613541307e-18
12.2190269392769	73.8563534312976	7.85808842951073e-18
12.2190269392769	129.08511813884218	5.306065229082968e-18
12.2190269392769	146.1377676372	4.908936201736808e-18
12.2190269392769	121.32017564297009	5.520447763299233e-18
12.2190269392769	176.0321151597488	4.39790911437656e-18
12.2190269392769	165.44313889858145	4.558485050179685e-18
12.2190269392769	212.0417334179063	3.9770409552777925e-18
12.2190269392769	187.29882528770608	4.249300892682806e-18
12.2190269392769	155.4911283306219	4.731555856728549e-18
12.2190269392769	225.6131930534454	3.847483861510282e-18
12.2190269392769	271.7652542752618	3.513030725852549e-18
12.2190269392769	255.41757917336696	3.617743478309709e-18
12.2190269392769	289.15924138943836	3.4147069829947805e-18
12.2190269392769	307.666508376478	3.3217766365506285e-18
12.2190269392769	199.28664677078277	4.1105303651661665e-18
12.2190269392769	240.0532765851876	3.728542342378833e-18
12.2190269392769	394.3236339995635	2.99165380093147e-18
12.2190269392769	348.31045870454415	3.150945275105149e-18
12.2190269392769	327.3583092891284	3.236656205699508e-18
12.2190269392769	446.4153299011838	2.8733689937488333e-18
12.2190269392769	370.60362361481424	3.06756830104575e-18
12.2190269392769	474.9875714726077	2.8206236425080922e-18
12.2190269392769	537.7352893287167	2.8470827681597098e-18
12.2190269392769	572.1523479713496	2.902327266857561e-18
12.2190269392769	608.7722263825888	2.9602545575788082e-18
12.2190269392769	505.38854278007426	2.7896759195332445e-18
12.2190269392769	419.56181327636216	2.9304115566116164e-18
12.2190269392769	647.7359132210921	3.0198437273961408e-18
12.2190269392769	780.2385701710655	3.18716827119606e-18
12.2190269392769	689.1934209440825	3.077924935540407e-18
12.2190269392769	733.3043633640241	3.1329884521572863e-18
12.2190269392769	830.1767407872153	3.2422850399989273e-18
12.2190269392769	939.8463385413619	3.3446643610113005e-18
12.2190269392769	883.3111400696051	3.2946283671209505e-18
12.2190269392769	1000.	3.3926181332005143e-18
13.001090112497304	14.71858501804111	5.942240563339944e-17
13.001090112497304	13.83320823771569	6.656780732012377e-17
13.001090112497304	15.660629205497877	5.282015362870837e-17
13.001090112497304	16.66296772491886	4.714845370801252e-17
13.001090112497304	18.86421099999465	3.7871498012311313e-17
13.001090112497304	24.177490989529915	2.556471005096003e-17
13.001090112497304	22.72312638162647	2.801849810729852e-17
13.001090112497304	32.970608382331186	1.7015369059820824e-17
13.001090112497304	30.9873055676151	1.8341145240217208e-17
13.001090112497304	17.729459637816653	4.216160590724363e-17
13.001090112497304	35.08084995415465	1.5833747029081662e-17
13.001090112497304	37.32615483569366	1.476536898784582e-17
13.001090112497304	27.371432208615314	2.1502897929278463e-17
13.001090112497304	21.356247129984272	3.0942703374240157e-17
13.001090112497304	20.071590670100196	3.411634476044356e-17
13.001090112497304	39.71516758114278	1.3810650304128837e-17
13.001090112497304	29.12330567898544	1.9839875939274617e-17
13.001090112497304	25.72494034190023	2.3412901319917607e-17
13.001090112497304	42.257086028318774	1.2950968487681979e-17
13.001090112497304	44.96169671087044	1.2168213239882467e-17
13.001090112497304	47.839412537001294	1.1452410490633285e-17
13.001090112497304	54.159186233326054	1.0207067750004445e-17
13.001090112497304	61.31382677802331	9.162510611038365e-18
13.001090112497304	73.8563534312976	7.870930426943707e-18
13.001090112497304	50.901312879771275	7.675984255888261e-18
13.001090112497304	78.58343476224252	7.50563854818056e-18
13.001090112497304	57.62557559928457	9.670190162183907e-18
13.001090112497304	94.65868037657351	6.544715724361845e-18
13.001090112497304	65.23813975078318	8.697492175971856e-18
13.001090112497304	121.32017564297009	5.515134155734153e-18
13.001090112497304	69.41362335042187	8.274069260790381e-18
13.001090112497304	83.6130668809155	7.160297302096438e-18
13.001090112497304	88.96461416307976	6.8428682227866874e-18
13.001090112497304	100.7171880070134	6.259554110668782e-18
13.001090112497304	107.16346266063664	5.997731183944239e-18
13.001090112497304	114.02232286924034	5.7523965811041475e-18
13.001090112497304	129.08511813884218	5.2977407055653754e-18
13.001090112497304	155.4911283306219	4.7143518776109835e-18
13.001090112497304	146.1377676372	4.893545324497404e-18
13.001090112497304	165.44313889858145	4.541339893098131e-18
13.001090112497304	187.29882528770608	4.224730896984721e-18
13.001090112497304	225.6131930534454	3.817077763465317e-18
13.001090112497304	255.41757917336696	3.580972302994582e-18
13.001090112497304	212.0417334179063	3.945363194019754e-18
13.001090112497304	176.0321151597488	4.376234454287346e-18
13.001090112497304	137.3470458364309	5.089129461509676e-18
13.001090112497304	289.15924138943836	3.3763220170805757e-18
13.001090112497304	240.0532765851876	3.6949742309079805e-18
13.001090112497304	199.28664677078277	4.0791554441694194e-18
13.001090112497304	271.7652542752618	3.472886100056422e-18
13.001090112497304	307.666508376478	3.278940219741635e-18
13.001090112497304	446.4153299011838	2.8096619085756462e-18
13.001090112497304	348.31045870454415	3.107708391292639e-18
13.001090112497304	394.3236339995635	2.9440623411119222e-18
13.001090112497304	370.60362361481424	3.021487881237759e-18
13.001090112497304	505.38854278007426	2.720638547866568e-18
13.001090112497304	327.3583092891284	3.190773316198733e-18
13.001090112497304	419.56181327636216	2.871805439349428e-18
13.001090112497304	474.9875714726077	2.75548894295991e-18
13.001090112497304	537.7352893287167	2.7713401319917238e-18
13.001090112497304	572.1523479713496	2.8280736212340627e-18
13.001090112497304	689.1934209440825	2.9952885083129815e-18
13.001090112497304	608.7722263825888	2.8816217941532493e-18
13.001090112497304	647.7359132210921	2.9369215848781994e-18
13.001090112497304	780.2385701710655	3.1031576037471438e-18
13.001090112497304	733.3043633640241	3.050278196339693e-18
13.001090112497304	830.1767407872153	3.154245204252769e-18
13.001090112497304	883.3111400696051	3.2061738651422656e-18
13.001090112497304	939.8463385413619	3.258002419363632e-18
13.001090112497304	1000.	3.3036069402263556e-18
13.83320823771569	15.660629205497877	5.2981843502764627e-17
13.83320823771569	16.66296772491886	4.7237370870426445e-17
13.83320823771569	14.71858501804111	5.949460083737562e-17
13.83320823771569	22.72312638162647	2.805841248458934e-17
13.83320823771569	17.729459637816653	4.2244655750820384e-17
13.83320823771569	20.071590670100196	3.418068469801225e-17
13.83320823771569	18.86421099999465	3.791750995839021e-17
13.83320823771569	25.72494034190023	2.346000223917603e-17
13.83320823771569	21.356247129984272	3.0942703374240157e-17
13.83320823771569	24.177490989529915	2.561185010544505e-17
13.83320823771569	27.371432208615314	2.1549314063364398e-17
13.83320823771569	39.71516758114278	1.3875565633325119e-17
13.83320823771569	44.96169671087044	1.2215431093342542e-17
13.83320823771569	37.32615483569366	1.4828872368417904e-17
13.83320823771569	35.08084995415465	1.5900846655764247e-17
13.83320823771569	29.12330567898544	1.988644877170026e-17
13.83320823771569	47.839412537001294	1.1502387765153016e-17
13.83320823771569	30.9873055676151	1.8393053981255893e-17
13.83320823771569	32.970608382331186	1.7077462866473875e-17
13.83320823771569	42.257086028318774	1.3011025813273158e-17
13.83320823771569	50.901312879771275	1.0849348199753155e-17
13.83320823771569	65.23813975078318	8.732521746881325e-18
13.83320823771569	78.58343476224252	7.524517633562843e-18
13.83320823771569	73.8563534312976	7.8956855923561e-18
13.83320823771569	54.159186233326054	1.0253971490881822e-17
13.83320823771569	57.62557559928457	9.702838375744278e-18
13.83320823771569	61.31382677802331	9.194792143558637e-18
13.83320823771569	69.41362335042187	8.303220619763478e-18
13.83320823771569	107.16346266063664	6.002630047478461e-18
13.83320823771569	121.32017564297009	5.517097284199713e-18
13.83320823771569	100.7171880070134	6.266896754390855e-18
13.83320823771569	114.02232286924034	5.7528782997199205e-18
13.83320823771569	94.65868037657351	6.552392871164362e-18
13.83320823771569	137.3470458364309	5.082953930715937e-18
13.83320823771569	83.6130668809155	7.179810657054678e-18
13.83320823771569	88.96461416307976	6.85304676916928e-18
13.83320823771569	155.4911283306219	4.697210452314246e-18
13.83320823771569	146.1377676372	4.887811775459688e-18
13.83320823771569	129.08511813884218	5.290758199493301e-18
13.83320823771569	165.44313889858145	4.523690973598655e-18
13.83320823771569	187.29882528770608	4.201446239942598e-18
13.83320823771569	176.0321151597488	4.357219943983041e-18
13.83320823771569	212.0417334179063	3.915740781526986e-18
13.83320823771569	240.0532765851876	3.6642388790281705e-18
13.83320823771569	199.28664677078277	4.05837198717728e-18
13.83320823771569	225.6131930534454	3.785168250091213e-18
13.83320823771569	307.666508376478	3.240859952725265e-18
13.83320823771569	289.15924138943836	3.3383685393191092e-18
13.83320823771569	271.7652542752618	3.4405390961084484e-18
13.83320823771569	255.41757917336696	3.5491042438185296e-18
13.83320823771569	394.3236339995635	2.8985626334596982e-18
13.83320823771569	348.31045870454415	3.064359052115068e-18
13.83320823771569	327.3583092891284	3.1496262703041234e-18
13.83320823771569	419.56181327636216	2.8229865864433025e-18
13.83320823771569	446.4153299011838	2.7531248606371737e-18
13.83320823771569	537.7352893287167	2.702756524352037e-18
13.83320823771569	370.60362361481424	2.979465975345027e-18
13.83320823771569	505.38854278007426	2.6559772330399758e-18
13.83320823771569	474.9875714726077	2.692083775983394e-18
13.83320823771569	572.1523479713496	2.756989168845774e-18
13.83320823771569	608.7722263825888	2.8091913928760163e-18
13.83320823771569	647.7359132210921	2.862382040155998e-18
13.83320823771569	733.3043633640241	2.971803820048259e-18
13.83320823771569	830.1767407872153	3.077924935540407e-18
13.83320823771569	689.1934209440825	2.9174347587965286e-18
13.83320823771569	780.2385701710655	3.021487881237759e-18
13.83320823771569	883.3111400696051	3.1285971280527416e-18
13.83320823771569	939.8463385413619	3.1757791446028407e-18
13.83320823771569	1000.	3.2221883449973967e-18
14.71858501804111	15.660629205497877	5.3244252535191426e-17
14.71858501804111	18.86421099999465	3.7939742625619785e-17
14.71858501804111	17.729459637816653	4.219339292199412e-17
14.71858501804111	16.66296772491886	4.72947618762081e-17
14.71858501804111	25.72494034190023	2.3492439075134808e-17
14.71858501804111	20.071590670100196	3.419929437093855e-17
14.71858501804111	21.356247129984272	3.0920686834954984e-17
14.71858501804111	27.371432208615314	2.1605778924109007e-17
14.71858501804111	30.9873055676151	1.8448971463228566e-17
14.71858501804111	29.12330567898544	1.9918114012729132e-17
14.71858501804111	22.72312638162647	2.8050777401152126e-17
14.71858501804111	39.71516758114278	1.392445229138691e-17
14.71858501804111	32.970608382331186	1.7120418156353662e-17
14.71858501804111	24.177490989529915	2.5656391400900297e-17
14.71858501804111	35.08084995415465	1.5940174959882265e-17
14.71858501804111	44.96169671087044	1.2268481280676028e-17
14.71858501804111	42.257086028318774	1.3054406667341966e-17
14.71858501804111	47.839412537001294	1.1552824988162021e-17
14.71858501804111	37.32615483569366	1.4879248663285e-17
14.71858501804111	50.901312879771275	1.0899431535574983e-17
14.71858501804111	54.159186233326054	1.030216907175186e-17
14.71858501804111	61.31382677802331	9.2341440896098e-18
14.71858501804111	65.23813975078318	8.763288334416368e-18
14.71858501804111	57.62557559928457	9.749874089688181e-18
14.71858501804111	73.8563534312976	7.923503822756076e-18
14.71858501804111	88.96461416307976	6.876759652579459e-18
14.71858501804111	114.02232286924034	5.759385450708048e-18
14.71858501804111	83.6130668809155	7.196664800679484e-18
14.71858501804111	107.16346266063664	6.012062188040884e-18
14.71858501804111	69.41362335042187	8.33247468536172e-18
14.71858501804111	78.58343476224252	7.551028157915698e-18
14.71858501804111	94.65868037657351	6.567774191899923e-18
14.71858501804111	100.7171880070134	6.278846925140957e-18
14.71858501804111	121.32017564297009	5.515134155734153e-18
14.71858501804111	165.44313889858145	4.5117742394432446e-18
14.71858501804111	137.3470458364309	5.081038910821852e-18
14.71858501804111	155.4911283306219	4.690626651001782e-18
14.71858501804111	146.1377676372	4.88331155717053e-18
14.71858501804111	129.08511813884218	5.291422803377255e-18
14.71858501804111	187.29882528770608	4.185293474366297e-18
14.71858501804111	199.28664677078277	4.035581779061947e-18
14.71858501804111	225.6131930534454	3.763833450356875e-18
14.71858501804111	176.0321151597488	4.3439225896933164e-18
14.71858501804111	212.0417334179063	3.8961161708537115e-18
14.71858501804111	348.31045870454415	3.0254121691098375e-18
14.71858501804111	271.7652542752618	3.406995236093257e-18
14.71858501804111	327.3583092891284	3.1130478024648043e-18
14.71858501804111	255.41757917336696	3.522014584974828e-18
14.71858501804111	394.3236339995635	2.8638205551120024e-18
14.71858501804111	419.56181327636216	2.7842499114503515e-18
14.71858501804111	240.0532765851876	3.636270418725129e-18
14.71858501804111	370.60362361481424	2.940612914431794e-18
14.71858501804111	446.4153299011838	2.7093846571513516e-18
14.71858501804111	537.7352893287167	2.646320076232037e-18
14.71858501804111	307.666508376478	3.2068451378106006e-18
14.71858501804111	572.1523479713496	2.691294880625756e-18
14.71858501804111	289.15924138943836	3.3021549000295134e-18
14.71858501804111	474.9875714726077	2.6424449248574573e-18
14.71858501804111	505.38854278007426	2.5979057302561282e-18
14.71858501804111	689.1934209440825	2.8454143793046726e-18
14.71858501804111	608.7722263825888	2.742253215855156e-18
14.71858501804111	647.7359132210921	2.794176421916083e-18
14.71858501804111	733.3043633640241	2.8971066673406953e-18
14.71858501804111	780.2385701710655	2.9480094979378148e-18
14.71858501804111	830.1767407872153	2.9995555134593136e-18
14.71858501804111	1000.	3.147385229187765e-18
14.71858501804111	883.3111400696051	3.0528974414260657e-18
14.71858501804111	939.8463385413619	3.0989378396337743e-18
15.660629205497877	16.66296772491886	4.7180049507189003e-17
15.660629205497877	18.86421099999465	3.7871498012311313e-17
15.660629205497877	20.071590670100196	3.412348765747424e-17
15.660629205497877	17.729459637816653	4.219339292199412e-17
15.660629205497877	25.72494034190023	2.3488504950045342e-17
15.660629205497877	21.356247129984272	3.0995866604276906e-17
15.660629205497877	27.371432208615314	2.1612564642191464e-17
15.660629205497877	29.12330567898544	1.993563485103615e-17
15.660629205497877	35.08084995415465	1.599265245231787e-17
15.660629205497877	39.71516758114278	1.397351118785682e-17
15.660629205497877	44.96169671087044	1.2311705828428086e-17
15.660629205497877	50.901312879771275	1.0949746068744506e-17
15.660629205497877	24.177490989529915	2.5641356770382196e-17
15.660629205497877	30.9873055676151	1.8480282098829263e-17
15.660629205497877	37.32615483569366	1.4930108649164186e-17
15.660629205497877	22.72312638162647	2.8050777401152126e-17
15.660629205497877	47.839412537001294	1.1597169296584401e-17
15.660629205497877	42.257086028318774	1.310424030371393e-17
15.660629205497877	54.159186233326054	1.0338465870744667e-17
15.660629205497877	32.970608382331186	1.715557844680097e-17
15.660629205497877	78.58343476224252	7.575094344213954e-18
15.660629205497877	73.8563534312976	7.960080720790343e-18
15.660629205497877	65.23813975078318	8.804479135323296e-18
15.660629205497877	61.31382677802331	9.270558714670071e-18
15.660629205497877	83.6130668809155	7.222020227664769e-18
15.660629205497877	94.65868037657351	6.583191619296344e-18
15.660629205497877	69.41362335042187	8.36183181944298e-18
15.660629205497877	57.62557559928457	9.781357837233964e-18
15.660629205497877	88.96461416307976	6.890305479432348e-18
15.660629205497877	114.02232286924034	5.7661413816696904e-18
15.660629205497877	137.3470458364309	5.082953930715937e-18
15.660629205497877	107.16346266063664	6.023904735627589e-18
15.660629205497877	129.08511813884218	5.2977407055653754e-18
15.660629205497877	100.7171880070134	6.293322611393968e-18
15.660629205497877	155.4911283306219	4.685817475219269e-18
15.660629205497877	146.1377676372	4.88331155717053e-18
15.660629205497877	165.44313889858145	4.5056389973916895e-18
15.660629205497877	121.32017564297009	5.52553513478846e-18
15.660629205497877	187.29882528770608	4.174792533747853e-18
15.660629205497877	176.0321151597488	4.335382761751292e-18
15.660629205497877	255.41757917336696	3.499524623778056e-18
15.660629205497877	212.0417334179063	3.882112396053078e-18
15.660629205497877	240.0532765851876	3.6181979247757956e-18
15.660629205497877	199.28664677078277	4.0254564664925055e-18
15.660629205497877	271.7652542752618	3.385310605094981e-18
15.660629205497877	289.15924138943836	3.2801760370345923e-18
15.660629205497877	370.60362361481424	2.9098712084443028e-18
15.660629205497877	225.6131930534454	3.744891758296701e-18
15.660629205497877	307.666508376478	3.179970395898873e-18
15.660629205497877	446.4153299011838	2.674389435284233e-18
15.660629205497877	327.3583092891284	3.08489183054317e-18
15.660629205497877	348.31045870454415	2.994160023349316e-18
15.660629205497877	419.56181327636216	2.751914774801653e-18
15.660629205497877	474.9875714726077	2.6025326845377198e-18
15.660629205497877	394.3236339995635	2.8274816348909773e-18
15.660629205497877	537.7352893287167	2.5957855286867106e-18
15.660629205497877	505.38854278007426	2.5571133127609402e-18
15.660629205497877	572.1523479713496	2.639072634633709e-18
15.660629205497877	608.7722263825888	2.684879617983222e-18
15.660629205497877	689.1934209440825	2.782967883999733e-18
15.660629205497877	780.2385701710655	2.8816217941532493e-18
15.660629205497877	647.7359132210921	2.7312529622902548e-18
15.660629205497877	733.3043633640241	2.831865269917029e-18
15.660629205497877	883.3111400696051	2.983085875137636e-18
15.660629205497877	830.1767407872153	2.9326208898039507e-18
15.660629205497877	939.8463385413619	3.028073453074433e-18
15.660629205497877	1000.	3.077924935540407e-18
16.66296772491886	18.86421099999465	3.2896661232878544e-17
16.66296772491886	20.071590670100196	3.390133224930694e-17
16.66296772491886	22.72312638162647	2.8004424240658785e-17
16.66296772491886	17.729459637816653	4.2020619767389937e-17
16.66296772491886	25.72494034190023	2.346000223917603e-17
16.66296772491886	29.12330567898544	1.993313093085373e-17
16.66296772491886	30.9873055676151	1.8492279236876562e-17
16.66296772491886	21.356247129984272	3.079407306353183e-17
16.66296772491886	27.371432208615314	2.1582723414905486e-17
16.66296772491886	44.96169671087044	1.2347325608865909e-17
16.66296772491886	42.257086028318774	1.3139402035728973e-17
16.66296772491886	32.970608382331186	1.717606202383404e-17
16.66296772491886	39.71516758114278	1.4006313106424233e-17
16.66296772491886	24.177490989529915	2.556471005096003e-17
16.66296772491886	50.901312879771275	1.0975449893220217e-17
16.66296772491886	57.62557559928457	9.818697001096862e-18
16.66296772491886	47.839412537001294	1.1642414983907377e-17
16.66296772491886	37.32615483569366	1.4956699656426048e-17
16.66296772491886	35.08084995415465	1.600906612555161e-17
16.66296772491886	54.159186233326054	1.0372935979840646e-17
16.66296772491886	61.31382677802331	9.314133880034834e-18
16.66296772491886	65.23813975078318	8.835499244504716e-18
16.66296772491886	69.41362335042187	8.397618855137761e-18
16.66296772491886	73.8563534312976	7.988125829337559e-18
16.66296772491886	88.96461416307976	6.916463601135122e-18
16.66296772491886	78.58343476224252	7.601305653585657e-18
16.66296772491886	83.6130668809155	7.249892968355417e-18
16.66296772491886	100.7171880070134	6.318536994993981e-18
16.66296772491886	107.16346266063664	6.040827005737691e-18
16.66296772491886	94.65868037657351	6.606385645842898e-18
16.66296772491886	121.32017564297009	5.541057391888698e-18
16.66296772491886	165.44313889858145	4.507903345404314e-18
16.66296772491886	114.02232286924034	5.779919024119515e-18
16.66296772491886	129.08511813884218	5.307287258641799e-18
16.66296772491886	155.4911283306219	4.696227209014856e-18
16.66296772491886	137.3470458364309	5.095312495259631e-18
16.66296772491886	146.1377676372	4.8892445326229914e-18
16.66296772491886	199.28664677078277	4.020403340884422e-18
16.66296772491886	176.0321151597488	4.33856052137392e-18
16.66296772491886	271.7652542752618	3.3720837451261356e-18
16.66296772491886	240.0532765851876	3.608742073048076e-18
16.66296772491886	289.15924138943836	3.262233890706245e-18
16.66296772491886	225.6131930534454	3.737920820809599e-18
16.66296772491886	255.41757917336696	3.484027611629975e-18
16.66296772491886	307.666508376478	3.1597307184582047e-18
16.66296772491886	187.29882528770608	4.174792533747853e-18
16.66296772491886	348.31045870454415	2.9703110644236724e-18
16.66296772491886	370.60362361481424	2.8835528679499296e-18
16.66296772491886	327.3583092891284	3.061217245606292e-18
16.66296772491886	419.56181327636216	2.7270250718331674e-18
16.66296772491886	394.3236339995635	2.803551346654863e-18
16.66296772491886	446.4153299011838	2.6492024384677432e-18
16.66296772491886	537.7352893287167	2.5589876320269477e-18
16.66296772491886	505.38854278007426	2.526939896343856e-18
16.66296772491886	474.9875714726077	2.5774288211579924e-18
16.66296772491886	572.1523479713496	2.5957855286867106e-18
16.66296772491886	608.7722263825888	2.6393488898661624e-18
16.66296772491886	647.7359132210921	2.684092833751119e-18
16.66296772491886	689.1934209440825	2.7312529622902548e-18
16.66296772491886	733.3043633640241	2.7792417051365646e-18
16.66296772491886	830.1767407872153	2.8739104224318265e-18
16.66296772491886	939.8463385413619	2.9709329547882836e-18
16.66296772491886	780.2385701710655	2.8279552140507813e-18
16.66296772491886	883.3111400696051	2.9228143634629617e-18
16.66296772491886	1000.	3.0157372559190275e-18
17.729459637816653	18.86421099999465	3.745362176621172e-17
17.729459637816653	20.071590670100196	3.379928736299601e-17
17.729459637816653	24.177490989529915	2.546322607562288e-17
17.729459637816653	22.72312638162647	2.787340857855332e-17
17.729459637816653	21.356247129984272	3.0614095085019887e-17
17.729459637816653	27.371432208615314	2.153307956984437e-17
17.729459637816653	29.12330567898544	1.989560984515972e-17
17.729459637816653	25.72494034190023	2.3384979904223563e-17
17.729459637816653	37.32615483569366	1.495763902732177e-17
17.729459637816653	35.08084995415465	1.5997005459512982e-17
17.729459637816653	39.71516758114278	1.4007486026557125e-17
17.729459637816653	50.901312879771275	1.1001214055770214e-17
17.729459637816653	57.62557559928457	9.848753405185914e-18
17.729459637816653	42.257086028318774	1.3147106232375233e-17
17.729459637816653	30.9873055676151	1.8448971463228566e-17
17.729459637816653	32.970608382331186	1.7151269228481165e-17
17.729459637816653	44.96169671087044	1.2369575546306908e-17
17.729459637816653	54.159186233326054	1.0408828368991964e-17
17.729459637816653	61.31382677802331	9.339125872844154e-18
17.729459637816653	47.839412537001294	1.1665592401663071e-17
17.729459637816653	65.23813975078318	8.866628644327807e-18
17.729459637816653	73.8563534312976	8.016269746947336e-18
17.729459637816653	69.41362335042187	8.426147047512649e-18
17.729459637816653	88.96461416307976	6.942430347369427e-18
17.729459637816653	78.58343476224252	7.636874815015552e-18
17.729459637816653	94.65868037657351	6.6307718020036735e-18
17.729459637816653	83.6130668809155	7.272999394549246e-18
17.729459637816653	121.32017564297009	5.5574375966771584e-18
17.729459637816653	114.02232286924034	5.800282945304705e-18
17.729459637816653	107.16346266063664	6.0643949439891655e-18
17.729459637816653	100.7171880070134	6.3369502175601224e-18
17.729459637816653	176.0321151597488	4.3439225896933164e-18
17.729459637816653	137.3470458364309	5.104494271771619e-18
17.729459637816653	146.1377676372	4.902363515641288e-18
17.729459637816653	212.0417334179063	3.877320378824087e-18
17.729459637816653	155.4911283306219	4.702917324378901e-18
17.729459637816653	129.08511813884218	5.3256515115394564e-18
17.729459637816653	165.44313889858145	4.518201588209603e-18
17.729459637816653	199.28664677078277	4.021076724298395e-18
17.729459637816653	187.29882528770608	4.180739827698613e-18
17.729459637816653	289.15924138943836	3.2539126731215543e-18
17.729459637816653	255.41757917336696	3.481767297491169e-18
17.729459637816653	271.7652542752618	3.363623155352714e-18
17.729459637816653	240.0532765851876	3.604815720830217e-18
17.729459637816653	307.666508376478	3.1469899169012194e-18
17.729459637816653	327.3583092891284	3.0497035409524842e-18
17.729459637816653	348.31045870454415	2.958395981350243e-18
17.729459637816653	225.6131930534454	3.737920820809599e-18
17.729459637816653	474.9875714726077	2.5571668456835768e-18
17.729459637816653	394.3236339995635	2.7842499114503515e-18
17.729459637816653	370.60362361481424	2.868620828226748e-18
17.729459637816653	419.56181327636216	2.707343502266771e-18
17.729459637816653	446.4153299011838	2.62969714140356e-18
17.729459637816653	689.1934209440825	2.6885355669718453e-18
17.729459637816653	647.7359132210921	2.644824702191386e-18
17.729459637816653	572.1523479713496	2.5672509716186376e-18
17.729459637816653	733.3043633640241	2.7350293133492412e-18
17.729459637816653	537.7352893287167	2.5336141821953245e-18
17.729459637816653	505.38854278007426	2.5063926202706663e-18
17.729459637816653	608.7722263825888	2.6047674547807144e-18
17.729459637816653	780.2385701710655	2.780638437195075e-18
17.729459637816653	830.1767407872153	2.826712237897756e-18
17.729459637816653	883.3111400696051	2.871805439349428e-18
17.729459637816653	939.8463385413619	2.918839835341665e-18
17.729459637816653	1000.	2.964781971973544e-18
18.86421099999465	20.071590670100196	3.316426343150856e-17
18.86421099999465	25.72494034190023	2.3098884744921234e-17
18.86421099999465	24.177490989529915	2.5144334835705686e-17
18.86421099999465	21.356247129984272	3.0091785133233934e-17
18.86421099999465	22.72312638162647	2.745182597983704e-17
18.86421099999465	32.970608382331186	1.7077462866473875e-17
18.86421099999465	37.32615483569366	1.4912927900215214e-17
18.86421099999465	27.371432208615314	2.1327158699831497e-17
18.86421099999465	29.12330567898544	1.9746643836961543e-17
18.86421099999465	54.159186233326054	1.0448125360986007e-17
18.86421099999465	35.08084995415465	1.5940174959882265e-17
18.86421099999465	39.71516758114278	1.3999570721387872e-17
18.86421099999465	50.901312879771275	1.103835603332105e-17
18.86421099999465	47.839412537001294	1.1692487062032195e-17
18.86421099999465	44.96169671087044	1.23892716517099e-17
18.86421099999465	42.257086028318774	1.316004843337905e-17
18.86421099999465	61.31382677802331	9.395013253092878e-18
18.86421099999465	30.9873055676151	1.8323107708703493e-17
18.86421099999465	65.23813975078318	8.922303112721046e-18
18.86421099999465	57.62557559928457	9.899604648919699e-18
18.86421099999465	69.41362335042187	8.483494507404071e-18
18.86421099999465	73.8563534312976	8.070320760769453e-18
18.86421099999465	83.6130668809155	7.332930083271402e-18
18.86421099999465	107.16346266063664	6.114494540673661e-18
18.86421099999465	94.65868037657351	6.6842908697706175e-18
18.86421099999465	88.96461416307976	6.996560530933674e-18
18.86421099999465	78.58343476224252	7.694003135116354e-18
18.86421099999465	114.02232286924034	5.846242085976661e-18
18.86421099999465	100.7171880070134	6.393047788925657e-18
18.86421099999465	137.3470458364309	5.148172505092603e-18
18.86421099999465	155.4911283306219	4.737304456714661e-18
18.86421099999465	165.44313889858145	4.551238102614861e-18
18.86421099999465	121.32017564297009	5.599831056820116e-18
18.86421099999465	176.0321151597488	4.371839138649761e-18
18.86421099999465	129.08511813884218	5.3687489303126244e-18
18.86421099999465	199.28664677078277	4.0406539819984165e-18
18.86421099999465	225.6131930534454	3.745518995860564e-18
18.86421099999465	146.1377676372	4.9369685707247135e-18
18.86421099999465	187.29882528770608	4.20074265122578e-18
18.86421099999465	212.0417334179063	3.891388331726956e-18
18.86421099999465	240.0532765851876	3.613277793829333e-18
18.86421099999465	255.41757917336696	3.484027611629975e-18
18.86421099999465	271.7652542752618	3.3637639910849735e-18
18.86421099999465	394.3236339995635	2.7626512116213537e-18
18.86421099999465	327.3583092891284	3.0370884765990803e-18
18.86421099999465	289.15924138943836	3.2497600272922035e-18
18.86421099999465	307.666508376478	3.1396198612554068e-18
18.86421099999465	370.60362361481424	2.8492292770508907e-18
18.86421099999465	419.56181327636216	2.6798257406683963e-18
18.86421099999465	446.4153299011838	2.6032955611617994e-18
18.86421099999465	505.38854278007426	2.4740710975687697e-18
18.86421099999465	647.7359132210921	2.5924185131862276e-18
18.86421099999465	348.31045870454415	2.940612914431794e-18
18.86421099999465	572.1523479713496	2.5292685991112296e-18
18.86421099999465	537.7352893287167	2.5004181107287944e-18
18.86421099999465	474.9875714726077	2.529162702444228e-18
18.86421099999465	608.7722263825888	2.5594162407216347e-18
18.86421099999465	780.2385701710655	2.705757000540683e-18
18.86421099999465	689.1934209440825	2.62969714140356e-18
18.86421099999465	830.1767407872153	2.7496113205951893e-18
18.86421099999465	733.3043633640241	2.666171923404058e-18
18.86421099999465	883.3111400696051	2.7933576090591662e-18
18.86421099999465	1000.	2.8777635253306903e-18
18.86421099999465	939.8463385413619	2.832754672675275e-18
20.071590670100196	21.356247129984272	2.971990467241856e-17
20.071590670100196	27.371432208615314	2.1146657065922918e-17
20.071590670100196	22.72312638162647	2.7136420071332192e-17
20.071590670100196	25.72494034190023	2.2915378189773136e-17
20.071590670100196	24.177490989529915	2.488511782166047e-17
20.071590670100196	29.12330567898544	1.9608642737748882e-17
20.071590670100196	32.970608382331186	1.698085161302222e-17
20.071590670100196	30.9873055676151	1.823700324626517e-17
20.071590670100196	35.08084995415465	1.5882548834838202e-17
20.071590670100196	44.96169671087044	1.2371129362913229e-17
20.071590670100196	37.32615483569366	1.4869284244901233e-17
20.071590670100196	39.71516758114278	1.395713904735104e-17
20.071590670100196	50.901312879771275	1.104621570346837e-17
20.071590670100196	47.839412537001294	1.1679031990168768e-17
20.071590670100196	61.31382677802331	9.40583697363621e-18
20.071590670100196	65.23813975078318	8.92921685747485e-18
20.071590670100196	42.257086028318774	1.3134451722065348e-17
20.071590670100196	54.159186233326054	1.0456878153837913e-17
20.071590670100196	57.62557559928457	9.904579781220775e-18
20.071590670100196	69.41362335042187	8.499493510544748e-18
20.071590670100196	73.8563534312976	8.092314125987204e-18
20.071590670100196	88.96461416307976	7.021651921101452e-18
20.071590670100196	78.58343476224252	7.715940077409048e-18
20.071590670100196	83.6130668809155	7.358765602704937e-18
20.071590670100196	94.65868037657351	6.705875407614959e-18
20.071590670100196	121.32017564297009	5.623444073046279e-18
20.071590670100196	107.16346266063664	6.13603724471397e-18
20.071590670100196	100.7171880070134	6.409396703916649e-18
20.071590670100196	137.3470458364309	5.164688573254816e-18
20.071590670100196	129.08511813884218	5.3873258526263256e-18
20.071590670100196	114.02232286924034	5.870279658324792e-18
20.071590670100196	146.1377676372	4.955296142895625e-18
20.071590670100196	176.0321151597488	4.3843957980589715e-18
20.071590670100196	165.44313889858145	4.566508260342061e-18
20.071590670100196	155.4911283306219	4.7545921961670175e-18
20.071590670100196	225.6131930534454	3.7567486066401836e-18
20.071590670100196	187.29882528770608	4.217043323067932e-18
20.071590670100196	212.0417334179063	3.900849754064783e-18
20.071590670100196	240.0532765851876	3.617970694407497e-18
20.071590670100196	199.28664677078277	4.055399450417468e-18
20.071590670100196	289.15924138943836	3.2497600272922035e-18
20.071590670100196	327.3583092891284	3.0370884765990803e-18
20.071590670100196	255.41757917336696	3.486581342840523e-18
20.071590670100196	271.7652542752618	3.3639048327140595e-18
20.071590670100196	307.666508376478	3.139094089655955e-18
20.071590670100196	394.3236339995635	2.7561812534399593e-18
20.071590670100196	537.7352893287167	2.4881992245313537e-18
20.071590670100196	446.4153299011838	2.5924185131862276e-18
20.071590670100196	348.31045870454415	2.937905486112762e-18
20.071590670100196	505.38854278007426	2.461259496880804e-18
20.071590670100196	370.60362361481424	2.842556558397816e-18
20.071590670100196	474.9875714726077	2.514065038453268e-18
20.071590670100196	733.3043633640241	2.64128348636969e-18
20.071590670100196	419.56181327636216	2.6729901139707873e-18
20.071590670100196	689.1934209440825	2.605912836255037e-18
20.071590670100196	608.7722263825888	2.5419020128724482e-18
20.071590670100196	647.7359132210921	2.574031729191023e-18
20.071590670100196	572.1523479713496	2.513801896424423e-18
20.071590670100196	780.2385701710655	2.6769100599333133e-18
20.071590670100196	830.1767407872153	2.7164270881766298e-18
20.071590670100196	883.3111400696051	2.756989168845774e-18
20.071590670100196	939.8463385413619	2.7987427750132015e-18
20.071590670100196	1000.	2.8416640781319125e-18
21.356247129984272	22.72312638162647	2.897713230990964e-17
21.356247129984272	25.72494034190023	2.422815578923956e-17
21.356247129984272	27.371432208615314	2.2233484672176868e-17
21.356247129984272	29.12330567898544	2.0484777468523083e-17
21.356247129984272	24.177490989529915	2.6451015595439914e-17
21.356247129984272	32.970608382331186	1.7555958671075708e-17
21.356247129984272	35.08084995415465	1.6298535956544516e-17
21.356247129984272	30.9873055676151	1.8916726018093653e-17
21.356247129984272	54.159186233326054	1.0369679178974573e-17
21.356247129984272	50.901312879771275	1.1007203666486966e-17
21.356247129984272	47.839412537001294	1.1696404174601586e-17
21.356247129984272	44.96169671087044	1.2446203103664943e-17
21.356247129984272	57.62557559928457	9.793241690078545e-18
21.356247129984272	42.257086028318774	1.327126736348262e-17
21.356247129984272	73.8563534312976	7.88659967107241e-18
21.356247129984272	39.71516758114278	1.4187807876599213e-17
21.356247129984272	65.23813975078318	8.766224132993921e-18
21.356247129984272	37.32615483569366	1.518639236663069e-17
21.356247129984272	61.31382677802331	9.262023292318513e-18
21.356247129984272	69.41362335042187	8.312612494134116e-18
21.356247129984272	78.58343476224252	7.497001471610777e-18
21.356247129984272	88.96461416307976	6.786942719506339e-18
21.356247129984272	83.6130668809155	7.129484684807405e-18
21.356247129984272	94.65868037657351	6.476024914737053e-18
21.356247129984272	114.02232286924034	5.639359431564434e-18
21.356247129984272	100.7171880070134	6.172110549389828e-18
21.356247129984272	121.32017564297009	5.393419522771753e-18
21.356247129984272	107.16346266063664	5.8950330852438625e-18
21.356247129984272	137.3470458364309	4.943484161065964e-18
21.356247129984272	129.08511813884218	5.158637337752603e-18
21.356247129984272	155.4911283306219	4.545144346622666e-18
21.356247129984272	212.0417334179063	3.728542342378833e-18
21.356247129984272	199.28664677078277	3.8725342767842465e-18
21.356247129984272	165.44313889858145	4.3635184669051366e-18
21.356247129984272	146.1377676372	4.741074567260375e-18
21.356247129984272	240.0532765851876	3.4578689798456223e-18
21.356247129984272	176.0321151597488	4.190553845488169e-18
21.356247129984272	187.29882528770608	4.028660063815477e-18
21.356247129984272	255.41757917336696	3.3341779100834488e-18
21.356247129984272	307.666508376478	2.9985509657001087e-18
21.356247129984272	225.6131930534454	3.586148731181309e-18
21.356247129984272	271.7652542752618	3.214911380646017e-18
21.356247129984272	289.15924138943836	3.1038073080278686e-18
21.356247129984272	327.3583092891284	2.9006265047582476e-18
21.356247129984272	348.31045870454415	2.8070750471153082e-18
21.356247129984272	394.3236339995635	2.6395146568861434e-18
21.356247129984272	419.56181327636216	2.5594162407216347e-18
21.356247129984272	370.60362361481424	2.72120816460428e-18
21.356247129984272	505.38854278007426	2.3706359526520143e-18
21.356247129984272	537.7352893287167	2.3981897930043694e-18
21.356247129984272	474.9875714726077	2.416939094854067e-18
21.356247129984272	446.4153299011838	2.4870014505638735e-18
21.356247129984272	572.1523479713496	2.429519994433996e-18
21.356247129984272	608.7722263825888	2.461156447652466e-18
21.356247129984272	647.7359132210921	2.4971225200966316e-18
21.356247129984272	780.2385701710655	2.5991569172439615e-18
21.356247129984272	733.3043633640241	2.5638672942183975e-18
21.356247129984272	689.1934209440825	2.530168899819019e-18
21.356247129984272	939.8463385413619	2.705757000540683e-18
21.356247129984272	830.1767407872153	2.6342152726206204e-18
21.356247129984272	1000.	2.7412200627842357e-18
21.356247129984272	883.3111400696051	2.6697465075966455e-18
22.72312638162647	24.177490989529915	2.6658928606596806e-17
22.72312638162647	25.72494034190023	2.4402754524151142e-17
22.72312638162647	27.371432208615314	2.2412468994210456e-17
22.72312638162647	30.9873055676151	1.9042281821320862e-17
22.72312638162647	29.12330567898544	2.0626785412336423e-17
22.72312638162647	37.32615483569366	1.525777420876529e-17
22.72312638162647	39.71516758114278	1.4237496571871895e-17
22.72312638162647	32.970608382331186	1.7645126239845154e-17
22.72312638162647	35.08084995415465	1.6388520289417657e-17
22.72312638162647	47.839412537001294	1.1705957635091089e-17
22.72312638162647	50.901312879771275	1.101089120153456e-17
22.72312638162647	42.257086028318774	1.3308827437938147e-17
22.72312638162647	61.31382677802331	9.251946106152456e-18
22.72312638162647	44.96169671087044	1.2471241760747607e-17
22.72312638162647	57.62557559928457	9.79262665409582e-18
22.72312638162647	69.41362335042187	8.293839356654254e-18
22.72312638162647	65.23813975078318	8.756319752653803e-18
22.72312638162647	73.8563534312976	7.866647430947287e-18
22.72312638162647	54.159186233326054	1.0375542156978938e-17
22.72312638162647	78.58343476224252	7.462552441756828e-18
22.72312638162647	83.6130668809155	7.099250509929596e-18
22.72312638162647	88.96461416307976	6.7551907439461e-18
22.72312638162647	107.16346266063664	5.8529773708413684e-18
22.72312638162647	94.65868037657351	6.4306320393954394e-18
22.72312638162647	114.02232286924034	5.58636574156695e-18
22.72312638162647	100.7171880070134	6.128847923249335e-18
22.72312638162647	146.1377676372	4.6794455641053324e-18
22.72312638162647	129.08511813884218	5.105349231209282e-18
22.72312638162647	121.32017564297009	5.337929635420011e-18
22.72312638162647	165.44313889858145	4.304273516844387e-18
22.72312638162647	137.3470458364309	4.884845256818765e-18
22.72312638162647	176.0321151597488	4.129073386283157e-18
22.72312638162647	187.29882528770608	3.967726971464704e-18
22.72312638162647	212.0417334179063	3.663548556875135e-18
22.72312638162647	240.0532765851876	3.3889269262752465e-18
22.72312638162647	255.41757917336696	3.2656503704487996e-18
22.72312638162647	199.28664677078277	3.807261560546562e-18
22.72312638162647	271.7652542752618	3.1468581571729448e-18
22.72312638162647	225.6131930534454	3.521719668256237e-18
22.72312638162647	155.4911283306219	4.488034864997168e-18
22.72312638162647	327.3583092891284	2.8297318424566755e-18
22.72312638162647	289.15924138943836	3.0339111152530706e-18
22.72312638162647	307.666508376478	2.929552821050114e-18
22.72312638162647	419.56181327636216	2.4885117821660672e-18
22.72312638162647	394.3236339995635	2.5659614254172046e-18
22.72312638162647	348.31045870454415	2.7369194464339677e-18
22.72312638162647	474.9875714726077	2.345558250569505e-18
22.72312638162647	446.4153299011838	2.4143094377648795e-18
22.72312638162647	370.60362361481424	2.6494797540769868e-18
22.72312638162647	505.38854278007426	2.2946581619958863e-18
22.72312638162647	537.7352893287167	2.3226900094547216e-18
22.72312638162647	572.1523479713496	2.351458080969992e-18
22.72312638162647	647.7359132210921	2.4133998386091886e-18
22.72312638162647	608.7722263825888	2.3826765280655166e-18
22.72312638162647	689.1934209440825	2.44851423911738e-18
22.72312638162647	780.2385701710655	2.5129074195273655e-18
22.72312638162647	733.3043633640241	2.4789964141345252e-18
22.72312638162647	883.3111400696051	2.581803099407946e-18
22.72312638162647	830.1767407872153	2.5470156858784197e-18
22.72312638162647	1000.	2.6502563922273416e-18
22.72312638162647	939.8463385413619	2.6160796549299055e-18
24.177490989529915	25.72494034190023	2.4587360324382966e-17
24.177490989529915	27.371432208615314	2.2539039303206954e-17
24.177490989529915	29.12330567898544	2.0769777806976094e-17
24.177490989529915	30.9873055676151	1.9144608684548036e-17
24.177490989529915	32.970608382331186	1.7748860619137303e-17
24.177490989529915	39.71516758114278	1.428197647703663e-17
24.177490989529915	37.32615483569366	1.531537767859624e-17
24.177490989529915	47.839412537001294	1.1729998220236644e-17
24.177490989529915	42.257086028318774	1.3349008692893333e-17
24.177490989529915	35.08084995415465	1.6465897296518255e-17
24.177490989529915	54.159186233326054	1.0384886336613449e-17
24.177490989529915	50.901312879771275	1.1027500402868156e-17
24.177490989529915	44.96169671087044	1.2499993820650602e-17
24.177490989529915	57.62557559928457	9.793241690078545e-18
24.177490989529915	78.58343476224252	7.436819590103747e-18
24.177490989529915	61.31382677802331	9.244588942900048e-18
24.177490989529915	69.41362335042187	8.267835868701724e-18
24.177490989529915	73.8563534312976	7.841326657914648e-18
24.177490989529915	65.23813975078318	8.733253027875047e-18
24.177490989529915	83.6130668809155	7.067812762457519e-18
24.177490989529915	100.7171880070134	6.091369472492916e-18
24.177490989529915	88.96461416307976	6.7202100166470085e-18
24.177490989529915	94.65868037657351	6.389836521081936e-18
24.177490989529915	107.16346266063664	5.807086850247662e-18
24.177490989529915	114.02232286924034	5.541057391888698e-18
24.177490989529915	121.32017564297009	5.522181568053149e-19
24.177490989529915	129.08511813884218	5.054939166717097e-18
24.177490989529915	137.3470458364309	4.830844465343733e-18
24.177490989529915	146.1377676372	4.6223900962077384e-18
24.177490989529915	155.4911283306219	4.4270993141419775e-18
24.177490989529915	212.0417334179063	3.5990095442359406e-18
24.177490989529915	165.44313889858145	4.243256067475861e-18
24.177490989529915	199.28664677078277	3.7476366983572996e-18
24.177490989529915	187.29882528770608	3.900849754064783e-18
24.177490989529915	176.0321151597488	4.069687511277515e-18
24.177490989529915	255.41757917336696	3.1977948031582398e-18
24.177490989529915	240.0532765851876	3.322611225556599e-18
24.177490989529915	225.6131930534454	3.456566216142114e-18
24.177490989529915	289.15924138943836	2.9693784729504217e-18
24.177490989529915	271.7652542752618	3.077667204772928e-18
24.177490989529915	327.3583092891284	2.7616103735373045e-18
24.177490989529915	307.666508376478	2.861363529266507e-18
24.177490989529915	394.3236339995635	2.4980636739409306e-18
24.177490989529915	348.31045870454415	2.6701377683834803e-18
24.177490989529915	419.56181327636216	2.419571616156225e-18
24.177490989529915	370.60362361481424	2.5823977094563237e-18
24.177490989529915	537.7352893287167	2.250320739102696e-18
24.177490989529915	572.1523479713496	2.2768574492627066e-18
24.177490989529915	446.4153299011838	2.345558250569505e-18
24.177490989529915	647.7359132210921	2.3367362484773044e-18
24.177490989529915	505.38854278007426	2.2240001941231537e-18
24.177490989529915	608.7722263825888	2.304671840861554e-18
24.177490989529915	474.9875714726077	2.27571376954171e-18
24.177490989529915	780.2385701710655	2.429519994433996e-18
24.177490989529915	689.1934209440825	2.3656782920711033e-18
24.177490989529915	733.3043633640241	2.3981897930043694e-18
24.177490989529915	939.8463385413619	2.5292685991112296e-18
24.177490989529915	830.1767407872153	2.463218252217243e-18
24.177490989529915	883.3111400696051	2.496652076151415e-18
24.177490989529915	1000.	2.560488076558508e-18
25.72494034190023	27.371432208615314	2.2695288138806692e-17
25.72494034190023	32.970608382331186	1.778903523383464e-17
25.72494034190023	35.08084995415465	1.65346373496982e-17
25.72494034190023	29.12330567898544	2.0865656355410645e-17
25.72494034190023	37.32615483569366	1.5378670757746446e-17
25.72494034190023	30.9873055676151	1.9249903210300982e-17
25.72494034190023	39.71516758114278	1.433559585252815e-17
25.72494034190023	57.62557559928457	9.781357837233964e-18
25.72494034190023	47.839412537001294	1.1748184025731976e-17
25.72494034190023	44.96169671087044	1.2528812167533339e-17
25.72494034190023	61.31382677802331	9.2341440896098e-18
25.72494034190023	54.159186233326054	1.0384886336613449e-17
25.72494034190023	73.8563534312976	7.814287692731314e-18
25.72494034190023	65.23813975078318	8.726491014669536e-18
25.72494034190023	42.257086028318774	1.3391834207627402e-17
25.72494034190023	69.41362335042187	8.25832169732157e-18
25.72494034190023	88.96461416307976	6.6816326614881645e-18
25.72494034190023	50.901312879771275	1.1040667120311395e-17
25.72494034190023	83.6130668809155	7.036956166875753e-18
25.72494034190023	78.58343476224252	7.415676206335584e-18
25.72494034190023	94.65868037657351	6.3588773058678774e-18
25.72494034190023	100.7171880070134	4.044885687307928e-18
25.72494034190023	114.02232286924034	5.49381580893262e-18
25.72494034190023	107.16346266063664	5.766382811433504e-18
25.72494034190023	129.08511813884218	5.0052364113932596e-18
25.72494034190023	155.4911283306219	4.373853110071301e-18
25.72494034190023	121.32017564297009	5.244003618886836e-18
25.72494034190023	199.28664677078277	3.6844691679262835e-18
25.72494034190023	165.44313889858145	4.187922833995658e-18
25.72494034190023	176.0321151597488	4.011827580617975e-18
25.72494034190023	137.3470458364309	4.779341287731196e-18
25.72494034190023	240.0532765851876	3.261619304049238e-18
25.72494034190023	146.1377676372	4.569472772988631e-18
25.72494034190023	212.0417334179063	3.537162180185905e-18
25.72494034190023	307.666508376478	2.796868497313419e-18
25.72494034190023	187.29882528770608	3.844424335811e-18
25.72494034190023	255.41757917336696	3.135153608157109e-18
25.72494034190023	271.7652542752618	3.0155478613359532e-18
25.72494034190023	225.6131930534454	3.396313360574987e-18
25.72494034190023	289.15924138943836	2.9039074388651875e-18
25.72494034190023	327.3583092891284	2.6966526406642e-18
25.72494034190023	394.3236339995635	2.431962560796733e-18
25.72494034190023	370.60362361481424	2.513328310177822e-18
25.72494034190023	419.56181327636216	2.351458080969992e-18
25.72494034190023	446.4153299011838	2.2780017037498806e-18
25.72494034190023	348.31045870454415	2.6017700314690265e-18
25.72494034190023	572.1523479713496	2.2042082036253218e-18
25.72494034190023	474.9875714726077	2.208318883956079e-18
25.72494034190023	537.7352893287167	2.1790199486920033e-18
25.72494034190023	647.7359132210921	2.258343665592193e-18
25.72494034190023	505.38854278007426	2.1568721305758645e-18
25.72494034190023	780.2385701710655	2.3488996679649994e-18
25.72494034190023	733.3043633640241	2.319191662178096e-18
25.72494034190023	608.7722263825888	2.2329574626008343e-18
25.72494034190023	689.1934209440825	2.2873679992193067e-18
25.72494034190023	883.3111400696051	2.4103198558987912e-18
25.72494034190023	939.8463385413619	2.441757407776642e-18
25.72494034190023	830.1767407872153	2.378191502080328e-18
25.72494034190023	1000.	2.4734496488352744e-18
27.371432208615314	29.12330567898544	2.095802838391537e-17
27.371432208615314	30.9873055676151	1.9357397747671977e-17
27.371432208615314	32.970608382331186	1.7895114094936522e-17
27.371432208615314	35.08084995415465	1.6589766491722972e-17
27.371432208615314	37.32615483569366	1.5419612508844735e-17
27.371432208615314	42.257086028318774	1.3425237904666254e-17
27.371432208615314	39.71516758114278	1.4377372060732676e-17
27.371432208615314	50.901312879771275	1.104829714098419e-17
27.371432208615314	69.41362335042187	8.23725659468636e-18
27.371432208615314	54.159186233326054	1.0384886336613449e-17
27.371432208615314	61.31382677802331	9.223711037272624e-18
27.371432208615314	47.839412537001294	1.1761472540334391e-17
27.371432208615314	57.62557559928457	9.781357837233964e-18
27.371432208615314	73.8563534312976	7.798435596972729e-18
27.371432208615314	88.96461416307976	6.65301913975815e-18
27.371432208615314	83.6130668809155	7.008141297258479e-18
27.371432208615314	44.96169671087044	1.255769695421818e-17
27.371432208615314	65.23813975078318	8.716814008014941e-18
27.371432208615314	78.58343476224252	7.385619781825828e-18
27.371432208615314	94.65868037657351	6.320653774816147e-18
27.371432208615314	114.02232286924034	5.450855420747172e-18
27.371432208615314	100.7171880070134	6.0100487551931685e-18
27.371432208615314	107.16346266063664	5.717818636167688e-18
27.371432208615314	121.32017564297009	5.195051391638854e-18
27.371432208615314	129.08511813884218	4.955503622368983e-18
27.371432208615314	155.4911283306219	4.319890569654002e-18
27.371432208615314	176.0321151597488	3.9533002809577406e-18
27.371432208615314	187.29882528770608	3.784217473851437e-18
27.371432208615314	137.3470458364309	4.729971264007321e-18
27.371432208615314	146.1377676372	4.5185799525633414e-18
27.371432208615314	199.28664677078277	3.626767336075609e-18
27.371432208615314	212.0417334179063	3.4781975333182454e-18
27.371432208615314	165.44313889858145	4.133311161194021e-18
27.371432208615314	225.6131930534454	3.3352948965834877e-18
27.371432208615314	289.15924138943836	2.8413666469838467e-18
27.371432208615314	240.0532765851876	3.200406717542334e-18
27.371432208615314	271.7652542752618	2.9517147635601742e-18
27.371432208615314	327.3583092891284	2.6328920898324266e-18
27.371432208615314	255.41757917336696	3.0738681817757147e-18
27.371432208615314	348.31045870454415	2.538711182152632e-18
27.371432208615314	394.3236339995635	2.3662726634904518e-18
27.371432208615314	307.666508376478	2.733541037000226e-18
27.371432208615314	370.60362361481424	2.450155072656865e-18
27.371432208615314	446.4153299011838	2.2110944544044106e-18
27.371432208615314	419.56181327636216	2.2873679992193067e-18
27.371432208615314	505.38854278007426	2.089100706783315e-18
27.371432208615314	474.9875714726077	2.1404091229624495e-18
27.371432208615314	537.7352893287167	2.1132495454460277e-18
27.371432208615314	608.7722263825888	2.1588597972024473e-18
27.371432208615314	572.1523479713496	2.1346812753952993e-18
27.371432208615314	733.3043633640241	2.2416692173898327e-18
27.371432208615314	689.1934209440825	2.2127614708883353e-18
27.371432208615314	780.2385701710655	2.2709546177048066e-18
27.371432208615314	647.7359132210921	2.184226508114835e-18
27.371432208615314	830.1767407872153	2.3002373353244838e-18
27.371432208615314	939.8463385413619	2.3611264017329135e-18
27.371432208615314	1000.	2.39197240315569e-18
27.371432208615314	883.3111400696051	2.3285323189029568e-18
29.12330567898544	32.970608382331186	1.7937121724043142e-17
29.12330567898544	30.9873055676151	1.9402837993581692e-17
29.12330567898544	35.08084995415465	1.6641246830001465e-17
29.12330567898544	42.257086028318774	1.3436484738170556e-17
29.12330567898544	37.32615483569366	1.5452573770917968e-17
29.12330567898544	47.839412537001294	1.178118686228263e-17
29.12330567898544	44.96169671087044	1.2571111577208136e-17
29.12330567898544	50.901312879771275	1.105107300111482e-17
29.12330567898544	57.62557559928457	9.77214754211235e-18
29.12330567898544	88.96461416307976	6.619953213877413e-18
29.12330567898544	73.8563534312976	7.7744735904229e-18
29.12330567898544	39.71516758114278	1.439333315901679e-17
29.12330567898544	54.159186233326054	1.0384886336613449e-17
29.12330567898544	61.31382677802331	9.213289772555395e-18
29.12330567898544	69.41362335042187	8.219169821355941e-18
29.12330567898544	94.65868037657351	6.286080601413815e-18
29.12330567898544	100.7171880070134	5.975548079652266e-18
29.12330567898544	83.6130668809155	6.972434542455939e-18
29.12330567898544	65.23813975078318	8.697492175971785e-18
29.12330567898544	78.58343476224252	7.35722522953152e-18
29.12330567898544	114.02232286924034	5.40596705472795e-18
29.12330567898544	107.16346266063664	5.680355871384295e-18
29.12330567898544	146.1377676372	4.4705931037752085e-18
29.12330567898544	129.08511813884218	4.907600412069135e-18
29.12330567898544	121.32017564297009	5.152593192213474e-18
29.12330567898544	155.4911283306219	4.269363606066306e-18
29.12330567898544	212.0417334179063	3.4172814423613107e-18
29.12330567898544	187.29882528770608	3.730181875810991e-18
29.12330567898544	165.44313889858145	4.079411639720002e-18
29.12330567898544	176.0321151597488	3.90060477257266e-18
29.12330567898544	199.28664677078277	3.569072441066021e-18
29.12330567898544	137.3470458364309	4.680327311647825e-18
29.12330567898544	225.6131930534454	3.276881558829594e-18
29.12330567898544	271.7652542752618	2.8935911011574758e-18
29.12330567898544	240.0532765851876	3.139094089655955e-18
29.12330567898544	348.31045870454415	2.4763510790673304e-18
29.12330567898544	255.41757917336696	3.0118885697383146e-18
29.12330567898544	327.3583092891284	2.570800566276938e-18
29.12330567898544	289.15924138943836	2.7777875219492153e-18
29.12330567898544	370.60362361481424	2.387170012351086e-18
29.12330567898544	307.666508376478	2.6728781999004123e-18
29.12330567898544	394.3236339995635	2.3041411785899102e-18
29.12330567898544	474.9875714726077	2.0787177441498416e-18
29.12330567898544	419.56181327636216	2.2222316653926768e-18
29.12330567898544	505.38854278007426	2.0249842915016155e-18
29.12330567898544	446.4153299011838	2.1481301274778247e-18
29.12330567898544	572.1523479713496	2.0677369721986087e-18
29.12330567898544	647.7359132210921	2.1159499223469606e-18
29.12330567898544	689.1934209440825	2.139333982088189e-18
29.12330567898544	608.7722263825888	2.090850826072802e-18
29.12330567898544	537.7352893287167	2.0454352277418524e-18
29.12330567898544	830.1767407872153	2.2213944321801592e-18
29.12330567898544	733.3043633640241	2.1672824642223323e-18
29.12330567898544	780.2385701710655	2.1927481418947117e-18
29.12330567898544	883.3111400696051	2.25003809831612e-18
29.12330567898544	1000.	2.309598351984701e-18
29.12330567898544	939.8463385413619	2.2799100726046098e-18
30.9873055676151	35.08084995415465	1.6669489489299244e-17
30.9873055676151	37.32615483569366	1.5514809760061776e-17
30.9873055676151	32.970608382331186	1.7969444499749872e-17
30.9873055676151	42.257086028318774	1.3451401306552776e-17
30.9873055676151	39.71516758114278	1.440961363414742e-17
30.9873055676151	47.839412537001294	1.1773543644086585e-17
30.9873055676151	69.41362335042187	8.192028347944868e-18
30.9873055676151	54.159186233326054	1.038358199257401e-17
30.9873055676151	61.31382677802331	9.202302322083788e-18
30.9873055676151	57.62557559928457	9.762741537502996e-18
30.9873055676151	78.58343476224252	7.329246706679495e-18
30.9873055676151	83.6130668809155	6.945046917024148e-18
30.9873055676151	100.7171880070134	5.931303534473788e-18
30.9873055676151	44.96169671087044	1.2571111577208136e-17
30.9873055676151	94.65868037657351	6.249995365488576e-18
30.9873055676151	50.901312879771275	1.105107300111482e-17
30.9873055676151	88.96461416307976	6.58153802247851e-18
30.9873055676151	65.23813975078318	8.676396606558718e-18
30.9873055676151	73.8563534312976	7.749611735942583e-18
30.9873055676151	107.16346266063664	5.6407763081029295e-18
30.9873055676151	114.02232286924034	5.362570868939469e-18
30.9873055676151	121.32017564297009	5.103532613541307e-18
30.9873055676151	137.3470458364309	4.633046872773443e-18
30.9873055676151	187.29882528770608	3.676148192266844e-18
30.9873055676151	165.44313889858145	4.023434454561116e-18
30.9873055676151	146.1377676372	4.4190434985067785e-18
30.9873055676151	155.4911283306219	4.214660369784862e-18
30.9873055676151	240.0532765851876	3.0821806105914876e-18
30.9873055676151	129.08511813884218	4.862602781974345e-18
30.9873055676151	212.0417334179063	3.3637639910849735e-18
30.9873055676151	176.0321151597488	3.847725506688983e-18
30.9873055676151	255.41757917336696	2.9557959348493573e-18
30.9873055676151	199.28664677078277	3.514060495444434e-18
30.9873055676151	225.6131930534454	3.2171331522136434e-18
30.9873055676151	289.15924138943836	2.7200690503638453e-18
30.9873055676151	307.666508376478	2.6114286159507303e-18
30.9873055676151	271.7652542752618	2.8344749768200015e-18
30.9873055676151	327.3583092891284	2.5101733478148013e-18
30.9873055676151	348.31045870454415	2.4147138140907714e-18
30.9873055676151	370.60362361481424	2.3251711977580166e-18
30.9873055676151	474.9875714726077	2.0173680169316178e-18
30.9873055676151	505.38854278007426	1.9648501768256914e-18
30.9873055676151	394.3236339995635	2.2418569398073158e-18
30.9873055676151	446.4153299011838	2.0882699133738354e-18
30.9873055676151	537.7352893287167	1.9825344309171226e-18
30.9873055676151	419.56181327636216	2.1616637095968122e-18
30.9873055676151	608.7722263825888	2.023458739724799e-18
30.9873055676151	647.7359132210921	2.044878636429416e-18
30.9873055676151	572.1523479713496	2.0022212979583396e-18
30.9873055676151	830.1767407872153	2.1448946956506116e-18
30.9873055676151	780.2385701710655	2.1199847682781787e-18
30.9873055676151	689.1934209440825	2.067866838544548e-18
30.9873055676151	1000.	2.2293609000136125e-18
30.9873055676151	939.8463385413619	2.2013030223374267e-18
30.9873055676151	883.3111400696051	2.1725519395281484e-18
30.9873055676151	733.3043633640241	2.0926462199352707e-18
32.970608382331186	35.08084995415465	1.6641246830001465e-17
32.970608382331186	37.32615483569366	1.5486902291024013e-17
32.970608382331186	42.257086028318774	1.3454499272615015e-17
32.970608382331186	39.71516758114278	1.441564811187056e-17
32.970608382331186	54.159186233326054	1.0372935979840646e-17
32.970608382331186	47.839412537001294	1.1773543644086585e-17
32.970608382331186	78.58343476224252	7.301068884771738e-18
32.970608382331186	44.96169671087044	1.2572164310339853e-17
32.970608382331186	61.31382677802331	9.183249989264245e-18
32.970608382331186	50.901312879771275	1.103835603332105e-17
32.970608382331186	73.8563534312976	7.723697451595306e-18
32.970608382331186	114.02232286924034	5.32186217179416e-18
32.970608382331186	94.65868037657351	6.207356246877947e-18
32.970608382331186	65.23813975078318	8.658976904213784e-18
32.970608382331186	69.41362335042187	8.173185323446887e-18
32.970608382331186	88.96461416307976	6.5493757757903535e-18
32.970608382331186	57.62557559928457	9.748241342055944e-18
32.970608382331186	100.7171880070134	5.893552343300618e-18
32.970608382331186	107.16346266063664	5.59596377970198e-18
32.970608382331186	83.6130668809155	6.916463601135122e-18
32.970608382331186	121.32017564297009	5.056738487402581e-18
32.970608382331186	129.08511813884218	4.815093574572438e-18
32.970608382331186	137.3470458364309	4.585188052854129e-18
32.970608382331186	146.1377676372	4.368179747978903e-18
32.970608382331186	187.29882528770608	3.6205468077503306e-18
32.970608382331186	155.4911283306219	4.16257473134383e-18
32.970608382331186	176.0321151597488	3.793259498986798e-18
32.970608382331186	165.44313889858145	3.9718823016084154e-18
32.970608382331186	225.6131930534454	3.1617819709996646e-18
32.970608382331186	240.0532765851876	3.0243356478082756e-18
32.970608382331186	199.28664677078277	3.4600413438996396e-18
32.970608382331186	255.41757917336696	2.8969247230057547e-18
32.970608382331186	212.0417334179063	3.307066749230486e-18
32.970608382331186	327.3583092891284	2.4520023247659526e-18
32.970608382331186	370.60362361481424	2.268436303881907e-18
32.970608382331186	348.31045870454415	2.356780615436103e-18
32.970608382331186	289.15924138943836	2.660262043251214e-18
32.970608382331186	394.3236339995635	2.183220765659657e-18
32.970608382331186	307.666508376478	2.5540103199749502e-18
32.970608382331186	446.4153299011838	2.0275294341432412e-18
32.970608382331186	271.7652542752618	2.7743586656190404e-18
32.970608382331186	419.56181327636216	2.1027465615571584e-18
32.970608382331186	505.38854278007426	1.904108592634717e-18
32.970608382331186	647.7359132210921	1.980004318967869e-18
32.970608382331186	474.9875714726077	1.9574600758266615e-18
32.970608382331186	572.1523479713496	1.9403244190139213e-18
32.970608382331186	537.7352893287167	1.92024089983742e-18
32.970608382331186	608.7722263825888	1.957378119921349e-18
32.970608382331186	689.1934209440825	1.999707924432137e-18
32.970608382331186	733.3043633640241	2.023458739724799e-18
32.970608382331186	883.3111400696051	2.0997992664098997e-18
32.970608382331186	830.1767407872153	2.073719273756108e-18
32.970608382331186	780.2385701710655	2.0469773483123314e-18
32.970608382331186	939.8463385413619	2.1240717744531778e-18
32.970608382331186	1000.	2.150469863026988e-18
35.08084995415465	37.32615483569366	1.5485281308739525e-17
35.08084995415465	42.257086028318774	1.3440423355417307e-17
35.08084995415465	44.96169671087044	1.255769695421818e-17
35.08084995415465	69.41362335042187	8.14517253678035e-18
35.08084995415465	73.8563534312976	7.688850572106e-18
35.08084995415465	54.159186233326054	1.0351026581546985e-17
35.08084995415465	50.901312879771275	1.1024268874952203e-17
35.08084995415465	57.62557559928457	9.736412096003554e-18
35.08084995415465	88.96461416307976	6.5145061060888014e-18
35.08084995415465	39.71516758114278	1.4401772589422427e-17
35.08084995415465	47.839412537001294	1.1751873773047146e-17
35.08084995415465	83.6130668809155	6.882088339620354e-18
35.08084995415465	100.7171880070134	5.855183330744701e-18
35.08084995415465	61.31382677802331	9.161743386060084e-18
35.08084995415465	65.23813975078318	8.638336426852473e-18
35.08084995415465	78.58343476224252	7.274522133463518e-18
35.08084995415465	107.16346266063664	5.5554601140664016e-18
35.08084995415465	121.32017564297009	5.016145720065801e-18
35.08084995415465	94.65868037657351	6.1713353309286546e-18
35.08084995415465	114.02232286924034	5.275716214182093e-18
35.08084995415465	137.3470458364309	4.540199178133347e-18
35.08084995415465	176.0321151597488	3.741365503673737e-18
35.08084995415465	129.08511813884218	4.768348009736556e-18
35.08084995415465	155.4911283306219	4.114404559411194e-18
35.08084995415465	165.44313889858145	3.924028995620663e-18
35.08084995415465	146.1377676372	4.320704566278484e-18
35.08084995415465	212.0417334179063	3.2518697255890164e-18
35.08084995415465	225.6131930534454	3.1087495079974896e-18
35.08084995415465	199.28664677078277	3.4068525903338505e-18
35.08084995415465	255.41757917336696	2.8413666469838467e-18
35.08084995415465	187.29882528770608	3.569072441066021e-18
35.08084995415465	240.0532765851876	2.971928250208178e-18
35.08084995415465	394.3236339995635	2.1266524137487613e-18
35.08084995415465	289.15924138943836	2.6066767036980776e-18
35.08084995415465	271.7652542752618	2.7200690503638453e-18
35.08084995415465	307.666508376478	2.4978544979923797e-18
35.08084995415465	419.56181327636216	2.044878636429416e-18
35.08084995415465	348.31045870454415	2.299466988434577e-18
35.08084995415465	327.3583092891284	2.3971858962132467e-18
35.08084995415465	370.60362361481424	2.2103539613648264e-18
35.08084995415465	446.4153299011838	1.9704935579470167e-18
35.08084995415465	537.7352893287167	1.861657672700022e-18
35.08084995415465	474.9875714726077	1.898814331930494e-18
35.08084995415465	505.38854278007426	1.847564013525908e-18
35.08084995415465	572.1523479713496	1.87798064854232e-18
35.08084995415465	608.7722263825888	1.895875029308368e-18
35.08084995415465	689.1934209440825	1.9343219506603617e-18
35.08084995415465	733.3043633640241	1.95488011247533e-18
35.08084995415465	780.2385701710655	1.9774774359494105e-18
35.08084995415465	647.7359132210921	1.9128984395757977e-18
35.08084995415465	883.3111400696051	2.025832317195227e-18
35.08084995415465	830.1767407872153	2.002305131458592e-18
35.08084995415465	939.8463385413619	2.049464321796841e-18
35.08084995415465	1000.	2.0771951964565094e-18
37.32615483569366	42.257086028318774	1.3415123803719593e-17
37.32615483569366	57.62557559928457	9.696543516686974e-18
37.32615483569366	50.901312879771275	1.098763433372284e-17
37.32615483569366	39.71516758114278	1.437225621323188e-17
37.32615483569366	44.96169671087044	1.2532747086407384e-17
37.32615483569366	47.839412537001294	1.1732945356250227e-17
37.32615483569366	69.41362335042187	8.10842409504146e-18
37.32615483569366	73.8563534312976	7.655442917658157e-18
37.32615483569366	94.65868037657351	6.132056400333174e-18
37.32615483569366	61.31382677802331	9.132636392387645e-18
37.32615483569366	129.08511813884218	4.724627180433197e-18
37.32615483569366	54.159186233326054	1.031598137334801e-17
37.32615483569366	78.58343476224252	7.234125619349068e-18
37.32615483569366	100.7171880070134	5.814020449788105e-18
37.32615483569366	88.96461416307976	6.474669321205799e-18
37.32615483569366	65.23813975078318	8.601523556515764e-18
37.32615483569366	121.32017564297009	4.969944748724346e-18
37.32615483569366	114.02232286924034	5.235666853747215e-18
37.32615483569366	107.16346266063664	5.5146723446801225e-18
37.32615483569366	83.6130668809155	6.843727796523848e-18
37.32615483569366	146.1377676372	4.2713303701712824e-18
37.32615483569366	137.3470458364309	4.491230492456734e-18
37.32615483569366	155.4911283306219	4.06611078360475e-18
37.32615483569366	187.29882528770608	3.515973725593018e-18
37.32615483569366	165.44313889858145	3.871318413405639e-18
37.32615483569366	199.28664677078277	3.3543410225428004e-18
37.32615483569366	176.0321151597488	3.688713937310832e-18
37.32615483569366	212.0417334179063	3.197995643947825e-18
37.32615483569366	289.15924138943836	2.5503237324961647e-18
37.32615483569366	225.6131930534454	3.050980699976102e-18
37.32615483569366	307.666508376478	2.4412462870520536e-18
37.32615483569366	240.0532765851876	2.914748670652751e-18
37.32615483569366	370.60362361481424	2.154480325447594e-18
37.32615483569366	271.7652542752618	2.6635498864777962e-18
37.32615483569366	348.31045870454415	2.243359285188362e-18
37.32615483569366	255.41757917336696	2.7846579531157527e-18
37.32615483569366	327.3583092891284	2.339575264304718e-18
37.32615483569366	446.4153299011838	1.912938485921662e-18
37.32615483569366	394.3236339995635	2.0696424962739413e-18
37.32615483569366	419.56181327636216	1.9900608572967182e-18
37.32615483569366	474.9875714726077	1.8441634677666603e-18
37.32615483569366	505.38854278007426	1.7890244586039388e-18
37.32615483569366	537.7352893287167	1.8021055775279354e-18
37.32615483569366	572.1523479713496	1.817640020266168e-18
37.32615483569366	689.1934209440825	1.868568728515986e-18
37.32615483569366	647.7359132210921	1.850428416329654e-18
37.32615483569366	608.7722263825888	1.8336922099367037e-18
37.32615483569366	733.3043633640241	1.889456213300306e-18
37.32615483569366	939.8463385413619	1.9774774359494105e-18
37.32615483569366	883.3111400696051	1.9535300604735882e-18
37.32615483569366	830.1767407872153	1.9325410164878993e-18
37.32615483569366	1000.	2.0028920642522443e-18
37.32615483569366	780.2385701710655	1.910577185359665e-18
39.71516758114278	44.96169671087044	1.2487700747916793e-17
39.71516758114278	61.31382677802331	9.089149197560058e-18
39.71516758114278	47.839412537001294	1.169175274948296e-17
39.71516758114278	54.159186233326054	1.0282346281807308e-17
39.71516758114278	42.257086028318774	1.3366905946645599e-17
39.71516758114278	50.901312879771275	1.0952497168137098e-17
39.71516758114278	78.58343476224252	7.198774348575035e-18
39.71516758114278	94.65868037657351	6.093027469827736e-18
39.71516758114278	73.8563534312976	7.622180417725315e-18
39.71516758114278	100.7171880070134	5.769039206103934e-18
39.71516758114278	88.96461416307976	6.4317091156461895e-18
39.71516758114278	65.23813975078318	8.563433264439629e-18
39.71516758114278	57.62557559928457	9.661286798342037e-18
39.71516758114278	83.6130668809155	6.7986034911164055e-18
39.71516758114278	121.32017564297009	4.9252002764857484e-18
39.71516758114278	114.02232286924034	5.189725042474774e-18
39.71516758114278	107.16346266063664	5.469830955582123e-18
39.71516758114278	137.3470458364309	4.443441069074475e-18
39.71516758114278	69.41362335042187	8.071841450646225e-18
39.71516758114278	129.08511813884218	4.6759202347855575e-18
39.71516758114278	165.44313889858145	3.821715319026843e-18
39.71516758114278	176.0321151597488	3.637945536329395e-18
39.71516758114278	155.4911283306219	4.01384375941405e-18
39.71516758114278	146.1377676372	4.223316039371097e-18
39.71516758114278	187.29882528770608	3.4652605874877586e-18
39.71516758114278	271.7652542752618	2.6090242682879716e-18
39.71516758114278	225.6131930534454	2.99779777566374e-18
39.71516758114278	212.0417334179063	3.1450141001133733e-18
39.71516758114278	289.15924138943836	2.4951890394791626e-18
39.71516758114278	255.41757917336696	2.731939183533962e-18
39.71516758114278	240.0532765851876	2.8621423579234713e-18
39.71516758114278	307.666508376478	2.386270638064691e-18
39.71516758114278	419.56181327636216	1.9343219506603617e-18
39.71516758114278	199.28664677078277	3.3002889289551388e-18
39.71516758114278	370.60362361481424	2.0974707506937656e-18
39.71516758114278	394.3236339995635	2.014793450333371e-18
39.71516758114278	327.3583092891284	2.2835403789907306e-18
39.71516758114278	474.9875714726077	1.7895114094936522e-18
39.71516758114278	446.4153299011838	1.859359672350745e-18
39.71516758114278	348.31045870454415	2.1886206271945284e-18
39.71516758114278	537.7352893287167	1.7461026395653448e-18
39.71516758114278	505.38854278007426	1.735098122057067e-18
39.71516758114278	572.1523479713496	1.758833098613978e-18
39.71516758114278	608.7722263825888	1.7738831150041942e-18
39.71516758114278	647.7359132210921	1.7895114094936522e-18
39.71516758114278	689.1934209440825	1.8072815287097635e-18
39.71516758114278	733.3043633640241	1.8252281078999654e-18
39.71516758114278	780.2385701710655	1.8429284580711623e-18
39.71516758114278	830.1767407872153	1.864661030449683e-18
39.71516758114278	939.8463385413619	1.9065018101987936e-18
39.71516758114278	1000.	1.9300747061721803e-18
39.71516758114278	883.3111400696051	1.8862154716687048e-18
42.257086028318774	47.839412537001294	1.1639490587735543e-17
42.257086028318774	50.901312879771275	1.0906735619226862e-17
42.257086028318774	57.62557559928457	9.611257294859252e-18
42.257086028318774	44.96169671087044	1.2445421456177898e-17
42.257086028318774	61.31382677802331	9.031866367093159e-18
42.257086028318774	69.41362335042187	8.008218524796966e-18
42.257086028318774	54.159186233326054	1.0234669949927237e-17
42.257086028318774	88.96461416307976	6.360208656167778e-18
42.257086028318774	78.58343476224252	7.122920553690097e-18
42.257086028318774	94.65868037657351	6.009419695722366e-18
42.257086028318774	100.7171880070134	5.68642384967213e-18
42.257086028318774	73.8563534312976	7.551028157915698e-18
42.257086028318774	114.02232286924034	5.100541946382286e-18
42.257086028318774	129.08511813884218	4.581445991395695e-18
42.257086028318774	65.23813975078318	8.506613860222185e-18
42.257086028318774	137.3470458364309	4.3487450130889e-18
42.257086028318774	146.1377676372	4.124408217716866e-18
42.257086028318774	121.32017564297009	4.830642205161535e-18
42.257086028318774	107.16346266063664	5.385521643272947e-18
42.257086028318774	83.6130668809155	6.725276602948137e-18
42.257086028318774	176.0321151597488	3.534719394640454e-18
42.257086028318774	199.28664677078277	3.1977948031582398e-18
42.257086028318774	155.4911283306219	3.91524896361175e-18
42.257086028318774	240.0532765851876	2.754854477785309e-18
42.257086028318774	165.44313889858145	3.7205112504934924e-18
42.257086028318774	225.6131930534454	2.8929854003717904e-18
42.257086028318774	187.29882528770608	3.3627782647786706e-18
42.257086028318774	212.0417334179063	3.0412876893571776e-18
42.257086028318774	348.31045870454415	2.0822456358772034e-18
42.257086028318774	327.3583092891284	2.1779254133587824e-18
42.257086028318774	255.41757917336696	2.625736391671318e-18
42.257086028318774	289.15924138943836	2.385571358998701e-18
42.257086028318774	271.7652542752618	2.501255778468626e-18
42.257086028318774	370.60362361481424	1.9911860302969913e-18
42.257086028318774	307.666508376478	2.2780017037498806e-18
42.257086028318774	394.3236339995635	1.9079391843181435e-18
42.257086028318774	419.56181327636216	1.827216139739731e-18
42.257086028318774	446.4153299011838	1.7524746529678527e-18
42.257086028318774	474.9875714726077	1.6829382014345473e-18
42.257086028318774	505.38854278007426	1.6291713290550848e-18
42.257086028318774	537.7352893287167	1.6372403059696485e-18
42.257086028318774	647.7359132210921	1.6709319637539236e-18
42.257086028318774	689.1934209440825	1.683572493002228e-18
42.257086028318774	572.1523479713496	1.647382749821898e-18
42.257086028318774	608.7722263825888	1.6583863416036613e-18
42.257086028318774	733.3043633640241	1.6984406872983742e-18
42.257086028318774	780.2385701710655	1.715593759719497e-18
42.257086028318774	883.3111400696051	1.7493223660320968e-18
42.257086028318774	830.1767407872153	1.7329563447856527e-18
42.257086028318774	1000.	1.7895114094936522e-18
42.257086028318774	939.8463385413619	1.768099397605303e-18
44.96169671087044	50.901312879771275	1.0834368123538442e-17
44.96169671087044	61.31382677802331	8.966681302219867e-18
44.96169671087044	73.8563534312976	7.495902920543644e-18
44.96169671087044	57.62557559928457	9.547085714004133e-18
44.96169671087044	83.6130668809155	6.672546782740137e-18
44.96169671087044	69.41362335042187	7.954083876598365e-18
44.96169671087044	47.839412537001294	1.1562261175166172e-17
44.96169671087044	78.58343476224252	7.067812762457519e-18
44.96169671087044	54.159186233326054	1.0165484742823826e-17
44.96169671087044	114.02232286924034	5.043523132588707e-18
44.96169671087044	100.7171880070134	5.631572969877415e-18
44.96169671087044	137.3470458364309	4.290688599762662e-18
44.96169671087044	155.4911283306219	3.863222407490928e-18
44.96169671087044	94.65868037657351	5.9533223891693626e-18
44.96169671087044	121.32017564297009	4.7771406064268934e-18
44.96169671087044	107.16346266063664	5.327658724783114e-18
44.96169671087044	65.23813975078318	8.445219663962783e-18
44.96169671087044	88.96461416307976	6.304531222877863e-18
44.96169671087044	129.08511813884218	4.5295663126112515e-18
44.96169671087044	146.1377676372	4.06866526816086e-18
44.96169671087044	176.0321151597488	3.482204663173276e-18
44.96169671087044	165.44313889858145	3.6673853263557315e-18
44.96169671087044	199.28664677078277	3.139422686586603e-18
44.96169671087044	212.0417334179063	2.9837729038412865e-18
44.96169671087044	187.29882528770608	3.305267196588227e-18
44.96169671087044	307.666508376478	2.2260497226513895e-18
44.96169671087044	240.0532765851876	2.7000985084352014e-18
44.96169671087044	271.7652542752618	2.4471818710091047e-18
44.96169671087044	225.6131930534454	2.8368495245459173e-18
44.96169671087044	289.15924138943836	2.3339983987220996e-18
44.96169671087044	446.4153299011838	1.6990452523309099e-18
44.96169671087044	255.41757917336696	2.5710158508931416e-18
44.96169671087044	370.60362361481424	1.938294477556783e-18
44.96169671087044	327.3583092891284	2.1238049905646936e-18
44.96169671087044	419.56181327636216	1.7741059431062135e-18
44.96169671087044	474.9875714726077	1.6291713290550848e-18
44.96169671087044	394.3236339995635	1.8531420737284086e-18
44.96169671087044	348.31045870454415	2.0272747759942268e-18
44.96169671087044	505.38854278007426	1.5760330421862426e-18
44.96169671087044	537.7352893287167	1.5825462334490243e-18
44.96169671087044	608.7722263825888	1.6012417923984156e-18
44.96169671087044	572.1523479713496	1.5917166106332295e-18
44.96169671087044	647.7359132210921	1.6111612311723325e-18
44.96169671087044	689.1934209440825	1.623145704299066e-18
44.96169671087044	830.1767407872153	1.666739579770266e-18
44.96169671087044	780.2385701710655	1.6514572982523158e-18
44.96169671087044	733.3043633640241	1.6376859430428905e-18
44.96169671087044	883.3111400696051	1.683572493002228e-18
44.96169671087044	939.8463385413619	1.7027128097229246e-18
44.96169671087044	1000.	1.7205212343685197e-18
47.839412537001294	54.159186233326054	1.0066375391738171e-17
47.839412537001294	50.901312879771275	1.0732331676700908e-17
47.839412537001294	78.58343476224252	6.997585901608691e-18
47.839412537001294	57.62557559928457	9.455588968130955e-18
47.839412537001294	73.8563534312976	7.425929448009475e-18
47.839412537001294	83.6130668809155	6.6052793176563855e-18
47.839412537001294	88.96461416307976	6.239406169590624e-18
47.839412537001294	129.08511813884218	4.468908792870841e-18
47.839412537001294	100.7171880070134	5.567801794297238e-18
47.839412537001294	114.02232286924034	4.983071626798133e-18
47.839412537001294	61.31382677802331	8.892653574511169e-18
47.839412537001294	69.41362335042187	7.873567275746242e-18
47.839412537001294	65.23813975078318	8.366209272776391e-18
47.839412537001294	94.65868037657351	5.8950330852438625e-18
47.839412537001294	107.16346266063664	5.27085885148358e-18
47.839412537001294	165.44313889858145	3.609875469183683e-18
47.839412537001294	121.32017564297009	4.719387932654374e-18
47.839412537001294	146.1377676372	4.01384375941405e-18
47.839412537001294	155.4911283306219	3.805030507474673e-18
47.839412537001294	137.3470458364309	4.233141381668574e-18
47.839412537001294	199.28664677078277	3.083342270104416e-18
47.839412537001294	271.7652542752618	2.3913715763557016e-18
47.839412537001294	255.41757917336696	2.5143808452480522e-18
47.839412537001294	176.0321151597488	3.422436185465259e-18
47.839412537001294	187.29882528770608	3.249011753716875e-18
47.839412537001294	212.0417334179063	2.9283264924729872e-18
47.839412537001294	240.0532765851876	2.644824702191386e-18
47.839412537001294	225.6131930534454	2.781104170517131e-18
47.839412537001294	307.666508376478	2.1700064572129217e-18
47.839412537001294	289.15924138943836	2.278764859531838e-18
47.839412537001294	327.3583092891284	2.0688194410041307e-18
47.839412537001294	348.31045870454415	1.9739204222850412e-18
47.839412537001294	394.3236339995635	1.7999187676674745e-18
47.839412537001294	370.60362361481424	1.884952300352265e-18
47.839412537001294	537.7352893287167	1.5295191768492353e-18
47.839412537001294	505.38854278007426	1.5242449907868137e-18
47.839412537001294	446.4153299011838	1.647244805840373e-18
47.839412537001294	419.56181327636216	1.7215300499818774e-18
47.839412537001294	572.1523479713496	1.5370945955349648e-18
47.839412537001294	474.9875714726077	1.577914808768838e-18
47.839412537001294	647.7359132210921	1.5539839347837738e-18
47.839412537001294	608.7722263825888	1.5445781873859256e-18
47.839412537001294	733.3043633640241	1.5757361263576476e-18
47.839412537001294	689.1934209440825	1.5641017011725644e-18
47.839412537001294	780.2385701710655	1.5894190464923797e-18
47.839412537001294	830.1767407872153	1.603086536329713e-18
47.839412537001294	883.3111400696051	1.6192765979907592e-18
47.839412537001294	939.8463385413619	1.635630168040546e-18
47.839412537001294	1000.	1.6521488978003706e-18
50.901312879771275	54.159186233326054	9.96280806600541e-18
50.901312879771275	57.62557559928457	9.360265020398534e-18
50.901312879771275	65.23813975078318	8.279613998956176e-18
50.901312879771275	83.6130668809155	6.532396292939428e-18
50.901312879771275	61.31382677802331	8.796004542510178e-18
50.901312879771275	94.65868037657351	5.820718613046258e-18
50.901312879771275	73.8563534312976	7.339534096334944e-18
50.901312879771275	114.02232286924034	4.9171644527804586e-18
50.901312879771275	69.41362335042187	7.792397397424257e-18
50.901312879771275	78.58343476224252	6.9215332478009756e-18
50.901312879771275	146.1377676372	3.9508182275452205e-18
50.901312879771275	165.44313889858145	3.546950215721362e-18
50.901312879771275	137.3470458364309	4.171123432387581e-18
50.901312879771275	107.16346266063664	5.203432415758298e-18
50.901312879771275	155.4911283306219	3.742148828755439e-18
50.901312879771275	176.0321151597488	3.3639752557400036e-18
50.901312879771275	129.08511813884218	4.40564970115296e-18
50.901312879771275	121.32017564297009	4.654921410220455e-18
50.901312879771275	100.7171880070134	5.500260218781387e-18
50.901312879771275	88.96461416307976	6.167718931994994e-18
50.901312879771275	199.28664677078277	3.025665523923209e-18
50.901312879771275	187.29882528770608	3.1864344096871032e-18
50.901312879771275	225.6131930534454	2.724856536865854e-18
50.901312879771275	271.7652542752618	2.3365894965722215e-18
50.901312879771275	212.0417334179063	2.8708436749459935e-18
50.901312879771275	255.41757917336696	2.4566779796568794e-18
50.901312879771275	240.0532765851876	2.5861306610575727e-18
50.901312879771275	348.31045870454415	1.9195576275699546e-18
50.901312879771275	370.60362361481424	1.8300106847669914e-18
50.901312879771275	307.666508376478	2.113736243837063e-18
50.901312879771275	289.15924138943836	2.2224642861691115e-18
50.901312879771275	327.3583092891284	2.0128120091595654e-18
50.901312879771275	446.4153299011838	1.5941176098955194e-18
50.901312879771275	505.38854278007426	1.472400651180565e-18
50.901312879771275	474.9875714726077	1.5259371375855644e-18
50.901312879771275	572.1523479713496	1.4812118200406262e-18
50.901312879771275	419.56181327636216	1.6673677661529074e-18
50.901312879771275	537.7352893287167	1.4758879139120026e-18
50.901312879771275	394.3236339995635	1.7461757493141142e-18
50.901312879771275	608.7722263825888	1.4893272425286766e-18
50.901312879771275	647.7359132210921	1.4960770689759242e-18
50.901312879771275	689.1934209440825	1.5053450289787412e-18
50.901312879771275	780.2385701710655	1.5277910736847265e-18
50.901312879771275	830.1767407872153	1.5410899243782786e-18
50.901312879771275	733.3043633640241	1.5167011481137022e-18
50.901312879771275	883.3111400696051	1.5554811351344297e-18
50.901312879771275	939.8463385413619	1.5692181116158684e-18
50.901312879771275	1000.	1.5850661256880453e-18
54.159186233326054	57.62557559928457	9.244588942900048e-18
54.159186233326054	61.31382677802331	8.687301711883083e-18
54.159186233326054	65.23813975078318	8.172158769547853e-18
54.159186233326054	73.8563534312976	7.249892968355357e-18
54.159186233326054	69.41362335042187	7.697225240281659e-18
54.159186233326054	78.58343476224252	6.83599551840585e-18
54.159186233326054	100.7171880070134	5.427171738429067e-18
54.159186233326054	88.96461416307976	6.084614612742143e-18
54.159186233326054	107.16346266063664	5.128487343693374e-18
54.159186233326054	121.32017564297009	4.581445991395695e-18
54.159186233326054	83.6130668809155	6.443838661348297e-18
54.159186233326054	114.02232286924034	4.8478645889024984e-18
54.159186233326054	146.1377676372	3.883900765472194e-18
54.159186233326054	94.65868037657351	5.7434920589136296e-18
54.159186233326054	155.4911283306219	3.675070924067146e-18
54.159186233326054	187.29882528770608	3.1265019516467524e-18
54.159186233326054	165.44313889858145	3.483152477302252e-18
54.159186233326054	129.08511813884218	4.334565999836709e-18
54.159186233326054	176.0321151597488	3.2971122952884947e-18
54.159186233326054	137.3470458364309	4.1009896094435195e-18
54.159186233326054	199.28664677078277	2.963789069834148e-18
54.159186233326054	212.0417334179063	2.8078390991019154e-18
54.159186233326054	255.41757917336696	2.39854125619491e-18
54.159186233326054	240.0532765851876	2.5250361889101755e-18
54.159186233326054	225.6131930534454	2.662825097588418e-18
54.159186233326054	307.666508376478	2.0552216487063026e-18
54.159186233326054	271.7652542752618	2.2760472834381033e-18
54.159186233326054	289.15924138943836	2.162206822805203e-18
54.159186233326054	419.56181327636216	1.6135915613590204e-18
54.159186233326054	370.60362361481424	1.7750718550424284e-18
54.159186233326054	348.31045870454415	1.862164393474969e-18
54.159186233326054	327.3583092891284	1.956476831401716e-18
54.159186233326054	572.1523479713496	1.4273009632644975e-18
54.159186233326054	505.38854278007426	1.4206234904795122e-18
54.159186233326054	474.9875714726077	1.4732022996781483e-18
54.159186233326054	394.3236339995635	1.6909902489758306e-18
54.159186233326054	446.4153299011838	1.5427038805458891e-18
54.159186233326054	537.7352893287167	1.4221708284364445e-18
54.159186233326054	608.7722263825888	1.4325695603529066e-18
54.159186233326054	689.1934209440825	1.4465529076421394e-18
54.159186233326054	647.7359132210921	1.43809843435467e-18
54.159186233326054	733.3043633640241	1.4566724217083908e-18
54.159186233326054	780.2385701710655	1.4668013125737984e-18
54.159186233326054	830.1767407872153	1.4777119778583692e-18
54.159186233326054	939.8463385413619	1.5036127606053349e-18
54.159186233326054	1000.	1.5184167073277954e-18
54.159186233326054	883.3111400696051	1.4904500950862903e-18
57.62557559928457	69.41362335042187	7.583027606279766e-18
57.62557559928457	94.65868037657351	5.656385464861575e-18
57.62557559928457	65.23813975078318	8.056478775818663e-18
57.62557559928457	61.31382677802331	8.553937076275766e-18
57.62557559928457	73.8563534312976	7.143827430198341e-18
57.62557559928457	88.96461416307976	5.99233450691127e-18
57.62557559928457	78.58343476224252	6.7326017498489665e-18
57.62557559928457	114.02232286924034	4.762561739178436e-18
57.62557559928457	83.6130668809155	6.3469076869886946e-18
57.62557559928457	155.4911283306219	3.604061142993217e-18
57.62557559928457	129.08511813884218	4.259543361359746e-18
57.62557559928457	100.7171880070134	5.335471748182929e-18
57.62557559928457	137.3470458364309	4.027479494603553e-18
57.62557559928457	121.32017564297009	4.5045072499446304e-18
57.62557559928457	146.1377676372	3.809653426232245e-18
57.62557559928457	165.44313889858145	3.410848930063833e-18
57.62557559928457	107.16346266063664	5.044262278730024e-18
57.62557559928457	199.28664677078277	2.8964395939734704e-18
57.62557559928457	187.29882528770608	3.058270726082505e-18
57.62557559928457	176.0321151597488	3.2289409605985142e-18
57.62557559928457	225.6131930534454	2.598395253419054e-18
57.62557559928457	212.0417334179063	2.7450101947968813e-18
57.62557559928457	255.41757917336696	2.3353669223875538e-18
57.62557559928457	240.0532765851876	2.4647657390709773e-18
57.62557559928457	307.666508376478	1.998452421048837e-18
57.62557559928457	271.7652542752618	2.2170737496019766e-18
57.62557559928457	348.31045870454415	1.804899503059692e-18
57.62557559928457	327.3583092891284	1.898496349915973e-18
57.62557559928457	419.56181327636216	1.5596548536835737e-18
57.62557559928457	446.4153299011838	1.4888284685144962e-18
57.62557559928457	474.9875714726077	1.4204450598523575e-18
57.62557559928457	394.3236339995635	1.6371374838671814e-18
57.62557559928457	370.60362361481424	1.7177500385863827e-18
57.62557559928457	505.38854278007426	1.368316151133505e-18
57.62557559928457	572.1523479713496	1.372303642201711e-18
57.62557559928457	537.7352893287167	1.3696344681221473e-18
57.62557559928457	608.7722263825888	1.3763027534535935e-18
57.62557559928457	647.7359132210921	1.3813252643828927e-18
57.62557559928457	689.1934209440825	1.3880504682331357e-18
57.62557559928457	733.3043633640241	1.3954217470047486e-18
57.62557559928457	780.2385701710655	1.4047423807609873e-18
57.62557559928457	830.1767407872153	1.4151914264471004e-18
57.62557559928457	883.3111400696051	1.4257181963887394e-18
57.62557559928457	939.8463385413619	1.43809843435467e-18
57.62557559928457	1000.	1.4505861762386128e-18
61.31382677802331	69.41362335042187	7.454433100241902e-18
61.31382677802331	73.8563534312976	7.020916979203048e-18
61.31382677802331	78.58343476224252	6.619953213877413e-18
61.31382677802331	83.6130668809155	6.239406169590624e-18
61.31382677802331	65.23813975078318	7.91471726707274e-18
61.31382677802331	107.16346266063664	4.950008350392014e-18
61.31382677802331	129.08511813884218	4.17715294590481e-18
61.31382677802331	100.7171880070134	5.244003618886879e-18
61.31382677802331	187.29882528770608	2.988273727978639e-18
61.31382677802331	155.4911283306219	3.528065823268689e-18
61.31382677802331	94.65868037657351	5.5587175193168265e-18
61.31382677802331	114.02232286924034	4.676801318050574e-18
61.31382677802331	146.1377676372	3.734322952447693e-18
61.31382677802331	137.3470458364309	3.949329743563932e-18
61.31382677802331	121.32017564297009	4.420338846306186e-18
61.31382677802331	165.44313889858145	3.3384384277451936e-18
61.31382677802331	212.0417334179063	2.675117371846938e-18
61.31382677802331	176.0321151597488	3.158275798229612e-18
61.31382677802331	199.28664677078277	2.827244875052107e-18
61.31382677802331	88.96461416307976	5.885414908530108e-18
61.31382677802331	255.41757917336696	2.2732377672047964e-18
61.31382677802331	240.0532765851876	2.397938779399715e-18
61.31382677802331	327.3583092891284	1.8404994492041634e-18
61.31382677802331	307.666508376478	1.9374019762344732e-18
61.31382677802331	225.6131930534454	2.5341976939479405e-18
61.31382677802331	289.15924138943836	2.0418414629285275e-18
61.31382677802331	271.7652542752618	2.153894061450722e-18
61.31382677802331	370.60362361481424	1.662279296853023e-18
61.31382677802331	394.3236339995635	1.5816850850441666e-18
61.31382677802331	505.38854278007426	1.3161701546027948e-18
61.31382677802331	446.4153299011838	1.4342500071870917e-18
61.31382677802331	419.56181327636216	1.5046203831907312e-18
61.31382677802331	348.31045870454415	1.748224065564226e-18
61.31382677802331	474.9875714726077	1.368316151133505e-18
61.31382677802331	572.1523479713496	1.3179347673751636e-18
61.31382677802331	647.7359132210921	1.3240464058605486e-18
61.31382677802331	608.7722263825888	1.3208902651099953e-18
61.31382677802331	537.7352893287167	1.3161701546027948e-18
61.31382677802331	689.1934209440825	1.33029777854939e-18
61.31382677802331	733.3043633640241	1.3367745468913251e-18
61.31382677802331	780.2385701710655	1.3436484738170557e-18
61.31382677802331	830.1767407872153	1.35197216286451e-18
61.31382677802331	883.3111400696051	1.362028682187627e-18
61.31382677802331	939.8463385413619	1.373855871631247e-18
61.31382677802331	1000.	1.3857857625906018e-18
65.23813975078318	73.8563534312976	6.895789022571396e-18
65.23813975078318	69.41362335042187	7.315144228171736e-18
65.23813975078318	78.58343476224252	6.496256910762327e-18
65.23813975078318	88.96461416307976	5.774597440863631e-18
65.23813975078318	100.7171880070134	5.1452633923249646e-18
65.23813975078318	94.65868037657351	5.451654262875027e-18
65.23813975078318	146.1377676372	3.650686388809573e-18
65.23813975078318	83.6130668809155	6.125256421911994e-18
65.23813975078318	129.08511813884218	4.0881318689789254e-18
65.23813975078318	107.16346266063664	4.852128981180914e-18
65.23813975078318	121.32017564297009	4.328128048577389e-18
65.23813975078318	137.3470458364309	3.86427393005648e-18
65.23813975078318	114.02232286924034	4.584516175804642e-18
65.23813975078318	225.6131930534454	2.465797937041222e-18
65.23813975078318	199.28664677078277	2.754681467184261e-18
65.23813975078318	187.29882528770608	2.914870711899473e-18
65.23813975078318	176.0321151597488	3.080890391096075e-18
65.23813975078318	165.44313889858145	3.2600492196863363e-18
65.23813975078318	212.0417334179063	2.6062401806028234e-18
65.23813975078318	155.4911283306219	3.4476049488703497e-18
65.23813975078318	271.7652542752618	2.0886634059017327e-18
65.23813975078318	289.15924138943836	1.978471234410576e-18
65.23813975078318	240.0532765851876	2.332581844632896e-18
65.23813975078318	255.41757917336696	2.207209631584618e-18
65.23813975078318	327.3583092891284	1.7792387220279584e-18
65.23813975078318	307.666508376478	1.8759766569121526e-18
65.23813975078318	348.31045870454415	1.6889736325372663e-18
65.23813975078318	474.9875714726077	1.3146005356346623e-18
65.23813975078318	419.56181327636216	1.4497361335785353e-18
65.23813975078318	370.60362361481424	1.6044966808834345e-18
65.23813975078318	394.3236339995635	1.5251706498283546e-18
65.23813975078318	446.4153299011838	1.3805158085770937e-18
65.23813975078318	505.38854278007426	1.2634696358749988e-18
65.23813975078318	572.1523479713496	1.2623327830623831e-18
65.23813975078318	537.7352893287167	1.2619892847932098e-18
65.23813975078318	689.1934209440825	1.2708974794988099e-18
65.23813975078318	733.3043633640241	1.2764970051560598e-18
65.23813975078318	647.7359132210921	1.2672311722665703e-18
65.23813975078318	608.7722263825888	1.2641575318865527e-18
65.23813975078318	780.2385701710655	1.282711835793882e-18
65.23813975078318	830.1767407872153	1.290522941512078e-18
65.23813975078318	883.3111400696051	1.2995781373999666e-18
65.23813975078318	1000.	1.3189836253935672e-18
65.23813975078318	939.8463385413619	1.309244928632541e-18
69.41362335042187	73.8563534312976	6.7583026519266755e-18
69.41362335042187	83.6130668809155	6.005395273962395e-18
69.41362335042187	78.58343476224252	6.367802677223903e-18
69.41362335042187	94.65868037657351	5.338823693298457e-18
69.41362335042187	114.02232286924034	4.488410703121754e-18
69.41362335042187	121.32017564297009	4.23784082085384e-18
69.41362335042187	88.96461416307976	5.662546379408891e-18
69.41362335042187	100.7171880070134	5.0399345345324444e-18
69.41362335042187	107.16346266063664	4.752203934803477e-18
69.41362335042187	199.28664677078277	2.6829692562132864e-18
69.41362335042187	137.3470458364309	3.776461735045602e-18
69.41362335042187	187.29882528770608	2.840771878078935e-18
69.41362335042187	212.0417334179063	2.5357366873661017e-18
69.41362335042187	146.1377676372	3.5651892498567535e-18
69.41362335042187	240.0532765851876	2.265351618109915e-18
69.41362335042187	129.08511813884218	4.000254190387381e-18
69.41362335042187	176.0321151597488	3.0059674213672218e-18
69.41362335042187	165.44313889858145	3.1807693564016988e-18
69.41362335042187	155.4911283306219	3.3697549637440468e-18
69.41362335042187	225.6131930534454	2.396182419659389e-18
69.41362335042187	307.666508376478	1.8150543440598586e-18
69.41362335042187	271.7652542752618	2.0268928487415663e-18
69.41362335042187	348.31045870454415	1.6313897403510307e-18
69.41362335042187	327.3583092891284	1.720773382836566e-18
69.41362335042187	370.60362361481424	1.548074346090402e-18
69.41362335042187	255.41757917336696	2.1408572577809834e-18
69.41362335042187	289.15924138943836	1.917870585292898e-18
69.41362335042187	474.9875714726077	1.2619892847932098e-18
69.41362335042187	394.3236339995635	1.4688908771456346e-18
69.41362335042187	419.56181327636216	1.3954217470047486e-18
69.41362335042187	505.38854278007426	1.212853897609719e-18
69.41362335042187	572.1523479713496	1.2092537698876724e-18
69.41362335042187	537.7352893287167	1.2100641323971917e-18
69.41362335042187	689.1934209440825	1.2156500945391647e-18
69.41362335042187	446.4153299011838	1.327210087907064e-18
69.41362335042187	780.2385701710655	1.225231122823331e-18
69.41362335042187	647.7359132210921	1.2115596621971795e-18
69.41362335042187	608.7722263825888	1.209836163068563e-18
69.41362335042187	733.3043633640241	1.2193968968388667e-18
69.41362335042187	830.1767407872153	1.2308355642407904e-18
69.41362335042187	883.3111400696051	1.2384603952177376e-18
69.41362335042187	939.8463385413619	1.247359171580611e-18
69.41362335042187	1000.	1.2554017013453266e-18
73.8563534312976	83.6130668809155	5.888865780470616e-18
73.8563534312976	78.58343476224252	6.246071347270159e-18
73.8563534312976	107.16346266063664	4.6599915337491645e-18
73.8563534312976	88.96461416307976	5.5522046176534785e-18
73.8563534312976	100.7171880070134	4.936761867286053e-18
73.8563534312976	94.65868037657351	5.232598755999876e-18
73.8563534312976	121.32017564297009	4.148915866147578e-18
73.8563534312976	114.02232286924034	4.393951935506294e-18
73.8563534312976	137.3470458364309	3.69311822226818e-18
73.8563534312976	165.44313889858145	3.1071229163772448e-18
73.8563534312976	240.0532765851876	2.2022248870305018e-18
73.8563534312976	129.08511813884218	3.914101628688879e-18
73.8563534312976	155.4911283306219	3.2915260882674237e-18
73.8563534312976	187.29882528770608	2.7694842054470575e-18
73.8563534312976	176.0321151597488	2.933050675760668e-18
73.8563534312976	255.41757917336696	2.081591871176095e-18
73.8563534312976	199.28664677078277	2.6170656431641076e-18
73.8563534312976	146.1377676372	3.488406582506992e-18
73.8563534312976	212.0417334179063	2.471120606015952e-18
73.8563534312976	225.6131930534454	2.3318494816272102e-18
73.8563534312976	271.7652542752618	1.965673019472425e-18
73.8563534312976	289.15924138943836	1.8592039784318037e-18
73.8563534312976	307.666508376478	1.7592381720427355e-18
73.8563534312976	348.31045870454415	1.5768581019629696e-18
73.8563534312976	327.3583092891284	1.6642292000613812e-18
73.8563534312976	394.3236339995635	1.417296478174733e-18
73.8563534312976	370.60362361481424	1.4940739374327594e-18
73.8563534312976	474.9875714726077	1.2140986809635118e-18
73.8563534312976	505.38854278007426	1.1639246921214442e-18
73.8563534312976	419.56181327636216	1.3452809384506371e-18
73.8563534312976	689.1934209440825	1.1625609734152882e-18
73.8563534312976	572.1523479713496	1.1597897668722656e-18
73.8563534312976	446.4153299011838	1.2768711828682934e-18
73.8563534312976	733.3043633640241	1.1653388014908803e-18
73.8563534312976	608.7722263825888	1.1597897668722656e-18
73.8563534312976	780.2385701710655	1.1696404174601584e-18
73.8563534312976	537.7352893287167	1.162268955920217e-18
73.8563534312976	647.7359132210921	1.1611745434395727e-18
73.8563534312976	830.1767407872153	1.175334999642739e-18
73.8563534312976	883.3111400696051	1.181799291675405e-18
73.8563534312976	939.8463385413619	1.1892199303364847e-18
73.8563534312976	1000.	1.1969377128626823e-18
78.58343476224252	88.96461416307976	5.459877722865317e-18
78.58343476224252	83.6130668809155	5.788395288256831e-18
78.58343476224252	100.7171880070134	4.852738486216777e-18
78.58343476224252	94.65868037657351	5.148064730849831e-18
78.58343476224252	129.08511813884218	3.842654143591521e-18
78.58343476224252	176.0321151597488	2.8739104224318265e-18
78.58343476224252	121.32017564297009	4.072073744135788e-18
78.58343476224252	107.16346266063664	4.579528170319577e-18
78.58343476224252	114.02232286924034	4.3179014456636984e-18
78.58343476224252	137.3470458364309	3.625400939351515e-18
78.58343476224252	187.29882528770608	2.7102355924740236e-18
78.58343476224252	146.1377676372	3.4207170743882838e-18
78.58343476224252	212.0417334179063	2.4150676989349863e-18
78.58343476224252	271.7652542752618	1.915703709402927e-18
78.58343476224252	199.28664677078277	2.5556683473913875e-18
78.58343476224252	225.6131930534454	2.276666796069342e-18
78.58343476224252	255.41757917336696	2.0285483866708347e-18
78.58343476224252	155.4911283306219	3.2277244462919666e-18
78.58343476224252	240.0532765851876	2.1490297243532018e-18
78.58343476224252	165.44313889858145	3.0446002488855535e-18
78.58343476224252	327.3583092891284	1.6174470838169212e-18
78.58343476224252	348.31045870454415	1.5295191768492353e-18
78.58343476224252	446.4153299011838	1.2339831750004947e-18
78.58343476224252	394.3236339995635	1.3723323712472001e-18
78.58343476224252	307.666508376478	1.7097137312978248e-18
78.58343476224252	289.15924138943836	1.808984900069593e-18
78.58343476224252	370.60362361481424	1.4481588042576464e-18
78.58343476224252	474.9875714726077	1.1716745266399327e-18
78.58343476224252	419.56181327636216	1.3003945815300262e-18
78.58343476224252	505.38854278007426	1.1228070680565348e-18
78.58343476224252	608.7722263825888	1.1150069190665794e-18
78.58343476224252	572.1523479713496	1.1163382253929693e-18
78.58343476224252	647.7359132210921	1.1150769482222328e-18
78.58343476224252	537.7352893287167	1.1190056086401747e-18
78.58343476224252	733.3043633640241	1.1176711212848627e-18
78.58343476224252	780.2385701710655	1.1216793653441297e-18
78.58343476224252	689.1934209440825	1.1158241996069785e-18
78.58343476224252	830.1767407872153	1.1257491173744137e-18
78.58343476224252	883.3111400696051	1.130543439766e-18
78.58343476224252	939.8463385413619	1.13785660352221e-18
78.58343476224252	1000.	1.1443543078830805e-18
83.6130668809155	100.7171880070134	4.804219205808351e-18
83.6130668809155	88.96461416307976	5.40189438972978e-18
83.6130668809155	114.02232286924034	4.2713303701712824e-18
83.6130668809155	94.65868037657351	5.0944592166084805e-18
83.6130668809155	107.16346266063664	4.53307619844852e-18
83.6130668809155	165.44313889858145	3.0059674213672218e-18
83.6130668809155	129.08511813884218	3.802084335360189e-18
83.6130668809155	146.1377676372	3.379999494784434e-18
83.6130668809155	137.3470458364309	3.584647547574284e-18
83.6130668809155	121.32017564297009	4.029672255713348e-18
83.6130668809155	176.0321151597488	2.836018206650019e-18
83.6130668809155	255.41757917336696	1.993521750916423e-18
83.6130668809155	155.4911283306219	3.1870348292606277e-18
83.6130668809155	187.29882528770608	2.674053531374864e-18
83.6130668809155	212.0417334179063	2.377345278931871e-18
83.6130668809155	240.0532765851876	2.11276295911976e-18
83.6130668809155	225.6131930534454	2.2415753620758187e-18
83.6130668809155	271.7652542752618	1.8798687138278534e-18
83.6130668809155	199.28664677078277	2.5213386401721364e-18
83.6130668809155	289.15924138943836	1.7750718550424284e-18
83.6130668809155	327.3583092891284	1.5821487220947996e-18
83.6130668809155	307.666508376478	1.6761170965752514e-18
83.6130668809155	348.31045870454415	1.4960770689759366e-18
83.6130668809155	370.60362361481424	1.4156358950351717e-18
83.6130668809155	394.3236339995635	1.3391834207627402e-18
83.6130668809155	446.4153299011838	1.2027651963110704e-18
83.6130668809155	419.56181327636216	1.2679211162465183e-18
83.6130668809155	474.9875714726077	1.1409575082555473e-18
83.6130668809155	537.7352893287167	1.0864576432190213e-18
83.6130668809155	572.1523479713496	1.0835955938480814e-18
83.6130668809155	647.7359132210921	1.0809447279114859e-18
83.6130668809155	505.38854278007426	1.09094759123394e-18
83.6130668809155	689.1934209440825	1.0809447279114859e-18
83.6130668809155	733.3043633640241	1.0822353643462364e-18
83.6130668809155	780.2385701710655	1.0848666838081183e-18
83.6130668809155	883.3111400696051	1.0922044401107684e-18
83.6130668809155	608.7722263825888	1.0809447279114859e-18
83.6130668809155	939.8463385413619	1.0967410973090136e-18
83.6130668809155	830.1767407872153	1.0874133385565557e-18
83.6130668809155	1000.	1.1034197295766179e-18
88.96461416307976	100.7171880070134	4.804219205808351e-18
88.96461416307976	94.65868037657351	5.095099162199285e-18
88.96461416307976	107.16346266063664	4.532222192193843e-18
88.96461416307976	137.3470458364309	3.584647547574284e-18
88.96461416307976	155.4911283306219	3.184367163513553e-18
88.96461416307976	129.08511813884218	3.801686378994516e-18
88.96461416307976	146.1377676372	3.379999494784434e-18
88.96461416307976	176.0321151597488	2.8297318424566755e-18
88.96461416307976	187.29882528770608	2.6688524125015943e-18
88.96461416307976	114.02232286924034	4.2729402146886436e-18
88.96461416307976	240.0532765851876	2.1044640557455774e-18
88.96461416307976	165.44313889858145	3.001816976543997e-18
88.96461416307976	255.41757917336696	1.981828992971277e-18
88.96461416307976	271.7652542752618	1.869272983364512e-18
88.96461416307976	225.6131930534454	2.2341264250123122e-18
88.96461416307976	121.32017564297009	4.027479494603553e-18
88.96461416307976	199.28664677078277	2.5157497998361664e-18
88.96461416307976	289.15924138943836	1.763294040919034e-18
88.96461416307976	307.666508376478	1.6627317492377082e-18
88.96461416307976	212.0417334179063	2.3702389577572105e-18
88.96461416307976	327.3583092891284	1.569480942322062e-18
88.96461416307976	348.31045870454415	1.4818941686312645e-18
88.96461416307976	370.60362361481424	1.4007779271937397e-18
88.96461416307976	394.3236339995635	1.3241295639560281e-18
88.96461416307976	446.4153299011838	1.1873541995453389e-18
88.96461416307976	419.56181327636216	1.2525927345578235e-18
88.96461416307976	474.9875714726077	1.1241006213066828e-18
88.96461416307976	505.38854278007426	1.07545978629937e-18
88.96461416307976	537.7352893287167	1.0697115138602487e-18
88.96461416307976	572.1523479713496	1.0657774089320572e-18
88.96461416307976	647.7359132210921	1.0609689584244735e-18
88.96461416307976	733.3043633640241	1.0612133081209473e-18
88.96461416307976	689.1934209440825	1.060502628863146e-18
88.96461416307976	608.7722263825888	1.0621690333863443e-18
88.96461416307976	830.1767407872153	1.0643058526210444e-18
88.96461416307976	780.2385701710655	1.061768857650444e-18
88.96461416307976	883.3111400696051	1.0681227156765264e-18
88.96461416307976	1000.	1.0783680707114476e-18
88.96461416307976	939.8463385413619	1.0732331676700907e-18
94.65868037657351	100.7171880070134	5.050496530580627e-18
94.65868037657351	121.32017564297009	4.2296866323693426e-18
94.65868037657351	114.02232286924034	4.490666392905454e-18
94.65868037657351	129.08511813884218	3.98771228341596e-18
94.65868037657351	187.29882528770608	2.7923052022371803e-18
94.65868037657351	146.1377676372	3.543165268016821e-18
94.65868037657351	155.4911283306219	3.3389276876964266e-18
94.65868037657351	212.0417334179063	2.474174687536689e-18
94.65868037657351	107.16346266063664	4.762561739178436e-18
94.65868037657351	199.28664677078277	2.6270009822869564e-18
94.65868037657351	255.41757917336696	2.062074088452493e-18
94.65868037657351	225.6131930534454	2.3277524960549922e-18
94.65868037657351	137.3470458364309	3.7614703524397714e-18
94.65868037657351	271.7652542752618	1.942519143689599e-18
94.65868037657351	327.3583092891284	1.6230097898122412e-18
94.65868037657351	240.0532765851876	2.191554949857244e-18
94.65868037657351	165.44313889858145	3.1456725678371253e-18
94.65868037657351	176.0321151597488	2.9647199058458652e-18
94.65868037657351	307.666508376478	1.723152600168783e-18
94.65868037657351	348.31045870454415	1.5302878499964695e-18
94.65868037657351	419.56181327636216	1.2876893044082144e-18
94.65868037657351	394.3236339995635	1.3636263824671779e-18
94.65868037657351	446.4153299011838	1.2170506095301725e-18
94.65868037657351	474.9875714726077	1.1516121493023653e-18
94.65868037657351	505.38854278007426	1.098947466915492e-18
94.65868037657351	370.60362361481424	1.4448277987158455e-18
94.65868037657351	608.7722263825888	1.0809447279114859e-18
94.65868037657351	647.7359132210921	1.0772624483722248e-18
94.65868037657351	537.7352893287167	1.0912445340161516e-18
94.65868037657351	733.3043633640241	1.0735028151210046e-18
94.65868037657351	572.1523479713496	1.0848666838081183e-18
94.65868037657351	780.2385701710655	1.0732331676700907e-18
94.65868037657351	689.1934209440825	1.0747395663804586e-18
94.65868037657351	883.3111400696051	1.0757975555112224e-18
94.65868037657351	939.8463385413619	1.0783680707114476e-18
94.65868037657351	830.1767407872153	1.0734803419127247e-18
94.65868037657351	1000.	1.0822353643462364e-18
100.7171880070134	107.16346266063664	4.9266439932859884e-18
100.7171880070134	114.02232286924034	4.646937421229473e-18
100.7171880070134	121.32017564297009	4.3843957980589715e-18
100.7171880070134	137.3470458364309	3.8969318958917655e-18
100.7171880070134	129.08511813884218	4.132013421441647e-18
100.7171880070134	155.4911283306219	3.4619251633225195e-18
100.7171880070134	212.0417334179063	2.5662837512285525e-18
100.7171880070134	255.41757917336696	2.1384384439093236e-18
100.7171880070134	176.0321151597488	3.07457611837577e-18
100.7171880070134	165.44313889858145	3.2642833493992356e-18
100.7171880070134	187.29882528770608	2.895893920920304e-18
100.7171880070134	146.1377676372	3.675070924067146e-18
100.7171880070134	240.0532765851876	2.2730474171063783e-18
100.7171880070134	327.3583092891284	1.681987212126381e-18
100.7171880070134	289.15924138943836	1.8955178570345665e-18
100.7171880070134	225.6131930534454	2.4172427010762846e-18
100.7171880070134	307.666508376478	1.78554474932841e-18
100.7171880070134	271.7652542752618	2.0131491380761173e-18
100.7171880070134	199.28664677078277	2.727995764547731e-18
100.7171880070134	348.31045870454415	1.5842699370707143e-18
100.7171880070134	370.60362361481424	1.4938862814130781e-18
100.7171880070134	394.3236339995635	1.4090129960069885e-18
100.7171880070134	419.56181327636216	1.3303534784459337e-18
100.7171880070134	505.38854278007426	1.1329601112992037e-18
100.7171880070134	474.9875714726077	1.1879757843500672e-18
100.7171880070134	446.4153299011838	1.2560852047701281e-18
100.7171880070134	537.7352893287167	1.1237006367107685e-18
100.7171880070134	572.1523479713496	1.1171330946830924e-18
100.7171880070134	733.3043633640241	1.101527175396418e-18
100.7171880070134	608.7722263825888	1.1119067086377286e-18
100.7171880070134	689.1934209440825	1.103096380537491e-18
100.7171880070134	780.2385701710655	1.1004669202534856e-18
100.7171880070134	647.7359132210921	1.1067047736727465e-18
100.7171880070134	830.1767407872153	1.1004669202534856e-18
100.7171880070134	883.3111400696051	1.101780865976928e-18
100.7171880070134	939.8463385413619	1.103096380537491e-18
100.7171880070134	1000.	1.1070523559849154e-18
107.16346266063664	121.32017564297009	4.341649718217114e-18
107.16346266063664	114.02232286924034	4.6025951050486484e-18
107.16346266063664	129.08511813884218	4.097728495543056e-18
107.16346266063664	155.4911283306219	3.440467070259412e-18
107.16346266063664	146.1377676372	3.647630629599374e-18
107.16346266063664	165.44313889858145	3.244050302007638e-18
107.16346266063664	271.7652542752618	2.0072575259349282e-18
107.16346266063664	137.3470458364309	3.868482883215418e-18
107.16346266063664	212.0417334179063	2.5551333822660985e-18
107.16346266063664	289.15924138943836	1.890524504809387e-18
107.16346266063664	255.41757917336696	2.1324033587339882e-18
107.16346266063664	187.29882528770608	2.8804155297946823e-18
107.16346266063664	225.6131930534454	2.4073445957572797e-18
107.16346266063664	176.0321151597488	3.0577585774905523e-18
107.16346266063664	348.31045870454415	1.5805927637802758e-18
107.16346266063664	240.0532765851876	2.2665849887415612e-18
107.16346266063664	307.666508376478	1.7796112390450563e-18
107.16346266063664	199.28664677078277	2.713301173092074e-18
107.16346266063664	327.3583092891284	1.6779778448122247e-18
107.16346266063664	419.56181327636216	1.3283497506779898e-18
107.16346266063664	446.4153299011838	1.2554805481395908e-18
107.16346266063664	394.3236339995635	1.4073621182544228e-18
107.16346266063664	537.7352893287167	1.122384046738251e-18
107.16346266063664	474.9875714726077	1.1866087270708479e-18
107.16346266063664	572.1523479713496	1.1163615958269407e-18
107.16346266063664	505.38854278007426	1.1305907758990437e-18
107.16346266063664	647.7359132210921	1.1054080969957539e-18
107.16346266063664	608.7722263825888	1.1099531238206747e-18
107.16346266063664	689.1934209440825	1.103096380537491e-18
107.16346266063664	830.1767407872153	1.1002365650806515e-18
107.16346266063664	780.2385701710655	1.0991545414962318e-18
107.16346266063664	733.3043633640241	1.1002365650806515e-18
107.16346266063664	883.3111400696051	1.1004669202534856e-18
107.16346266063664	939.8463385413619	1.103096380537491e-18
107.16346266063664	1000.	1.1057321236649582e-18
114.02232286924034	121.32017564297009	4.299320395307306e-18
114.02232286924034	129.08511813884218	4.057692358169611e-18
114.02232286924034	176.0321151597488	3.038233141096782e-18
114.02232286924034	187.29882528770608	2.8645400836690976e-18
114.02232286924034	212.0417334179063	2.5438184360028753e-18
114.02232286924034	155.4911283306219	3.4132775659432527e-18
114.02232286924034	165.44313889858145	3.220974374761362e-18
114.02232286924034	307.666508376478	1.7750718550424284e-18
114.02232286924034	240.0532765851876	2.2555560024205905e-18
114.02232286924034	289.15924138943836	1.884123803936449e-18
114.02232286924034	137.3470458364309	3.8349392021899755e-18
114.02232286924034	327.3583092891284	1.672331767148605e-18
114.02232286924034	146.1377676372	3.61963738189334e-18
114.02232286924034	348.31045870454415	1.5769571381568958e-18
114.02232286924034	199.28664677078277	2.700889984387467e-18
114.02232286924034	394.3236339995635	1.4038310334875112e-18
114.02232286924034	255.41757917336696	2.1239828427669717e-18
114.02232286924034	225.6131930534454	2.3970855296500704e-18
114.02232286924034	370.60362361481424	1.4888284685144962e-18
114.02232286924034	271.7652542752618	2.000461605032655e-18
114.02232286924034	419.56181327636216	1.3256273030966227e-18
114.02232286924034	446.4153299011838	1.2533009458268886e-18
114.02232286924034	474.9875714726077	1.1845734894849281e-18
114.02232286924034	505.38854278007426	1.1303067888275023e-18
114.02232286924034	572.1523479713496	1.1145168381049107e-18
114.02232286924034	537.7352893287167	1.1210689993555562e-18
114.02232286924034	647.7359132210921	1.1054080969957539e-18
114.02232286924034	608.7722263825888	1.10930269193225e-18
114.02232286924034	689.1934209440825	1.101527175396418e-18
114.02232286924034	733.3043633640241	1.0997759993821473e-18
114.02232286924034	830.1767407872153	1.0985104375708018e-18
114.02232286924034	780.2385701710655	1.0991545414962318e-18
114.02232286924034	939.8463385413619	1.1028192996365896e-18
114.02232286924034	883.3111400696051	1.1002365650806515e-18
114.02232286924034	1000.	1.1057321236649582e-18
121.32017564297009	137.3470458364309	3.7977886102257056e-18
121.32017564297009	129.08511813884218	4.018720375664244e-18
121.32017564297009	146.1377676372	3.584647547574284e-18
121.32017564297009	155.4911283306219	3.387366471041081e-18
121.32017564297009	187.29882528770608	2.8458909620468616e-18
121.32017564297009	255.41757917336696	2.1167917279196103e-18
121.32017564297009	199.28664677078277	2.684317605716377e-18
121.32017564297009	212.0417334179063	2.531387463821402e-18
121.32017564297009	176.0321151597488	3.017821381575171e-18
121.32017564297009	225.6131930534454	2.3852717307041097e-18
121.32017564297009	240.0532765851876	2.2474959281904893e-18
121.32017564297009	327.3583092891284	1.668135871045089e-18
121.32017564297009	348.31045870454415	1.5733298750757062e-18
121.32017564297009	165.44313889858145	3.197460096537927e-18
121.32017564297009	307.666508376478	1.769765839621873e-18
121.32017564297009	271.7652542752618	1.9928541227299216e-18
121.32017564297009	370.60362361481424	1.4836014156488011e-18
121.32017564297009	289.15924138943836	1.8769587384042853e-18
121.32017564297009	394.3236339995635	1.400601989173747e-18
121.32017564297009	419.56181327636216	1.3225781403390503e-18
121.32017564297009	446.4153299011838	1.250208746345216e-18
121.32017564297009	474.9875714726077	1.1825169868006985e-18
121.32017564297009	505.38854278007426	1.1279902295163058e-18
121.32017564297009	572.1523479713496	1.113793778919416e-18
121.32017564297009	537.7352893287167	1.1197554927552913e-18
121.32017564297009	608.7722263825888	1.1080029713901669e-18
121.32017564297009	647.7359132210921	1.1035814396380035e-18
121.32017564297009	689.1934209440825	1.1002365650806515e-18
121.32017564297009	733.3043633640241	1.098947466915492e-18
121.32017564297009	883.3111400696051	1.0991545414962318e-18
121.32017564297009	830.1767407872153	1.098947466915492e-18
121.32017564297009	939.8463385413619	1.101780865976928e-18
121.32017564297009	1000.	1.1054080969957539e-18
121.32017564297009	780.2385701710655	1.0978437278364566e-18
129.08511813884218	137.3470458364309	3.7567486066401836e-18
129.08511813884218	146.1377676372	3.550664873825548e-18
129.08511813884218	240.0532765851876	2.2363725485545322e-18
129.08511813884218	155.4911283306219	3.3553945190453493e-18
129.08511813884218	165.44313889858145	3.1697348655345527e-18
129.08511813884218	271.7652542752618	1.984693800233777e-18
129.08511813884218	225.6131930534454	2.372075616627975e-18
129.08511813884218	199.28664677078277	2.6688524125015943e-18
129.08511813884218	255.41757917336696	2.1064475230379734e-18
129.08511813884218	212.0417334179063	2.5157497998361664e-18
129.08511813884218	348.31045870454415	1.569480942322062e-18
129.08511813884218	289.15924138943836	1.8699383566627718e-18
129.08511813884218	187.29882528770608	2.8254698080722354e-18
129.08511813884218	176.0321151597488	2.9931572825336646e-18
129.08511813884218	370.60362361481424	1.4801269129404267e-18
129.08511813884218	446.4153299011838	1.2482734640037241e-18
129.08511813884218	307.666508376478	1.7626297139915356e-18
129.08511813884218	419.56181327636216	1.3207243609981733e-18
129.08511813884218	394.3236339995635	1.397380372197709e-18
129.08511813884218	327.3583092891284	1.6631495068986438e-18
129.08511813884218	474.9875714726077	1.179797001516815e-18
129.08511813884218	537.7352893287167	1.118443525132181e-18
129.08511813884218	505.38854278007426	1.126479937796727e-18
129.08511813884218	608.7722263825888	1.1062878189477374e-18
129.08511813884218	572.1523479713496	1.1125120862173506e-18
129.08511813884218	689.1934209440825	1.098947466915492e-18
129.08511813884218	733.3043633640241	1.0978437278364566e-18
129.08511813884218	647.7359132210921	1.1028192996365896e-18
129.08511813884218	780.2385701710655	1.0969936856171827e-18
129.08511813884218	883.3111400696051	1.0991545414962318e-18
129.08511813884218	830.1767407872153	1.0978437278364566e-18
129.08511813884218	939.8463385413619	1.101780865976928e-18
129.08511813884218	1000.	1.1044134658083668e-18
137.3470458364309	146.1377676372	3.513324914939607e-18
137.3470458364309	155.4911283306219	3.3233068765714947e-18
137.3470458364309	165.44313889858145	3.1404744279313927e-18
137.3470458364309	176.0321151597488	2.9693163105974492e-18
137.3470458364309	289.15924138943836	1.8634122938318608e-18
137.3470458364309	199.28664677078277	2.647317461940166e-18
137.3470458364309	225.6131930534454	2.3589525078302387e-18
137.3470458364309	187.29882528770608	2.8058999884771155e-18
137.3470458364309	255.41757917336696	2.096592736717441e-18
137.3470458364309	348.31045870454415	1.5639707307492106e-18
137.3470458364309	370.60362361481424	1.4759188114843244e-18
137.3470458364309	419.56181327636216	1.3163906019253466e-18
137.3470458364309	240.0532765851876	2.2242330000272386e-18
137.3470458364309	446.4153299011838	1.2443597802938218e-18
137.3470458364309	394.3236339995635	1.3942245395569436e-18
137.3470458364309	474.9875714726077	1.1776501720791244e-18
137.3470458364309	212.0417334179063	2.4990574989361956e-18
137.3470458364309	307.666508376478	1.757213737386179e-18
137.3470458364309	327.3583092891284	1.6569982110447183e-18
137.3470458364309	271.7652542752618	1.975863578019787e-18
137.3470458364309	537.7352893287167	1.1163382253929693e-18
137.3470458364309	505.38854278007426	1.1237006367107685e-18
137.3470458364309	572.1523479713496	1.1105341888440708e-18
137.3470458364309	608.7722263825888	1.1054080969957539e-18
137.3470458364309	647.7359132210921	1.101527175396418e-18
137.3470458364309	689.1934209440825	1.0978437278364566e-18
137.3470458364309	780.2385701710655	1.0965344774076795e-18
137.3470458364309	733.3043633640241	1.096373799952184e-18
137.3470458364309	830.1767407872153	1.096373799952184e-18
137.3470458364309	883.3111400696051	1.0978437278364566e-18
137.3470458364309	1000.	1.1044134658083668e-18
137.3470458364309	939.8463385413619	1.1002365650806515e-18
146.1377676372	155.4911283306219	3.288013703442567e-18
146.1377676372	165.44313889858145	3.111614377713156e-18
146.1377676372	187.29882528770608	2.7799399834454048e-18
146.1377676372	225.6131930534454	2.3439383938881795e-18
146.1377676372	240.0532765851876	2.209474947970346e-18
146.1377676372	327.3583092891284	1.6506968731262741e-18
146.1377676372	212.0417334179063	2.4824759534497215e-18
146.1377676372	176.0321151597488	2.9424603186652463e-18
146.1377676372	446.4153299011838	1.2422254897417033e-18
146.1377676372	199.28664677078277	2.6270009822869564e-18
146.1377676372	255.41757917336696	2.08451361027689e-18
146.1377676372	289.15924138943836	1.854539218195834e-18
146.1377676372	474.9875714726077	1.175187377304724e-18
146.1377676372	505.38854278007426	1.1210689993555562e-18
146.1377676372	307.666508376478	1.748224065564226e-18
146.1377676372	419.56181327636216	1.3131427448559764e-18
146.1377676372	370.60362361481424	1.4714762141782682e-18
146.1377676372	271.7652542752618	1.9664962067103447e-18
146.1377676372	394.3236339995635	1.3893296268594668e-18
146.1377676372	348.31045870454415	1.5571101629620335e-18
146.1377676372	537.7352893287167	1.113817096085653e-18
146.1377676372	572.1523479713496	1.108791905707115e-18
146.1377676372	608.7722263825888	1.1037893873978416e-18
146.1377676372	647.7359132210921	1.1002365650806515e-18
146.1377676372	733.3043633640241	1.0950892276168305e-18
146.1377676372	780.2385701710655	1.0950892276168305e-18
146.1377676372	689.1934209440825	1.0965344774076795e-18
146.1377676372	830.1767407872153	1.0950892276168305e-18
146.1377676372	883.3111400696051	1.0978437278364566e-18
146.1377676372	939.8463385413619	1.0991545414962318e-18
146.1377676372	1000.	1.1028192996365896e-18
155.4911283306219	176.0321151597488	2.911211696341572e-18
155.4911283306219	165.44313889858145	3.077924935540407e-18
155.4911283306219	187.29882528770608	2.753989533427551e-18
155.4911283306219	212.0417334179063	2.4622902265021245e-18
155.4911283306219	240.0532765851876	2.1958718702367932e-18
155.4911283306219	199.28664677078277	2.6052582708978486e-18
155.4911283306219	255.41757917336696	2.0721570067617377e-18
155.4911283306219	225.6131930534454	2.3264858408972643e-18
155.4911283306219	289.15924138943836	1.845244780140305e-18
155.4911283306219	370.60362361481424	1.4663100824681478e-18
155.4911283306219	307.666508376478	1.741101901231413e-18
155.4911283306219	446.4153299011838	1.2382529983570901e-18
155.4911283306219	327.3583092891284	1.642905477943166e-18
155.4911283306219	271.7652542752618	1.9548391881038906e-18
155.4911283306219	348.31045870454415	1.5511886856498147e-18
155.4911283306219	394.3236339995635	1.3845678365774012e-18
155.4911283306219	505.38854278007426	1.1191930325758311e-18
155.4911283306219	419.56181327636216	1.3086968707655272e-18
155.4911283306219	537.7352893287167	1.111301660476572e-18
155.4911283306219	474.9875714726077	1.1721406634494292e-18
155.4911283306219	572.1523479713496	1.1067047736727465e-18
155.4911283306219	608.7722263825888	1.101296598285748e-18
155.4911283306219	647.7359132210921	1.0976598791292116e-18
155.4911283306219	689.1934209440825	1.0952267883456538e-18
155.4911283306219	733.3043633640241	1.0938061603576513e-18
155.4911283306219	780.2385701710655	1.0939206587883298e-18
155.4911283306219	830.1767407872153	1.0947224834693073e-18
155.4911283306219	939.8463385413619	1.0985104375708018e-18
155.4911283306219	883.3111400696051	1.0965344774076795e-18
155.4911283306219	1000.	1.101780865976928e-18
165.44313889858145	176.0321151597488	2.8801743375236646e-18
165.44313889858145	187.29882528770608	2.7278244407298124e-18
165.44313889858145	225.6131930534454	2.309018216283615e-18
165.44313889858145	255.41757917336696	2.0578047957845624e-18
165.44313889858145	199.28664677078277	2.5803441824131336e-18
165.44313889858145	271.7652542752618	1.942641145601109e-18
165.44313889858145	240.0532765851876	2.180251958459109e-18
165.44313889858145	348.31045870454415	1.5441902130228415e-18
165.44313889858145	327.3583092891284	1.6352193228156878e-18
165.44313889858145	212.0417334179063	2.4415018340391684e-18
165.44313889858145	419.56181327636216	1.3041022328516738e-18
165.44313889858145	307.666508376478	1.7311071084726668e-18
165.44313889858145	289.15924138943836	1.8337305981077417e-18
165.44313889858145	370.60362361481424	1.459450109748996e-18
165.44313889858145	446.4153299011838	1.2341898567019839e-18
165.44313889858145	394.3236339995635	1.3795912970366571e-18
165.44313889858145	505.38854278007426	1.1163615958269407e-18
165.44313889858145	474.9875714726077	1.1689794808134917e-18
165.44313889858145	572.1523479713496	1.1035814396380035e-18
165.44313889858145	647.7359132210921	1.096373799952184e-18
165.44313889858145	608.7722263825888	1.0988094388686197e-18
165.44313889858145	689.1934209440825	1.0938061603576513e-18
165.44313889858145	733.3043633640241	1.0925245964112073e-18
165.44313889858145	830.1767407872153	1.0932109616769842e-18
165.44313889858145	883.3111400696051	1.0950892276168305e-18
165.44313889858145	780.2385701710655	1.0919529545504327e-18
165.44313889858145	939.8463385413619	1.0976598791292116e-18
165.44313889858145	1000.	1.101780865976928e-18
176.0321151597488	187.29882528770608	2.69580596999423e-18
176.0321151597488	199.28664677078277	2.5551333822661193e-18
176.0321151597488	225.6131930534454	2.289092520825276e-18
176.0321151597488	212.0417334179063	2.4171414947649155e-18
176.0321151597488	271.7652542752618	1.929468718726868e-18
176.0321151597488	394.3236339995635	1.3731370287516564e-18
176.0321151597488	289.15924138943836	1.8233567496642532e-18
176.0321151597488	327.3583092891284	1.6266153719649529e-18
176.0321151597488	474.9875714726077	1.164948530840279e-18
176.0321151597488	348.31045870454415	1.5375129741531386e-18
176.0321151597488	255.41757917336696	2.04436499426288e-18
176.0321151597488	419.56181327636216	1.2995237260206028e-18
176.0321151597488	370.60362361481424	1.4527438765180988e-18
176.0321151597488	307.666508376478	1.7217823462954034e-18
176.0321151597488	240.0532765851876	2.163384036255651e-18
176.0321151597488	572.1523479713496	1.101527175396418e-18
176.0321151597488	537.7352893287167	1.1061257123150173e-18
176.0321151597488	505.38854278007426	1.1132110083800688e-18
176.0321151597488	446.4153299011838	1.2298568017102813e-18
176.0321151597488	608.7722263825888	1.0972463320984737e-18
176.0321151597488	647.7359132210921	1.0938061603576513e-18
176.0321151597488	689.1934209440825	1.0922044401107684e-18
176.0321151597488	733.3043633640241	1.09094759123394e-18
176.0321151597488	780.2385701710655	1.0913130707507867e-18
176.0321151597488	830.1767407872153	1.0913130707507867e-18
176.0321151597488	883.3111400696051	1.0939206587883298e-18
176.0321151597488	1000.	1.0997759993821473e-18
176.0321151597488	939.8463385413619	1.0965344774076795e-18
187.29882528770608	212.0417334179063	2.3935753460677297e-18
187.29882528770608	240.0532765851876	2.1442661500298855e-18
187.29882528770608	199.28664677078277	2.526939896343856e-18
187.29882528770608	271.7652542752618	1.9148216101586726e-18
187.29882528770608	255.41757917336696	2.027147458914407e-18
187.29882528770608	225.6131930534454	2.2665849887415612e-18
187.29882528770608	289.15924138943836	1.8110310650094226e-18
187.29882528770608	327.3583092891284	1.6174132234257804e-18
187.29882528770608	307.666508376478	1.7112893188704657e-18
187.29882528770608	394.3236339995635	1.3667129560609482e-18
187.29882528770608	348.31045870454415	1.5286868833139671e-18
187.29882528770608	474.9875714726077	1.1609314806471146e-18
187.29882528770608	370.60362361481424	1.4458262950795679e-18
187.29882528770608	572.1523479713496	1.0976598791292116e-18
187.29882528770608	537.7352893287167	1.1028192996365896e-18
187.29882528770608	505.38854278007426	1.1086758507335367e-18
187.29882528770608	446.4153299011838	1.2255389594230577e-18
187.29882528770608	419.56181327636216	1.2934440451843457e-18
187.29882528770608	608.7722263825888	1.0938519582917329e-18
187.29882528770608	647.7359132210921	1.09094759123394e-18
187.29882528770608	689.1934209440825	1.0899659714131742e-18
187.29882528770608	733.3043633640241	1.0887116984431678e-18
187.29882528770608	780.2385701710655	1.088438230753899e-18
187.29882528770608	939.8463385413619	1.0952267883456538e-18
187.29882528770608	830.1767407872153	1.0900116085575962e-18
187.29882528770608	883.3111400696051	1.0922044401107684e-18
187.29882528770608	1000.	1.098947466915492e-18
199.28664677078277	225.6131930534454	2.2440638561145212e-18
199.28664677078277	212.0417334179063	2.3676601109457186e-18
199.28664677078277	240.0532765851876	2.1253172091081688e-18
199.28664677078277	271.7652542752618	1.901240696754368e-18
199.28664677078277	289.15924138943836	1.797471185690469e-18
199.28664677078277	327.3583092891284	1.6065133251299973e-18
199.28664677078277	307.666508376478	1.6995077119654372e-18
199.28664677078277	255.41757917336696	2.0095279594662526e-18
199.28664677078277	348.31045870454415	1.5185120730498602e-18
199.28664677078277	474.9875714726077	1.1557663096025314e-18
199.28664677078277	370.60362361481424	1.4365337669822477e-18
199.28664677078277	419.56181327636216	1.287123324052538e-18
199.28664677078277	572.1523479713496	1.0947224834693073e-18
199.28664677078277	394.3236339995635	1.360318937697719e-18
199.28664677078277	505.38854278007426	1.1054080969957539e-18
199.28664677078277	537.7352893287167	1.0988094388686197e-18
199.28664677078277	446.4153299011838	1.219805408294671e-18
199.28664677078277	608.7722263825888	1.0912445340161516e-18
199.28664677078277	647.7359132210921	1.0886889068450358e-18
199.28664677078277	689.1934209440825	1.0874133385565557e-18
199.28664677078277	733.3043633640241	1.0861392647946006e-18
199.28664677078277	780.2385701710655	1.0874133385565468e-18
199.28664677078277	830.1767407872153	1.0886889068450358e-18
199.28664677078277	939.8463385413619	1.0939206587883298e-18
199.28664677078277	883.3111400696051	1.0899659714131742e-18
199.28664677078277	1000.	1.0972463320984737e-18
212.0417334179063	225.6131930534454	2.219302728897019e-18
212.0417334179063	289.15924138943836	1.782594184317336e-18
212.0417334179063	271.7652542752618	1.884123803936449e-18
212.0417334179063	255.41757917336696	1.990644200944077e-18
212.0417334179063	446.4153299011838	1.2140986809635118e-18
212.0417334179063	327.3583092891284	1.5944847480205594e-18
212.0417334179063	348.31045870454415	1.509668633810214e-18
212.0417334179063	240.0532765851876	2.1014263660476196e-18
212.0417334179063	307.666508376478	1.6865356826993144e-18
212.0417334179063	608.7722263825888	1.0874133385565468e-18
212.0417334179063	505.38854278007426	1.0997759993821473e-18
212.0417334179063	647.7359132210921	1.0861392647946006e-18
212.0417334179063	689.1934209440825	1.0840039959791686e-18
212.0417334179063	370.60362361481424	1.4289752298771126e-18
212.0417334179063	474.9875714726077	1.1509373052491089e-18
212.0417334179063	394.3236339995635	1.3530481090181295e-18
212.0417334179063	537.7352893287167	1.0950892276168305e-18
212.0417334179063	572.1523479713496	1.091381611789942e-18
212.0417334179063	733.3043633640241	1.0835275417870753e-18
212.0417334179063	419.56181327636216	1.2817723191364165e-18
212.0417334179063	780.2385701710655	1.0849575329820069e-18
212.0417334179063	830.1767407872153	1.0859346422193475e-18
212.0417334179063	883.3111400696051	1.0887116984431678e-18
212.0417334179063	1000.	1.0965344774076795e-18
212.0417334179063	939.8463385413619	1.0926160868759054e-18
225.6131930534454	289.15924138943836	1.766545467475279e-18
225.6131930534454	271.7652542752618	1.867161014710064e-18
225.6131930534454	240.0532765851876	2.079980129059298e-18
225.6131930534454	255.41757917336696	1.9708648578859547e-18
225.6131930534454	446.4153299011838	1.207002801640792e-18
225.6131930534454	370.60362361481424	1.4191372531832902e-18
225.6131930534454	307.666508376478	1.672331767148605e-18
225.6131930534454	505.38854278007426	1.0959836812892878e-18
225.6131930534454	348.31045870454415	1.4984279067079158e-18
225.6131930534454	572.1523479713496	1.0871857158239362e-18
225.6131930534454	394.3236339995635	1.344971180754936e-18
225.6131930534454	419.56181327636216	1.2742008893029313e-18
225.6131930534454	474.9875714726077	1.145576751907891e-18
225.6131930534454	327.3583092891284	1.5824137185684279e-18
225.6131930534454	537.7352893287167	1.09094759123394e-18
225.6131930534454	647.7359132210921	1.082779251128535e-18
225.6131930534454	780.2385701710655	1.0823259931675118e-18
225.6131930534454	689.1934209440825	1.0809447279114859e-18
225.6131930534454	608.7722263825888	1.0834368123538442e-18
225.6131930534454	733.3043633640241	1.0810578800215046e-18
225.6131930534454	883.3111400696051	1.0871857158239362e-18
225.6131930534454	830.1767407872153	1.0835955938480814e-18
225.6131930534454	939.8463385413619	1.0900116085575962e-18
225.6131930534454	1000.	1.0952267883456538e-18
240.0532765851876	271.7652542752618	1.8482603517952107e-18
240.0532765851876	255.41757917336696	1.9505877278596442e-18
240.0532765851876	370.60362361481424	1.409071991729128e-18
240.0532765851876	289.15924138943836	1.7502381434822713e-18
240.0532765851876	419.56181327636216	1.266435549563502e-18
240.0532765851876	474.9875714726077	1.1392867417083846e-18
240.0532765851876	394.3236339995635	1.3350406052500405e-18
240.0532765851876	446.4153299011838	1.1999483946498953e-18
240.0532765851876	307.666508376478	1.6569982110447183e-18
240.0532765851876	647.7359132210921	1.0780972011829026e-18
240.0532765851876	537.7352893287167	1.0861392647946006e-18
240.0532765851876	348.31045870454415	1.4876445495884647e-18
240.0532765851876	327.3583092891284	1.5688239480815222e-18
240.0532765851876	505.38854278007426	1.0901485314562218e-18
240.0532765851876	608.7722263825888	1.0797912526671733e-18
240.0532765851876	733.3043633640241	1.0785261093636818e-18
240.0532765851876	689.1934209440825	1.0784583756768636e-18
240.0532765851876	780.2385701710655	1.0797912526671733e-18
240.0532765851876	830.1767407872153	1.0810578800215046e-18
240.0532765851876	572.1523479713496	1.0825525984260005e-18
240.0532765851876	883.3111400696051	1.0846850082815437e-18
240.0532765851876	939.8463385413619	1.0887116984431678e-18
240.0532765851876	1000.	1.0926160868759054e-18
255.41757917336696	271.7652542752618	1.829551014136083e-18
255.41757917336696	307.666508376478	1.6413928515125987e-18
255.41757917336696	289.15924138943836	1.7329200662698185e-18
255.41757917336696	327.3583092891284	1.5553183261157939e-18
255.41757917336696	505.38854278007426	1.0846850082815437e-18
255.41757917336696	419.56181327636216	1.2575586301899052e-18
255.41757917336696	647.7359132210921	1.0742446949895412e-18
255.41757917336696	370.60362361481424	1.397380372197709e-18
255.41757917336696	474.9875714726077	1.1329601112992037e-18
255.41757917336696	537.7352893287167	1.0797912526671733e-18
255.41757917336696	348.31045870454415	1.4742512678488424e-18
255.41757917336696	608.7722263825888	1.07545978629937e-18
255.41757917336696	830.1767407872153	1.0783680707114476e-18
255.41757917336696	883.3111400696051	1.0822353643462364e-18
255.41757917336696	780.2385701710655	1.0759777424649399e-18
255.41757917336696	394.3236339995635	1.3252943258392571e-18
255.41757917336696	446.4153299011838	1.1929352176030499e-18
255.41757917336696	572.1523479713496	1.0772624483722248e-18
255.41757917336696	733.3043633640241	1.0747395663804586e-18
255.41757917336696	689.1934209440825	1.0742446949895412e-18
255.41757917336696	939.8463385413619	1.0861165270489935e-18
255.41757917336696	1000.	1.0913130707507867e-18
271.7652542752618	289.15924138943836	1.7173185661088982e-18
271.7652542752618	327.3583092891284	1.540702826213376e-18
271.7652542752618	419.56181327636216	1.2482734640037241e-18
271.7652542752618	307.666508376478	1.6266153719649529e-18
271.7652542752618	394.3236339995635	1.315178598408312e-18
271.7652542752618	348.31045870454415	1.4609785659855246e-18
271.7652542752618	537.7352893287167	1.0747395663804586e-18
271.7652542752618	608.7722263825888	1.0709663173802365e-18
271.7652542752618	370.60362361481424	1.38616295676858e-18
271.7652542752618	505.38854278007426	1.0785261093636818e-18
271.7652542752618	572.1523479713496	1.0722674870469761e-18
271.7652542752618	446.4153299011838	1.1852432429260458e-18
271.7652542752618	689.1934209440825	1.0706076519681507e-18
271.7652542752618	474.9875714726077	1.1253956648217644e-18
271.7652542752618	733.3043633640241	1.0719532669434918e-18
271.7652542752618	647.7359132210921	1.0698010939061423e-18
271.7652542752618	780.2385701710655	1.0732331676700907e-18
271.7652542752618	939.8463385413619	1.0835275417870753e-18
271.7652542752618	883.3111400696051	1.0797912526671733e-18
271.7652542752618	830.1767407872153	1.0759777424649399e-18
271.7652542752618	1000.	1.0886889068450358e-18
289.15924138943836	307.666508376478	1.6099811431959772e-18
289.15924138943836	370.60362361481424	1.374459990459912e-18
289.15924138943836	394.3236339995635	1.3041022328516738e-18
289.15924138943836	327.3583092891284	1.5269277544167061e-18
289.15924138943836	474.9875714726077	1.1171330946830924e-18
289.15924138943836	348.31045870454415	1.4481588042576464e-18
289.15924138943836	537.7352893287167	1.0684581805376323e-18
289.15924138943836	419.56181327636216	1.238538177995857e-18
289.15924138943836	446.4153299011838	1.1762703718396047e-18
289.15924138943836	505.38854278007426	1.0706076519681507e-18
289.15924138943836	647.7359132210921	1.0657774089320572e-18
289.15924138943836	572.1523479713496	1.0661121372036404e-18
289.15924138943836	689.1934209440825	1.0659559175963158e-18
289.15924138943836	608.7722263825888	1.0659559175963158e-18
289.15924138943836	883.3111400696051	1.0759777424649399e-18
289.15924138943836	1000.	1.0859346422193475e-18
289.15924138943836	939.8463385413619	1.0809447279114859e-18
289.15924138943836	780.2385701710655	1.0693980427659147e-18
289.15924138943836	733.3043633640241	1.0668489094980805e-18
289.15924138943836	830.1767407872153	1.0722225928221893e-18
307.666508376478	370.60362361481424	1.3608601244480483e-18
307.666508376478	327.3583092891284	1.5111864092688401e-18
307.666508376478	505.38854278007426	1.0634595147999647e-18
307.666508376478	419.56181327636216	1.2284158332887517e-18
307.666508376478	474.9875714726077	1.1099531238206747e-18
307.666508376478	348.31045870454415	1.4332295009551147e-18
307.666508376478	647.7359132210921	1.0597258683645683e-18
307.666508376478	608.7722263825888	1.0597258683645683e-18
307.666508376478	537.7352893287167	1.0622135066661057e-18
307.666508376478	883.3111400696051	1.0734803419127247e-18
307.666508376478	394.3236339995635	1.293065010916648e-18
307.666508376478	780.2385701710655	1.0655766224167912e-18
307.666508376478	830.1767407872153	1.0693980427659147e-18
307.666508376478	733.3043633640241	1.0624359009980893e-18
307.666508376478	446.4153299011838	1.1666569304584258e-18
307.666508376478	939.8463385413619	1.0783680707114476e-18
307.666508376478	689.1934209440825	1.0609689584244735e-18
307.666508376478	572.1523479713496	1.0609689584244735e-18
307.666508376478	1000.	1.0835275417870753e-18
327.3583092891284	348.31045870454415	1.4186619857173962e-18
327.3583092891284	370.60362361481424	1.3468307973532063e-18
327.3583092891284	419.56181327636216	1.2169486995114995e-18
327.3583092891284	474.9875714726077	1.1002365650806515e-18
327.3583092891284	446.4153299011838	1.156928282303924e-18
327.3583092891284	394.3236339995635	1.2802973259570325e-18
327.3583092891284	537.7352893287167	1.054105826660695e-18
327.3583092891284	647.7359132210921	1.0547680558024914e-18
327.3583092891284	689.1934209440825	1.0560053302003478e-18
327.3583092891284	608.7722263825888	1.0539072390063847e-18
327.3583092891284	572.1523479713496	1.0535322310639235e-18
327.3583092891284	780.2385701710655	1.0609689584244735e-18
327.3583092891284	505.38854278007426	1.0561822021244226e-18
327.3583092891284	939.8463385413619	1.0747395663804586e-18
327.3583092891284	883.3111400696051	1.0693980427659147e-18
327.3583092891284	1000.	1.0797912526671733e-18
327.3583092891284	733.3043633640241	1.058772341425856e-18
327.3583092891284	830.1767407872153	1.0648853139157936e-18
348.31045870454415	370.60362361481424	1.3331414488224953e-18
348.31045870454415	394.3236339995635	1.266435549563502e-18
348.31045870454415	419.56181327636216	1.2045038379808181e-18
348.31045870454415	446.4153299011838	1.146320444150417e-18
348.31045870454415	505.38854278007426	1.0478572861384069e-18
348.31045870454415	572.1523479713496	1.0466514695304594e-18
348.31045870454415	474.9875714726077	1.0912445340161516e-18
348.31045870454415	733.3043633640241	1.0535322310639235e-18
348.31045870454415	608.7722263825888	1.0473747928824548e-18
348.31045870454415	537.7352893287167	1.0473747928824548e-18
348.31045870454415	780.2385701710655	1.0572440559579862e-18
348.31045870454415	689.1934209440825	1.0510649237726297e-18
348.31045870454415	939.8463385413619	1.0706748925821965e-18
348.31045870454415	1000.	1.0770820462772223e-18
348.31045870454415	647.7359132210921	1.0486033947623322e-18
348.31045870454415	883.3111400696051	1.0655766224167912e-18
348.31045870454415	830.1767407872153	1.060502628863146e-18
370.60362361481424	394.3236339995635	1.2527763064503485e-18
370.60362361481424	419.56181327636216	1.1929352176030499e-18
370.60362361481424	446.4153299011838	1.1358098689232496e-18
370.60362361481424	474.9875714726077	1.0823259931675118e-18
370.60362361481424	505.38854278007426	1.0388147913585254e-18
370.60362361481424	537.7352893287167	1.0382495164353585e-18
370.60362361481424	608.7722263825888	1.0407738898285123e-18
370.60362361481424	572.1523479713496	1.0388147913585254e-18
370.60362361481424	647.7359132210921	1.0418420630154675e-18
370.60362361481424	689.1934209440825	1.044790663505994e-18
370.60362361481424	733.3043633640241	1.047923097892342e-18
370.60362361481424	780.2385701710655	1.0516812083523018e-18
370.60362361481424	830.1767407872153	1.056712995663757e-18
370.60362361481424	883.3111400696051	1.061768857650444e-18
370.60362361481424	939.8463385413619	1.0668489094980805e-18
370.60362361481424	1000.	1.0732331676700907e-18
394.3236339995635	419.56181327636216	1.1804146300973074e-18
394.3236339995635	446.4153299011838	1.1237006367107685e-18
394.3236339995635	474.9875714726077	1.0709663173802365e-18
394.3236339995635	505.38854278007426	1.0302384746676061e-18
394.3236339995635	537.7352893287167	1.0302384746676061e-18
394.3236339995635	572.1523479713496	1.0314037900035427e-18
394.3236339995635	647.7359132210921	1.0351676688411127e-18
394.3236339995635	608.7722263825888	1.0327433702181233e-18
394.3236339995635	689.1934209440825	1.0382495164353585e-18
394.3236339995635	780.2385701710655	1.046147630500663e-18
394.3236339995635	830.1767407872153	1.0516812083523018e-18
394.3236339995635	733.3043633640241	1.0416893997521025e-18
394.3236339995635	883.3111400696051	1.056712995663757e-18
394.3236339995635	939.8463385413619	1.0630365983013606e-18
394.3236339995635	1000.	1.0697115138602487e-18
419.56181327636216	446.4153299011838	1.1119067086377286e-18
419.56181327636216	474.9875714726077	1.0597258683645683e-18
419.56181327636216	505.38854278007426	1.0204717521367548e-18
419.56181327636216	537.7352893287167	1.0207067750004445e-18
419.56181327636216	572.1523479713496	1.023102818490492e-18
419.56181327636216	608.7722263825888	1.0255903645885872e-18
419.56181327636216	689.1934209440825	1.0325704234419046e-18
419.56181327636216	647.7359132210921	1.0287298400632239e-18
419.56181327636216	733.3043633640241	1.0367291508239082e-18
419.56181327636216	830.1767407872153	1.0466733810788707e-18
419.56181327636216	883.3111400696051	1.0522978542861343e-18
419.56181327636216	939.8463385413619	1.058484234777895e-18
419.56181327636216	780.2385701710655	1.0404471170312586e-18
419.56181327636216	1000.	1.0655766224167912e-18
446.4153299011838	474.9875714726077	1.0478572861384069e-18
446.4153299011838	505.38854278007426	1.009993830738655e-18
446.4153299011838	537.7352893287167	1.0111785836346982e-18
446.4153299011838	572.1523479713496	1.0147411873485843e-18
446.4153299011838	647.7359132210921	1.0207067750004445e-18
446.4153299011838	689.1934209440825	1.0251825078907463e-18
446.4153299011838	608.7722263825888	1.0169528960323796e-18
446.4153299011838	733.3043633640241	1.0293330286225032e-18
446.4153299011838	830.1767407872153	1.0404471170312586e-18
446.4153299011838	780.2385701710655	1.0346693579046368e-18
446.4153299011838	883.3111400696051	1.0473747928824548e-18
446.4153299011838	939.8463385413619	1.0539072390063847e-18
446.4153299011838	1000.	1.0609689584244735e-18
474.9875714726077	505.38854278007426	9.981387943844926e-19
474.9875714726077	537.7352893287167	1.0017393369423236e-18
474.9875714726077	572.1523479713496	1.0051213800310121e-18
474.9875714726077	608.7722263825888	1.0088104659647966e-18
474.9875714726077	647.7359132210921	1.013552260308492e-18
474.9875714726077	689.1934209440825	1.017506576011111e-18
474.9875714726077	733.3043633640241	1.023102818490492e-18
474.9875714726077	780.2385701710655	1.029117563547317e-18
474.9875714726077	883.3111400696051	1.041951121901359e-18
474.9875714726077	830.1767407872153	1.0354927835242408e-18
474.9875714726077	939.8463385413619	1.0490644919324725e-18
474.9875714726077	1000.	1.0563369893591998e-18
505.38854278007426	537.7352893287167	9.900640928690026e-19
505.38854278007426	572.1523479713496	9.947177721019716e-19
505.38854278007426	608.7722263825888	9.99267801379562e-19
505.38854278007426	647.7359132210921	1.004932020773051e-18
505.38854278007426	689.1934209440825	1.0099515438180784e-18
505.38854278007426	733.3043633640241	1.0159315090355739e-18
505.38854278007426	830.1767407872153	1.0293330286225032e-18
505.38854278007426	780.2385701710655	1.0219040944997212e-18
505.38854278007426	939.8463385413619	1.0436976174869202e-18
505.38854278007426	883.3111400696051	1.0358613702715105e-18
505.38854278007426	1000.	1.0522978542861343e-18
537.7352893287167	572.1523479713496	9.831243641713043e-19
537.7352893287167	608.7722263825888	9.900640928690026e-19
537.7352893287167	647.7359132210921	9.958846057254815e-19
537.7352893287167	689.1934209440825	1.0017393369423236e-18
537.7352893287167	733.3043633640241	1.0086626428893822e-18
537.7352893287167	780.2385701710655	1.0157826424990513e-18
537.7352893287167	883.3111400696051	1.029915009684966e-18
537.7352893287167	830.1767407872153	1.0219896710448905e-18
537.7352893287167	1000.	1.0466514695304594e-18
537.7352893287167	939.8463385413619	1.0379669943328975e-18
572.1523479713496	608.7722263825888	9.796727623691224e-19
572.1523479713496	647.7359132210921	9.858242278733259e-19
572.1523479713496	689.1934209440825	9.935523056054332e-19
572.1523479713496	733.3043633640241	1.0006913306453463e-18
572.1523479713496	780.2385701710655	1.007628487686722e-18
572.1523479713496	883.3111400696051	1.0240027841721293e-18
572.1523479713496	939.8463385413619	1.0327433702181233e-18
572.1523479713496	830.1767407872153	1.0157826424990513e-18
572.1523479713496	1000.	1.0418420630154675e-18
608.7722263825888	647.7359132210921	9.767852372833025e-19
608.7722263825888	689.1934209440825	9.846897955014641e-19
608.7722263825888	733.3043633640241	9.923882046340565e-19
608.7722263825888	780.2385701710655	1.0002724351856586e-18
608.7722263825888	830.1767407872153	1.0086626428893822e-18
608.7722263825888	939.8463385413619	1.0267074338965462e-18
608.7722263825888	883.3111400696051	1.0183376612512173e-18
608.7722263825888	1000.	1.0367291508239082e-18
647.7359132210921	689.1934209440825	9.758246214510374e-19
647.7359132210921	733.3043633640241	9.83700812278213e-19
647.7359132210921	780.2385701710655	9.923882046340565e-19
647.7359132210921	830.1767407872153	1.0018441979187878e-18
647.7359132210921	883.3111400696051	1.0110727456472514e-18
647.7359132210921	939.8463385413619	1.0207708815386115e-18
647.7359132210921	1000.	1.0311015447060362e-18
689.1934209440825	733.3043633640241	9.756612064853162e-19
689.1934209440825	780.2385701710655	9.848753405185914e-19
689.1934209440825	883.3111400696051	1.0041539185500317e-18
689.1934209440825	830.1767407872153	9.947177721019716e-19
689.1934209440825	939.8463385413619	1.0147411873485843e-18
689.1934209440825	1000.	1.0251825078907463e-18
733.3043633640241	780.2385701710655	9.779105630443548e-19
733.3043633640241	830.1767407872153	9.872286057962004e-19
733.3043633640241	939.8463385413619	1.0086626428893822e-18
733.3043633640241	1000.	1.0195108583470732e-18
733.3043633640241	883.3111400696051	9.978880772202882e-19
780.2385701710655	883.3111400696051	9.915782972519555e-19
780.2385701710655	830.1767407872153	9.819724811543242e-19
780.2385701710655	939.8463385413619	1.0017393369423236e-18
780.2385701710655	1000.	1.0130219391587639e-18
830.1767407872153	939.8463385413619	9.970528080796517e-19
830.1767407872153	883.3111400696051	9.860512711331085e-19
830.1767407872153	1000.	1.007628487686722e-18
883.3111400696051	1000.	1.0037125610035885e-18
883.3111400696051	939.8463385413619	9.91952018492652e-19
939.8463385413619	1000.	9.993933254040634e-19

==> limits/readme.txt <==
This folder contain the limits found in Sec. 4.3 of the paper using either the s-wave or p-wave J-factors.

Case 3 does not profile over the background uncertainty.
Case 5 includes the uncertainty of the background and hence the limits are a little weaker.

Please be aware of the hadronic uncertainties of the dark photon for mV < 2 GeV (Sec. 2.5). 

The columns of the files correspond to:
mV [GeV]	EV [GeV]	sigma*v [cm^3/s]


==> limits/swave_case3.dat <==
1.	1.0722672220103233	5.942613771866479e-22
1.	1.4174741629268053	1.6155519931298993e-22
1.	1.2328467394420661	2.6469295450597937e-22
1.	1.6297508346206442	1.14473767924107e-22
1.	1.1497569953977358	3.6877101870557637e-22
1.	1.8738174228603839	8.763838721747883e-23
1.	1.5199110829529336	1.3387909829073062e-22
1.	3.2745491628777286	3.374838016297496e-23
1.	2.848035868435802	4.148221074348782e-23
1.	2.154434690031884	6.746569764378629e-23
1.	3.7649358067924683	2.848692498157931e-23
1.	1.321941148466029	2.0301627755569528e-22
1.	2.4770763559917106	5.251364144564449e-23
1.	4.328761281083058	2.4673986982249316e-23
1.	6.579332246575681	1.7164200131757212e-23
1.	8.697490026177835	1.3912797011035574e-23
1.	4.977023564332112	2.1648791148355732e-23
1.	5.722367659350217	1.9205625238793905e-23
1.	1.7475284000076838	9.98849501817858e-23
1.	17.47528400007684	8.777977165849534e-24
1.	11.497569953977356	1.1465844509814897e-23
1.	7.564633275546289	1.5424778249687815e-23
1.	20.09233002565047	8.079618341758055e-24
1.	13.219411484660293	1.0456878153837912e-23
1.	2.0092330025650473	7.689333478269453e-23
1.	3.0538555088334154	3.720978606236087e-23
1.	10.	1.259534675635255e-23
1.	4.0370172585965545	2.646320076232037e-23
1.	2.3101297000831598	5.941245455185701e-23
1.	3.511191734215131	3.089221809540437e-23
1.	23.101297000831604	7.450532715735741e-24
1.	2.6560877829466865	4.6587234853805547e-23
1.	26.560877829466868	6.895789022571395e-24
1.	15.199110829529339	9.571901198381967e-24
1.	4.641588833612779	2.3090665553591164e-23
1.	5.3366992312063095	2.037187536195833e-23
1.	30.538555088334157	6.38234983431254e-24
1.	7.054802310718643	1.624131424774465e-23
1.	35.11191734215131	5.918032216920943e-24
1.	10.722672220103231	1.2006268410051566e-23
1.	9.326033468832199	1.323769249925146e-23
1.	6.1359072734131725	1.8139527483369942e-23
1.	8.111308307896872	1.4622330944855182e-23
1.	53.3669923120631	4.770544640562851e-24
1.	18.73817422860384	8.429322823079286e-24
1.	46.4158883361278	5.11647674369153e-24
1.	28.48035868435802	6.63410415396551e-24
1.	12.32846739442066	1.0949746068744506e-23
1.	40.370172585965555	5.507749817439491e-24
1.	21.544346900318846	7.758702261714065e-24
1.	70.54802310718645	4.139632648784033e-24
1.	14.174741629268055	1.0004609164382991e-23
1.	81.11308307896873	3.85974633245516e-24
1.	32.74549162877728	6.151471344065838e-24
1.	61.35907273413173	4.439814690095997e-24
1.	24.770763559917114	7.167796154570745e-24
1.	16.297508346206442	9.174794952234493e-24
1.	123.28467394420659	3.1056272037726007e-24
1.	93.26033468832199	3.5921597549199035e-24
1.	187.3817422860385	2.4577582424807484e-24
1.	107.22672220103232	3.343124286786538e-24
1.	57.22367659350217	4.6064508743989784e-24
1.	141.74741629268047	2.8796920135688356e-24
1.	37.64935806792467	5.7039501971406494e-24
1.	247.70763559917114	2.070769313079097e-24
1.	49.770235643321115	4.9404838536505816e-24
1.	162.9750834620645	2.6652790254332226e-24
1.	497.7023564332114	1.2732409512733494e-24
1.	86.97490026177834	3.726981551942647e-24
1.	376.49358067924675	1.5650188012847169e-24
1.	432.8761281083057	1.4142140867084995e-24
1.	572.236765935022	1.2431099948771036e-24
1.	215.44346900318845	2.2580600171242614e-24
1.	65.79332246575683	4.2870971350871385e-24
1.	132.19411484660287	2.9932826067683317e-24
1.	43.287612810830595	5.308509569643837e-24
1.	327.45491628777285	1.725535107112038e-24
1.	75.64633275546291	3.9972405399044905e-24
1.	284.8035868435802	1.892029049522026e-24
1.	657.9332246575682	1.2159300685471222e-24
1.	200.9233002565048	2.355794052777816e-24
1.	114.97569953977356	3.2221883449973964e-24
1.	100.	3.468599225198622e-24
1.	151.99110829529332	2.77041201330644e-24
1.	869.7490026177834	1.1676342834369488e-24
1.	756.463327554629	1.1915375085566746e-24
1.	533.6699231206312	1.2569269506336035e-24
1.	265.6087782946687	1.9812067561818638e-24
1.	174.7528400007685	2.559416240721614e-24
1.	1000.	1.146320444150417e-24
1.	464.1588833612782	1.3431141317946343e-24
1.	403.70172585965537	1.4890778346382386e-24
1.	231.01297000831605	2.1643806405415308e-24
1.	613.5907273413176	1.229444924054156e-24
1.	351.1191734215131	1.6418052478228374e-24
1.	305.3855508833416	1.8068653930567443e-24
1.	705.4802310718645	1.2025637770918833e-24
1.	811.1308307896873	1.1784393559316245e-24
1.	932.60334688322	1.156928282303924e-24
1.0722672220103233	1.1497569953977358	4.241923808213609e-22
1.0722672220103233	1.321941148466029	2.121938441336973e-22
1.0722672220103233	1.2328467394420661	2.849348574984421e-22
1.0722672220103233	1.7475284000076838	9.98849501817858e-23
1.0722672220103233	1.5199110829529336	1.3561675193405697e-22
1.0722672220103233	1.4174741629268053	1.663880835382766e-22
1.0722672220103233	2.6560877829466865	4.6245194887259816e-23
1.0722672220103233	4.641588833612779	2.2836837990914368e-23
1.0722672220103233	2.3101297000831598	5.908500206742584e-23
1.0722672220103233	2.0092330025650473	7.661054223218462e-23
1.0722672220103233	8.111308307896872	1.4488259263435992e-23
1.0722672220103233	3.0538555088334154	3.686861073255585e-23
1.0722672220103233	5.3366992312063095	2.0147934503333708e-23
1.0722672220103233	1.6297508346206442	1.1489632502727468e-22
1.0722672220103233	3.511191734215131	3.055263081037624e-23
1.0722672220103233	10.722672220103231	1.1896183321745346e-23
1.0722672220103233	16.297508346206442	9.090671552855739e-24
1.0722672220103233	4.0370172585965545	2.617230010661875e-23
1.0722672220103233	7.054802310718643	1.609239816057192e-23
1.0722672220103233	9.326033468832199	1.3116316523137961e-23
1.0722672220103233	1.8738174228603839	8.747708382348729e-23
1.0722672220103233	2.848035868435802	4.117765147914276e-23
1.0722672220103233	6.1359072734131725	1.7940126039590576e-23
1.0722672220103233	2.4770763559917106	5.222421185571071e-23
1.0722672220103233	21.544346900318846	7.687562970599546e-24
1.0722672220103233	14.174741629268055	9.912877225222923e-24
1.0722672220103233	12.32846739442066	1.0849348199753156e-23
1.0722672220103233	4.977023564332112	2.141081360373569e-23
1.0722672220103233	18.73817422860384	8.352034633639557e-24
1.0722672220103233	2.154434690031884	6.721757735140344e-23
1.0722672220103233	5.722367659350217	1.8994504557463328e-23
1.0722672220103233	8.697490026177835	1.3785231023400083e-23
1.0722672220103233	3.7649358067924683	2.8173778237521664e-23
1.0722672220103233	3.2745491628777286	3.337739609319245e-23
1.0722672220103233	28.48035868435802	6.573276266675409e-24
1.0722672220103233	11.497569953977356	1.1360714550841923e-23
1.0722672220103233	4.328761281083058	2.4402754524151142e-23
1.0722672220103233	24.770763559917114	7.10207486251837e-24
1.0722672220103233	7.564633275546289	1.5255219089131724e-23
1.0722672220103233	17.47528400007684	8.697492175971857e-24
1.0722672220103233	10.	1.2479860427664471e-23
1.0722672220103233	6.579332246575681	1.697552011841463e-23
1.0722672220103233	32.74549162877728	6.095068701463151e-24
1.0722672220103233	13.219411484660293	1.0360999374882005e-23
1.0722672220103233	37.64935806792467	5.6620722247576845e-24
1.0722672220103233	23.101297000831604	7.382219021261487e-24
1.0722672220103233	57.22367659350217	4.564214474714503e-24
1.0722672220103233	43.287612810830595	5.259836016397361e-24
1.0722672220103233	15.199110829529339	9.484136744623864e-24
1.0722672220103233	49.770235643321115	4.895184716339171e-24
1.0722672220103233	65.79332246575683	4.255621591083184e-24
1.0722672220103233	20.09233002565047	8.005536581442889e-24
1.0722672220103233	86.97490026177834	3.692808978146298e-24
1.0722672220103233	114.97569953977356	3.198531281057339e-24
1.0722672220103233	75.64633275546291	3.967893101172945e-24
1.0722672220103233	132.19411484660287	2.965837294966399e-24
1.0722672220103233	100.	3.4367957506331855e-24
1.0722672220103233	30.538555088334157	6.323830274269782e-24
1.0722672220103233	35.11191734215131	5.8745824704862316e-24
1.0722672220103233	231.01297000831605	2.1484899210299263e-24
1.0722672220103233	26.560877829466868	6.832561755150436e-24
1.0722672220103233	174.7528400007685	2.5406251996113355e-24
1.0722672220103233	151.99110829529332	2.7500718571387076e-24
1.0722672220103233	200.9233002565048	2.3384979904223563e-24
1.0722672220103233	61.35907273413173	4.407217905315034e-24
1.0722672220103233	70.54802310718645	4.109239777922627e-24
1.0722672220103233	305.3855508833416	1.7935995235426344e-24
1.0722672220103233	403.70172585965537	1.4781451374231762e-24
1.0722672220103233	40.370172585965555	5.457249436778898e-24
1.0722672220103233	265.6087782946687	1.9666608855215608e-24
1.0722672220103233	46.4158883361278	5.0789119571199294e-24
1.0722672220103233	351.1191734215131	1.6327564177179903e-24
1.0722672220103233	93.26033468832199	3.5657863887766804e-24
1.0722672220103233	53.3669923120631	4.7268036704221655e-24
1.0722672220103233	123.28467394420659	3.082825922945024e-24
1.0722672220103233	81.11308307896873	3.8314083658304106e-24
1.0722672220103233	464.1588833612782	1.3332530890830896e-24
1.0722672220103233	141.74741629268047	2.8585495318767386e-24
1.0722672220103233	533.6699231206312	1.2476986877093542e-24
1.0722672220103233	107.22672220103232	3.3185793202780295e-24
1.0722672220103233	187.3817422860385	2.4397135667305625e-24
1.0722672220103233	247.70763559917114	2.0555658808773067e-24
1.0722672220103233	162.9750834620645	2.6408411679029315e-24
1.0722672220103233	613.5907273413176	1.2204184320974446e-24
1.0722672220103233	215.44346900318845	2.2414815106913484e-24
1.0722672220103233	811.1308307896873	1.1719443727204115e-24
1.0722672220103233	705.4802310718645	1.193734644489865e-24
1.0722672220103233	932.60334688322	1.1484342020646302e-24
1.0722672220103233	327.45491628777285	1.7128663584266625e-24
1.0722672220103233	432.8761281083057	1.4038310334875113e-24
1.0722672220103233	376.49358067924675	1.5535285512169746e-24
1.0722672220103233	284.8035868435802	1.878137914861794e-24
1.0722672220103233	497.7023564332114	1.2662234678867634e-24
1.0722672220103233	572.236765935022	1.2339831750004946e-24
1.0722672220103233	657.9332246575682	1.207002801640792e-24
1.0722672220103233	869.7490026177834	1.159061600544356e-24
1.0722672220103233	756.463327554629	1.1827893299870902e-24
1.0722672220103233	1000.	1.1400024847221687e-24
1.1497569953977358	1.2328467394420661	2.8969853698477647e-22
1.1497569953977358	1.4174741629268053	1.5889865435115468e-22
1.1497569953977358	1.8738174228603839	8.081479142937663e-23
1.1497569953977358	1.321941148466029	2.0679101291390222e-22
1.1497569953977358	1.6297508346206442	1.067340373878788e-22
1.1497569953977358	2.4770763559917106	4.8157992435546085e-23
1.1497569953977358	2.848035868435802	3.7901637458771385e-23
1.1497569953977358	2.154434690031884	6.198396235386509e-23
1.1497569953977358	6.579332246575681	1.571157523243542e-23
1.1497569953977358	1.5199110829529336	1.273827494100584e-22
1.1497569953977358	3.7649358067924683	2.5932327130002477e-23
1.1497569953977358	4.977023564332112	1.9780156814676435e-23
1.1497569953977358	3.2745491628777286	3.072195524999205e-23
1.1497569953977358	5.722367659350217	1.758023231545592e-23
1.1497569953977358	15.199110829529339	8.81037931937456e-24
1.1497569953977358	7.564633275546289	1.414539791603155e-23
1.1497569953977358	10.	1.1593285417663669e-23
1.1497569953977358	1.7475284000076838	9.227766933981181e-23
1.1497569953977358	20.09233002565047	7.450532715735741e-24
1.1497569953977358	2.6560877829466865	4.264450656937009e-23
1.1497569953977358	4.328761281083058	2.2461318743208338e-23
1.1497569953977358	13.219411484660293	9.624949226112641e-24
1.1497569953977358	3.0538555088334154	3.393541562956058e-23
1.1497569953977358	8.697490026177835	1.2758825226551032e-23
1.1497569953977358	2.3101297000831598	5.458506285278398e-23
1.1497569953977358	2.0092330025650473	7.077585032759366e-23
1.1497569953977358	11.497569953977356	1.0534219600070997e-23
1.1497569953977358	23.101297000831604	6.883096933991135e-24
1.1497569953977358	17.47528400007684	8.094516756333829e-24
1.1497569953977358	7.054802310718643	1.489420781257004e-23
1.1497569953977358	26.560877829466868	6.35887730586793e-24
1.1497569953977358	4.0370172585965545	2.4090082714058622e-23
1.1497569953977358	8.111308307896872	1.3434234617970135e-23
1.1497569953977358	3.511191734215131	2.8121922809830826e-23
1.1497569953977358	16.297508346206442	8.444866075334434e-24
1.1497569953977358	6.1359072734131725	1.6604359570970547e-23
1.1497569953977358	5.3366992312063095	1.8613459130681358e-23
1.1497569953977358	9.326033468832199	1.2162101070353486e-23
1.1497569953977358	14.174741629268055	9.208661879544373e-24
1.1497569953977358	30.538555088334157	5.896267321051197e-24
1.1497569953977358	4.641588833612779	2.105874329433263e-23
1.1497569953977358	18.73817422860384	7.77300892299138e-24
1.1497569953977358	10.722672220103231	1.105107300111491e-23
1.1497569953977358	21.544346900318846	7.154603421524347e-24
1.1497569953977358	61.35907273413173	4.116817011798466e-24
1.1497569953977358	40.370172585965555	5.08827721829078e-24
1.1497569953977358	24.770763559917114	6.609705742330143e-24
1.1497569953977358	53.3669923120631	4.415344596044977e-24
1.1497569953977358	28.48035868435802	6.1288479232493345e-24
1.1497569953977358	35.11191734215131	5.4773937856116584e-24
1.1497569953977358	46.4158883361278	4.73551966141602e-24
1.1497569953977358	12.32846739442066	1.0078605526431572e-23
1.1497569953977358	123.28467394420659	2.8850020224893245e-24
1.1497569953977358	93.26033468832199	3.3369710780030576e-24
1.1497569953977358	32.74549162877728	5.682972636097344e-24
1.1497569953977358	70.54802310718645	3.8384732923936126e-24
1.1497569953977358	65.79332246575683	3.97520969880335e-24
1.1497569953977358	141.74741629268047	2.675117371846938e-24
1.1497569953977358	187.3817422860385	2.2873679992193067e-24
1.1497569953977358	43.287612810830595	4.9132543152587574e-24
1.1497569953977358	327.45491628777285	1.6088692805035966e-24
1.1497569953977358	215.44346900318845	2.10538944128754e-24
1.1497569953977358	107.22672220103232	3.1056272037726007e-24
1.1497569953977358	81.11308307896873	3.5789487786785465e-24
1.1497569953977358	57.22367659350217	4.263468745745697e-24
1.1497569953977358	376.49358067924675	1.4618964079682414e-24
1.1497569953977358	162.9750834620645	2.4759363807518708e-24
1.1497569953977358	497.7023564332114	1.1915375085566746e-24
1.1497569953977358	247.70763559917114	1.9307617220251523e-24
1.1497569953977358	49.770235643321115	4.572630659313954e-24
1.1497569953977358	432.8761281083057	1.3210285344560046e-24
1.1497569953977358	284.8035868435802	1.7673592604748497e-24
1.1497569953977358	132.19411484660287	2.780638437195075e-24
1.1497569953977358	100.	3.216257725634921e-24
1.1497569953977358	37.64935806792467	5.279251652927247e-24
1.1497569953977358	756.463327554629	1.1130245862148805e-24
1.1497569953977358	151.99110829529332	2.578346264640579e-24
1.1497569953977358	657.9332246575682	1.1358098689232496e-24
1.1497569953977358	572.236765935022	1.1611988525175831e-24
1.1497569953977358	75.64633275546291	3.706440246625132e-24
1.1497569953977358	869.7490026177834	1.0927075850022114e-24
1.1497569953977358	200.9233002565048	2.196515542967277e-24
1.1497569953977358	86.97490026177834	3.455842670623864e-24
1.1497569953977358	114.97569953977356	2.9932826067683317e-24
1.1497569953977358	265.6087782946687	1.8472546140669263e-24
1.1497569953977358	231.01297000831605	2.0180438575439942e-24
1.1497569953977358	174.7528400007685	2.3819783022270365e-24
1.1497569953977358	351.1191734215131	1.5336232334112044e-24
1.1497569953977358	1000.	1.0727614475991906e-24
1.1497569953977358	305.3855508833416	1.687807217155093e-24
1.1497569953977358	403.70172585965537	1.3909593519616257e-24
1.1497569953977358	464.1588833612782	1.2546135056972708e-24
1.1497569953977358	533.6699231206312	1.1741053798851152e-24
1.1497569953977358	811.1308307896873	1.1028192996365986e-24
1.1497569953977358	613.5907273413176	1.1484342020646302e-24
1.1497569953977358	705.4802310718645	1.1253956648217644e-24
1.1497569953977358	932.60334688322	1.0826885843535977e-24
1.2328467394420661	1.321941148466029	2.2301544476806574e-22
1.2328467394420661	1.7475284000076838	9.278907749798292e-23
1.2328467394420661	2.0092330025650473	7.090635747725546e-23
1.2328467394420661	1.5199110829529336	1.3095190436287058e-22
1.2328467394420661	1.4174741629268053	1.6669489489299243e-22
1.2328467394420661	2.3101297000831598	5.448459596630893e-23
1.2328467394420661	2.6560877829466865	4.248767179543202e-23
1.2328467394420661	3.0538555088334154	3.374838016297496e-23
1.2328467394420661	3.511191734215131	2.7915453772394697e-23
1.2328467394420661	1.6297508346206442	1.0811936781885633e-22
1.2328467394420661	1.8738174228603839	8.111310312801957e-23
1.2328467394420661	4.0370172585965545	2.3869201521642606e-23
1.2328467394420661	14.174741629268055	9.141052578174706e-24
1.2328467394420661	4.641588833612779	2.0865656355410646e-23
1.2328467394420661	6.1359072734131725	1.6452114732923565e-23
1.2328467394420661	2.154434690031884	6.209825769915685e-23
1.2328467394420661	5.3366992312063095	1.8442792923488456e-23
1.2328467394420661	10.722672220103231	1.0969936856171828e-23
1.2328467394420661	7.054802310718643	1.4784855661537183e-23
1.2328467394420661	12.32846739442066	1.0004609164382991e-23
1.2328467394420661	9.326033468832199	1.2072807841075571e-23
1.2328467394420661	21.544346900318846	7.115170735513152e-24
1.2328467394420661	16.297508346206442	8.382864505184335e-24
1.2328467394420661	2.4770763559917106	4.798088057602351e-23
1.2328467394420661	24.770763559917114	6.573276266675409e-24
1.2328467394420661	2.848035868435802	3.77622456538024e-23
1.2328467394420661	18.73817422860384	7.715940077409048e-24
1.2328467394420661	8.111308307896872	1.3311056553501115e-23
1.2328467394420661	3.2745491628777286	3.0496396970370986e-23
1.2328467394420661	3.7649358067924683	2.5741933938995892e-23
1.2328467394420661	4.328761281083058	2.2296409434132387e-23
1.2328467394420661	15.199110829529339	8.74569417853915e-24
1.2328467394420661	6.579332246575681	1.5596222031419155e-23
1.2328467394420661	13.219411484660293	9.554283574424257e-24
1.2328467394420661	28.48035868435802	6.083850383790071e-24
1.2328467394420661	32.74549162877728	5.6412486793862214e-24
1.2328467394420661	43.287612810830595	4.87718157243782e-24
1.2328467394420661	4.977023564332112	1.959879319400046e-23
1.2328467394420661	11.497569953977356	1.0456878153837912e-23
1.2328467394420661	7.564633275546289	1.4015699218190573e-23
1.2328467394420661	5.722367659350217	1.74190397316494e-23
1.2328467394420661	10.	1.1486986957111753e-23
1.2328467394420661	8.697490026177835	1.2665150893499453e-23
1.2328467394420661	23.101297000831604	6.832561755150436e-24
1.2328467394420661	20.09233002565047	7.395831466158788e-24
1.2328467394420661	37.64935806792467	5.240491785242027e-24
1.2328467394420661	49.770235643321115	4.547428548391714e-24
1.2328467394420661	75.64633275546291	3.686012154968095e-24
1.2328467394420661	65.79332246575683	3.953300280957773e-24
1.2328467394420661	17.47528400007684	8.035087424474458e-24
1.2328467394420661	57.22367659350217	4.239970584566874e-24
1.2328467394420661	100.	3.198531281057339e-24
1.2328467394420661	26.560877829466868	6.323830274269782e-24
1.2328467394420661	46.4158883361278	4.709419785726659e-24
1.2328467394420661	114.97569953977356	2.9767850923400167e-24
1.2328467394420661	35.11191734215131	5.437179173324246e-24
1.2328467394420661	200.9233002565048	2.1803888914244134e-24
1.2328467394420661	30.538555088334157	5.8529773708413684e-24
1.2328467394420661	86.97490026177834	3.4367957506331855e-24
1.2328467394420661	132.19411484660287	2.7653129137600925e-24
1.2328467394420661	53.3669923120631	4.391009369222583e-24
1.2328467394420661	231.01297000831605	2.003227531662275e-24
1.2328467394420661	351.1191734215131	1.5251706498283544e-24
1.2328467394420661	81.11308307896873	3.5592233578375806e-24
1.2328467394420661	174.7528400007685	2.3688499990992038e-24
1.2328467394420661	151.99110829529332	2.559416240721614e-24
1.2328467394420661	40.370172585965555	5.060233114926064e-24
1.2328467394420661	464.1588833612782	1.2476986877093542e-24
1.2328467394420661	305.3855508833416	1.6754154637938484e-24
1.2328467394420661	265.6087782946687	1.83707344721705e-24
1.2328467394420661	107.22672220103232	3.082825922945024e-24
1.2328467394420661	70.54802310718645	3.817317498957746e-24
1.2328467394420661	403.70172585965537	1.380747033250193e-24
1.2328467394420661	61.35907273413173	4.0941271234807356e-24
1.2328467394420661	613.5907273413176	1.1421045926332686e-24
1.2328467394420661	215.44346900318845	2.0937855611172134e-24
1.2328467394420661	705.4802310718645	1.119193032575822e-24
1.2328467394420661	141.74741629268047	2.6603734290799943e-24
1.2328467394420661	123.28467394420659	2.8691012978520606e-24
1.2328467394420661	533.6699231206312	1.1676342834369488e-24
1.2328467394420661	811.1308307896873	1.0967410973090136e-24
1.2328467394420661	93.26033468832199	3.312471287889635e-24
1.2328467394420661	932.60334688322	1.0767213327144251e-24
1.2328467394420661	162.9750834620645	2.4622902265021242e-24
1.2328467394420661	247.70763559917114	1.9201203047080156e-24
1.2328467394420661	497.7023564332114	1.1849703347138696e-24
1.2328467394420661	376.49358067924675	1.4511632747388513e-24
1.2328467394420661	187.3817422860385	2.274761141956762e-24
1.2328467394420661	327.45491628777285	1.6000019773935048e-24
1.2328467394420661	284.8035868435802	1.754383442008194e-24
1.2328467394420661	432.8761281083057	1.3137476692085586e-24
1.2328467394420661	657.9332246575682	1.1295498386614755e-24
1.2328467394420661	756.463327554629	1.1068901373230087e-24
1.2328467394420661	572.236765935022	1.1547988905560115e-24
1.2328467394420661	869.7490026177834	1.0866851135159773e-24
1.2328467394420661	1000.	1.0668489094980804e-24
1.321941148466029	1.6297508346206442	1.123841791490358e-22
1.321941148466029	1.4174741629268053	1.7911230376683998e-22
1.321941148466029	2.4770763559917106	4.8873001782307646e-23
1.321941148466029	1.8738174228603839	8.292624043290588e-23
1.321941148466029	1.5199110829529336	1.3916001240244878e-22
1.321941148466029	2.154434690031884	6.336950217560122e-23
1.321941148466029	1.7475284000076838	9.521337881406968e-23
1.321941148466029	2.848035868435802	3.8322907700362934e-23
1.321941148466029	3.2745491628777286	3.089221809540437e-23
1.321941148466029	4.977023564332112	1.9780156814676435e-23
1.321941148466029	8.697490026177835	1.2782351866014112e-23
1.321941148466029	4.328761281083058	2.2502736298394932e-23
1.321941148466029	11.497569953977356	1.0553644177346344e-23
1.321941148466029	17.47528400007684	8.109442642845528e-24
1.321941148466029	10.	1.1593285417663669e-23
1.321941148466029	3.7649358067924683	2.6028051148082456e-23
1.321941148466029	5.722367659350217	1.758023231545592e-23
1.321941148466029	7.564633275546289	1.414539791603155e-23
1.321941148466029	15.199110829529339	8.842901078992638e-24
1.321941148466029	2.0092330025650473	7.249134136934879e-23
1.321941148466029	2.3101297000831598	5.559997736733033e-23
1.321941148466029	23.101297000831604	6.895789022571395e-24
1.321941148466029	6.579332246575681	1.5740546596124902e-23
1.321941148466029	2.6560877829466865	4.319800135051362e-23
1.321941148466029	26.560877829466868	6.38234983431254e-24
1.321941148466029	13.219411484660293	9.6426971540192e-24
1.321941148466029	20.09233002565047	7.478034872592302e-24
1.321941148466029	3.0538555088334154	3.4186409672400004e-23
1.321941148466029	3.511191734215131	2.822572928404315e-23
1.321941148466029	9.326033468832199	1.2184527380136328e-23
1.321941148466029	5.3366992312063095	1.8647781424023618e-23
1.321941148466029	30.538555088334157	5.9071397448815385e-24
1.321941148466029	12.32846739442066	1.0097189974004186e-23
1.321941148466029	6.1359072734131725	1.6604359570970547e-23
1.321941148466029	4.641588833612779	2.105874329433263e-23
1.321941148466029	4.0370172585965545	2.4134503629039888e-23
1.321941148466029	8.111308307896872	1.345900667877557e-23
1.321941148466029	16.297508346206442	8.460437988574137e-24
1.321941148466029	10.722672220103231	1.1071450630368362e-23
1.321941148466029	46.4158883361278	4.7529998886017255e-24
1.321941148466029	18.73817422860384	7.787341965040828e-24
1.321941148466029	7.054802310718643	1.4921671991369495e-23
1.321941148466029	40.370172585965555	5.107059579703883e-24
1.321941148466029	24.770763559917114	6.63410415396551e-24
1.321941148466029	35.11191734215131	5.487493827465295e-24
1.321941148466029	21.544346900318846	7.181013214361054e-24
1.321941148466029	53.3669923120631	4.431642960777976e-24
1.321941148466029	14.174741629268055	9.225642194277867e-24
1.321941148466029	28.48035868435802	6.140149214148302e-24
1.321941148466029	93.26033468832199	3.343124286786538e-24
1.321941148466029	70.54802310718645	3.852642251662043e-24
1.321941148466029	32.74549162877728	5.693451755131734e-24
1.321941148466029	81.11308307896873	3.5921597549199035e-24
1.321941148466029	61.35907273413173	4.132013421441647e-24
1.321941148466029	107.22672220103232	3.111353825952323e-24
1.321941148466029	376.49358067924675	1.4645920722721081e-24
1.321941148466029	215.44346900318845	2.109271674756124e-24
1.321941148466029	43.287612810830595	4.922314111973032e-24
1.321941148466029	123.28467394420659	2.8956514325625695e-24
1.321941148466029	162.9750834620645	2.4850758065229285e-24
1.321941148466029	141.74741629268047	2.684992034555936e-24
1.321941148466029	49.770235643321115	4.589509614207202e-24
1.321941148466029	187.3817422860385	2.291585792102369e-24
1.321941148466029	247.70763559917114	1.937888744180192e-24
1.321941148466029	57.22367659350217	4.2713303701712825e-24
1.321941148466029	284.8035868435802	1.7706181830938695e-24
1.321941148466029	327.45491628777285	1.6148081008540878e-24
1.321941148466029	432.8761281083057	1.3259048480503157e-24
1.321941148466029	37.64935806792467	5.288986330538068e-24
1.321941148466029	497.7023564332114	1.193734644489865e-24
1.321941148466029	572.236765935022	1.163340045477204e-24
1.321941148466029	100.	3.2281299001271855e-24
1.321941148466029	403.70172585965537	1.3935242118605841e-24
1.321941148466029	75.64633275546291	3.7201218322152285e-24
1.321941148466029	86.97490026177834	3.4622150727149044e-24
1.321941148466029	231.01297000831605	2.0217650300982132e-24
1.321941148466029	114.97569953977356	3.0043317130414297e-24
1.321941148466029	174.7528400007685	2.386370551805666e-24
1.321941148466029	657.9332246575682	1.1400024847221687e-24
1.321941148466029	65.79332246575683	3.989883393268621e-24
1.321941148466029	305.3855508833416	1.6909194497608473e-24
1.321941148466029	151.99110829529332	2.5831006069802598e-24
1.321941148466029	756.463327554629	1.1171330946830925e-24
1.321941148466029	265.6087782946687	1.854073386373338e-24
1.321941148466029	200.9233002565048	2.200565808437401e-24
1.321941148466029	869.7490026177834	1.0967410973090136e-24
1.321941148466029	132.19411484660287	2.7857657962447884e-24
1.321941148466029	1000.	1.0767213327144251e-24
1.321941148466029	351.1191734215131	1.539284297973092e-24
1.321941148466029	464.1588833612782	1.2592446614474056e-24
1.321941148466029	533.6699231206312	1.1762703718396046e-24
1.321941148466029	613.5907273413176	1.1526734180736968e-24
1.321941148466029	705.4802310718645	1.1274708384830884e-24
1.321941148466029	811.1308307896873	1.1068901373230087e-24
1.321941148466029	932.60334688322	1.0866851135159773e-24
1.4174741629268053	1.5199110829529336	1.5485281308739653e-22
1.4174741629268053	1.7475284000076838	1.0325271912733933e-22
1.4174741629268053	2.6560877829466865	4.616007799809794e-23
1.4174741629268053	1.6297508346206442	1.2391087343260104e-22
1.4174741629268053	3.511191734215131	2.9939719838614036e-23
1.4174741629268053	2.0092330025650473	7.803498231185276e-23
1.4174741629268053	2.3101297000831598	5.963176378874788e-23
1.4174741629268053	3.0538555088334154	3.646332706588091e-23
1.4174741629268053	4.0370172585965545	2.5552938600445605e-23
1.4174741629268053	4.641588833612779	2.2296409434132387e-23
1.4174741629268053	6.1359072734131725	1.7547874906451823e-23
1.4174741629268053	2.848035868435802	4.095070033932549e-23
1.4174741629268053	21.544346900318846	7.547235229298371e-24
1.4174741629268053	7.054802310718643	1.571157523243542e-23
1.4174741629268053	18.73817422860384	8.184485930705765e-24
1.4174741629268053	1.8738174228603839	8.926787093646508e-23
1.4174741629268053	9.326033468832199	1.2829535370795241e-23
1.4174741629268053	5.3366992312063095	1.9671138233635478e-23
1.4174741629268053	24.770763559917114	6.972434542455939e-24
1.4174741629268053	8.111308307896872	1.4171481326605922e-23
1.4174741629268053	16.297508346206442	8.908305184145534e-24
1.4174741629268053	2.4770763559917106	5.2416987127085946e-23
1.4174741629268053	2.154434690031884	6.821556737636594e-23
1.4174741629268053	28.48035868435802	6.453288565114008e-24
1.4174741629268053	12.32846739442066	1.0631701327070792e-23
1.4174741629268053	14.174741629268055	9.71401673262641e-24
1.4174741629268053	10.722672220103231	1.1657536073158296e-23
1.4174741629268053	3.7649358067924683	2.7557773845240144e-23
1.4174741629268053	4.328761281083058	2.3825268910151572e-23
1.4174741629268053	3.2745491628777286	3.2828552392663754e-23
1.4174741629268053	4.977023564332112	2.0904131588476034e-23
1.4174741629268053	32.74549162877728	5.9838101365287904e-24
1.4174741629268053	6.579332246575681	1.6604359570970547e-23
1.4174741629268053	10.	1.2229504134955996e-23
1.4174741629268053	5.722367659350217	1.8545003944074594e-23
1.4174741629268053	8.697490026177835	1.348382441802979e-23
1.4174741629268053	37.64935806792467	5.558717519316827e-24
1.4174741629268053	20.09233002565047	7.859404592583328e-24
1.4174741629268053	23.101297000831604	7.247464987375181e-24
1.4174741629268053	7.564633275546289	1.4921671991369495e-23
1.4174741629268053	11.497569953977356	1.1132809247417055e-23
1.4174741629268053	57.22367659350217	4.489162473794076e-24
1.4174741629268053	26.560877829466868	6.707841091128834e-24
1.4174741629268053	17.47528400007684	8.53872932268448e-24
1.4174741629268053	13.219411484660293	1.0153149182383124e-23
1.4174741629268053	30.538555088334157	6.208395926329699e-24
1.4174741629268053	43.287612810830595	5.173345510806331e-24
1.4174741629268053	65.79332246575683	4.1856439602465125e-24
1.4174741629268053	49.770235643321115	4.8146903815808705e-24
1.4174741629268053	15.199110829529339	9.293877139663793e-24
1.4174741629268053	100.	3.380282543537242e-24
1.4174741629268053	35.11191734215131	5.7673486315800436e-24
1.4174741629268053	86.97490026177834	3.632085998461139e-24
1.4174741629268053	75.64633275546291	3.895463713766126e-24
1.4174741629268053	174.7528400007685	2.4988482397694755e-24
1.4174741629268053	114.97569953977356	3.1459359935265208e-24
1.4174741629268053	151.99110829529332	2.7048508455721717e-24
1.4174741629268053	265.6087782946687	1.937888744180192e-24
1.4174741629268053	132.19411484660287	2.922447257327223e-24
1.4174741629268053	40.370172585965555	5.3576335389828464e-24
1.4174741629268053	61.35907273413173	4.3347474891856696e-24
1.4174741629268053	200.9233002565048	2.3042858925450287e-24
1.4174741629268053	305.3855508833416	1.7673592604748497e-24
1.4174741629268053	231.01297000831605	2.117057630830091e-24
1.4174741629268053	46.4158883361278	4.986202180831193e-24
1.4174741629268053	70.54802310718645	4.041669187341605e-24
1.4174741629268053	53.3669923120631	4.6490781219431156e-24
1.4174741629268053	533.6699231206312	1.229444924054156e-24
1.4174741629268053	613.5907273413176	1.2025637770918833e-24
1.4174741629268053	107.22672220103232	3.2640100138661964e-24
1.4174741629268053	351.1191734215131	1.6059080658615474e-24
1.4174741629268053	81.11308307896873	3.761470352439771e-24
1.4174741629268053	187.3817422860385	2.399595954845686e-24
1.4174741629268053	403.70172585965537	1.456519954795038e-24
1.4174741629268053	464.1588833612782	1.3137476692085586e-24
1.4174741629268053	705.4802310718645	1.1784393559316245e-24
1.4174741629268053	123.28467394420659	3.032133245094722e-24
1.4174741629268053	93.26033468832199	3.507152114507775e-24
1.4174741629268053	284.8035868435802	1.8506608597462875e-24
1.4174741629268053	162.9750834620645	2.602205805852266e-24
1.4174741629268053	932.60334688322	1.1337193468061255e-24
1.4174741629268053	141.74741629268047	2.8115447595799625e-24
1.4174741629268053	811.1308307896873	1.1547988905560115e-24
1.4174741629268053	327.45491628777285	1.687807217155093e-24
1.4174741629268053	215.44346900318845	2.2086887586137032e-24
1.4174741629268053	247.70763559917114	2.0254930643096226e-24
1.4174741629268053	572.236765935022	1.2159300685471222e-24
1.4174741629268053	657.9332246575682	1.1893444165760855e-24
1.4174741629268053	376.49358067924675	1.5308005133622875e-24
1.4174741629268053	432.8761281083057	1.3832930621411128e-24
1.4174741629268053	497.7023564332114	1.2476986877093542e-24
1.4174741629268053	756.463327554629	1.1654851866901918e-24
1.4174741629268053	1000.	1.1233243106345924e-24
1.4174741629268053	869.7490026177834	1.1442105767268492e-24
1.5	1.608628908783366	1.481552955052875e-22
1.5	2.1277191857028694	7.846745667821392e-23
1.5	1.8500569158527636	1.0325271912733933e-22
1.5	3.2366964415478443	3.714129935268774e-23
1.5	1.7251246441157089	1.212016293389471e-22
1.5	2.447053868675886	5.99622464581291e-23
1.5	3.7224698645572034	3.089221809540437e-23
1.5	4.923677863659331	2.3261449361351586e-23
1.5	2.8143152895543033	4.6587234853805547e-23
1.5	6.512505026813057	1.8341145240217358e-23
1.5	7.489921944455094	1.6482451614639074e-23
1.5	8.61403261925502	1.4866794183140373e-23
1.5	4.281149666883797	2.656088439462716e-23
1.5	15.070351883346424	1.0209418519917843e-23
1.5	5.662638681523797	2.0560392942557738e-23
1.5	9.906853304462283	1.345900667877557e-23
1.5	13.103706971044476	1.1153337594245493e-23
1.5	2.281807061263093	6.846737155005703e-23
1.5	22.925090228759625	7.932134074401799e-24
1.5	1.9840366918235672	8.992811638819587e-23
1.5	17.332156952971005	9.362616766206194e-24
1.5	19.93342073016781	8.601883704431472e-24
1.5	11.39370452077802	1.2229504134955996e-23
1.5	3.4710956432200746	3.368626436606372e-23
1.5	3.018125955472055	4.1405860395248047e-23
1.5	3.9920484241344116	2.8592078788574853e-23
1.5	2.6242677296681363	5.280467507103525e-23
1.5	5.280247032679416	2.1849125072340688e-23
1.5	4.591187411318369	2.481073163919186e-23
1.5	6.984135903152317	1.7386979006686307e-23
1.5	6.07272285539607	1.9419092490520546e-23
1.5	8.032336642920923	1.562498068954042e-23
1.5	14.052667897232176	1.0670946133946454e-23
1.5	10.62430041375603	1.2829535370795241e-23
1.5	16.161735803392606	9.767852372833026e-24
1.5	30.322813451483334	6.782397601783381e-24
1.5	9.23785459502435	1.414539791603155e-23
1.5	26.365758748139648	7.32801932567993e-24
1.5	12.218828313506167	1.1679031990168767e-23
1.5	18.58733915074652	8.974193032917552e-24
1.5	40.10771632470945	5.842204635914905e-24
1.5	24.585308585633207	7.617075953353658e-24
1.5	21.376984558326384	8.26022365532329e-24
1.5	34.87375517605148	6.28897640482355e-24
1.5	46.12720656730547	5.437179173324246e-24
1.5	53.05012054231643	5.060233114926064e-24
1.5	70.16892377441258	4.391009369222583e-24
1.5	92.81181292947042	3.810291510825431e-24
1.5	141.18576674072995	3.0489375021733548e-24
1.5	61.012046880572726	4.718103721701268e-24
1.5	80.70009310287722	4.0941271234807356e-24
1.5	106.74129716645761	3.539606653899654e-24
1.5	32.518769542467474	6.537047572530202e-24
1.5	162.3753637352035	2.816729108351768e-24
1.5	186.7451610512345	2.5974162993166344e-24
1.5	122.76136152448956	3.2881513733884003e-24
1.5	214.7724529992276	2.3907709004741947e-24
1.5	28.275147816176883	7.049931964232947e-24
1.5	37.39928715601997	6.061475654279237e-24
1.5	284.07761809561345	1.999540478419339e-24
1.5	247.00616769743354	2.1884373625322054e-24
1.5	43.01228796347345	5.6412486793862214e-24
1.5	99.53317690329328	3.6724560153955634e-24
1.5	326.7128665456223	1.8202293799552696e-24
1.5	49.467705310393015	5.250154991583631e-24
1.5	56.891971679208346	4.8861748528075075e-24
1.5	375.74694508502654	1.6509042270652887e-24
1.5	75.25050618782434	4.239970584566874e-24
1.5	151.41033725858887	2.9332348890231805e-24
1.5	86.54433513786495	3.946024008846482e-24
1.5	65.43049493075686	4.547428548391714e-24
1.5	131.6516500199333	3.1633709519913795e-24
1.5	200.26910976161423	2.494248968663032e-24
1.5	114.47142425533316	3.41156305529808e-24
1.5	432.1402099449142	1.4918236201416671e-24
1.5	230.32611780324953	2.2873679992193067e-24
1.5	174.13446945244175	2.7048508455721717e-24
1.5	304.6503125379497	1.909537537695174e-24
1.5	264.8941746705891	2.0937855611172134e-24
1.5	496.9971505928719	1.3431141317946343e-24
1.5	571.5880216953658	1.3065069325407526e-24
1.5	657.3737216720134	1.2802973259570326e-24
1.5	350.37317466451333	1.735098122057053e-24
1.5	756.0344051003009	1.2523043187867985e-24
1.5	402.95826550053977	1.5707957563292321e-24
1.5	1000.	1.207002801640792e-24
1.5	869.5023893585922	1.229444924054156e-24
1.5	463.4354895767347	1.4168218271823138e-24
1.5	532.9893226844354	1.3234644454038176e-24
1.5	612.9820104089729	1.2921449614863679e-24
1.5	704.9802483707408	1.2662234678867634e-24
1.5	810.7858667194523	1.2408219808270402e-24
1.5	932.4711198522945	1.218172183148355e-24
1.608628908783366	1.7251246441157089	1.2598247566156976e-22
1.608628908783366	2.6242677296681363	5.448459596630893e-23
1.608628908783366	1.9840366918235672	9.278907749798292e-23
1.608628908783366	2.281807061263093	7.090635747725546e-23
1.608628908783366	3.4710956432200746	3.450276440785336e-23
1.608628908783366	3.018125955472055	4.2566016950115745e-23
1.608628908783366	1.8500569158527636	1.0653758737285925e-22
1.608628908783366	3.9920484241344116	2.9177401526712103e-23
1.608628908783366	4.591187411318369	2.531864452952879e-23
1.608628908783366	6.984135903152317	1.771025970722489e-23
1.608628908783366	5.280247032679416	2.2296409434132387e-23
1.608628908783366	10.62430041375603	1.3068078316102883e-23
1.608628908783366	6.07272285539607	1.9780156814676435e-23
1.608628908783366	12.218828313506167	1.1896183321745346e-23
1.608628908783366	2.447053868675886	6.198396235386509e-23
1.608628908783366	14.052667897232176	1.0869353858500851e-23
1.608628908783366	2.1277191857028694	8.126267165796892e-23
1.608628908783366	8.032336642920923	1.5944847480205462e-23
1.608628908783366	2.8143152895543033	4.8069354934625046e-23
1.608628908783366	3.7224698645572034	3.1640995018003215e-23
1.608628908783366	16.161735803392606	9.949468636166294e-24
1.608628908783366	18.58733915074652	9.141052578174706e-24
1.608628908783366	21.376984558326384	8.413808179056398e-24
1.608628908783366	3.2366964415478443	3.811169051649525e-23
1.608628908783366	24.585308585633207	7.758702261714065e-24
1.608628908783366	9.23785459502435	1.440840704176496e-23
1.608628908783366	4.281149666883797	2.710462553692642e-23
1.608628908783366	5.662638681523797	2.0981295024680202e-23
1.608628908783366	6.512505026813057	1.8716615993217202e-23
1.608628908783366	4.923677863659331	2.3693955643333754e-23
1.608628908783366	7.489921944455094	1.6788914198077217e-23
1.608628908783366	11.39370452077802	1.2456890540752511e-23
1.608628908783366	15.070351883346424	1.0399244939443792e-23
1.608628908783366	13.103706971044476	1.1360714550841923e-23
1.608628908783366	28.275147816176883	7.181013214361054e-24
1.608628908783366	8.61403261925502	1.5143216420519418e-23
1.608628908783366	9.906853304462283	1.3709253550644267e-23
1.608628908783366	17.332156952971005	9.536698376697056e-24
1.608628908783366	49.467705310393015	5.337929635420011e-24
1.608628908783366	37.39928715601997	6.1741782747321786e-24
1.608628908783366	22.925090228759625	8.079618341758055e-24
1.608628908783366	43.01228796347345	5.735561817649588e-24
1.608628908783366	32.518769542467474	6.658592627475623e-24
1.608628908783366	56.891971679208346	4.9678642997124054e-24
1.608628908783366	19.93342073016781	8.761820803846608e-24
1.608628908783366	65.43049493075686	4.631980090451314e-24
1.608628908783366	75.25050618782434	4.310856474323177e-24
1.608628908783366	99.53317690329328	3.7338539206522086e-24
1.608628908783366	26.365758748139648	7.464271127689645e-24
1.608628908783366	174.13446945244175	2.7500718571387076e-24
1.608628908783366	53.05012054231643	5.154319367957873e-24
1.608628908783366	40.10771632470945	5.950830292313459e-24
1.608628908783366	114.47142425533316	3.474995149742128e-24
1.608628908783366	264.8941746705891	2.1287904861511108e-24
1.608628908783366	230.32611780324953	2.3256093295754508e-24
1.608628908783366	30.322813451483334	6.90850451473206e-24
1.608628908783366	131.6516500199333	3.2221883449973964e-24
1.608628908783366	151.41033725858887	2.9822741360711358e-24
1.608628908783366	86.54433513786495	4.019393477195869e-24
1.608628908783366	46.12720656730547	5.538274084144055e-24
1.608628908783366	200.26910976161423	2.5359490356542943e-24
1.608628908783366	61.012046880572726	4.796983273718172e-24
1.608628908783366	304.6503125379497	1.941462114689948e-24
1.608628908783366	80.70009310287722	4.16257473134383e-24
1.608628908783366	34.87375517605148	6.4059090069185976e-24
1.608628908783366	350.37317466451333	1.7608593988893388e-24
1.608628908783366	70.16892377441258	4.4726525681019575e-24
1.608628908783366	402.95826550053977	1.5941176098955194e-24
1.608628908783366	106.74129716645761	3.6054194968474814e-24
1.608628908783366	186.7451610512345	2.6408411679029315e-24
1.608628908783366	284.07761809561345	2.0329697683376434e-24
1.608628908783366	141.18576674072995	3.0999111217639246e-24
1.608628908783366	247.00616769743354	2.2250247224029764e-24
1.608628908783366	532.9893226844354	1.3431141317946343e-24
1.608628908783366	122.76136152448956	3.343124286786538e-24
1.608628908783366	162.3753637352035	2.863820555111979e-24
1.608628908783366	463.4354895767347	1.4378576054175968e-24
1.608628908783366	92.81181292947042	3.87399381691191e-24
1.608628908783366	612.9820104089729	1.3137476692085586e-24
1.608628908783366	214.7724529992276	2.430740970809223e-24
1.608628908783366	704.9802483707408	1.2873928074756212e-24
1.608628908783366	810.7858667194523	1.2615666460047321e-24
1.608628908783366	326.7128665456223	1.8506608597462875e-24
1.608628908783366	375.74694508502654	1.678504846622398e-24
1.608628908783366	932.4711198522945	1.2362585786325783e-24
1.608628908783366	432.1402099449142	1.5167646527653672e-24
1.608628908783366	571.5880216953658	1.3283497506779899e-24
1.608628908783366	496.9971505928719	1.3655689668878482e-24
1.608628908783366	657.3737216720134	1.2993061032834193e-24
1.608628908783366	756.0344051003009	1.2732409512733494e-24
1.608628908783366	869.5023893585922	1.2476986877093542e-24
1.608628908783366	1000.	1.2249233635474291e-24
1.7251246441157089	1.8500569158527636	1.069308496469603e-22
1.7251246441157089	2.1277191857028694	8.246919142425754e-23
1.7251246441157089	2.447053868675886	6.302024037382775e-23
1.7251246441157089	3.2366964415478443	3.846436907755429e-23
1.7251246441157089	2.8143152895543033	4.869326031493441e-23
1.7251246441157089	4.281149666883797	2.725484093273049e-23
1.7251246441157089	6.512505026813057	1.8785704651506335e-23
1.7251246441157089	5.662638681523797	2.105874329433263e-23
1.7251246441157089	7.489921944455094	1.688195932751274e-23
1.7251246441157089	1.9840366918235672	9.330331990962093e-23
1.7251246441157089	3.7224698645572034	3.181635123474153e-23
1.7251246441157089	2.281807061263093	7.209180443706431e-23
1.7251246441157089	13.103706971044476	1.1423676285197812e-23
1.7251246441157089	8.61403261925502	1.519911458635544e-23
1.7251246441157089	4.923677863659331	2.3825268910151572e-23
1.7251246441157089	17.332156952971005	9.571901198381967e-24
1.7251246441157089	2.6242677296681363	5.529353739846222e-23
1.7251246441157089	15.070351883346424	1.04376316798859e-23
1.7251246441157089	19.93342073016781	8.81037931937456e-24
1.7251246441157089	26.365758748139648	7.50563854818056e-24
1.7251246441157089	11.39370452077802	1.2525927345578236e-23
1.7251246441157089	3.4710956432200746	3.482204663173276e-23
1.7251246441157089	9.906853304462283	1.3785231023400083e-23
1.7251246441157089	22.925090228759625	8.124396051949976e-24
1.7251246441157089	3.018125955472055	4.3118492992900547e-23
1.7251246441157089	4.591187411318369	2.545896191572711e-23
1.7251246441157089	6.984135903152317	1.7808410986536582e-23
1.7251246441157089	5.280247032679416	2.2378712186565363e-23
1.7251246441157089	8.032336642920923	1.600370470735774e-23
1.7251246441157089	6.07272285539607	1.9889779582972395e-23
1.7251246441157089	14.052667897232176	1.0909475912339401e-23
1.7251246441157089	34.87375517605148	6.44141092358032e-24
1.7251246441157089	18.58733915074652	9.191712818037665e-24
1.7251246441157089	3.9920484241344116	2.933910436643215e-23
1.7251246441157089	16.161735803392606	1.0004609164382991e-23
1.7251246441157089	9.23785459502435	1.446159280520425e-23
1.7251246441157089	30.322813451483334	6.946791844644842e-24
1.7251246441157089	40.10771632470945	5.9838101365287904e-24
1.7251246441157089	12.218828313506167	1.196211265486966e-23
1.7251246441157089	21.376984558326384	8.460437988574137e-24
1.7251246441157089	10.62430041375603	1.3140502358780678e-23
1.7251246441157089	28.275147816176883	7.220810803182192e-24
1.7251246441157089	70.16892377441258	4.489162473794076e-24
1.7251246441157089	24.585308585633207	7.801701436507368e-24
1.7251246441157089	61.012046880572726	4.823568431301161e-24
1.7251246441157089	46.12720656730547	5.558717519316827e-24
1.7251246441157089	53.05012054231643	5.173345510806331e-24
1.7251246441157089	80.70009310287722	4.1856439602465125e-24
1.7251246441157089	37.39928715601997	6.208395926329699e-24
1.7251246441157089	106.74129716645761	3.618728184470123e-24
1.7251246441157089	122.76136152448956	3.361652074129613e-24
1.7251246441157089	162.3753637352035	2.8796920135688356e-24
1.7251246441157089	43.01228796347345	5.7673486315800436e-24
1.7251246441157089	92.81181292947042	3.895463713766126e-24
1.7251246441157089	32.518769542467474	6.683171495305839e-24
1.7251246441157089	247.00616769743354	2.237355937563808e-24
1.7251246441157089	141.18576674072995	3.1170910077386937e-24
1.7251246441157089	186.7451610512345	2.6554768617534808e-24
1.7251246441157089	75.25050618782434	4.3347474891856696e-24
1.7251246441157089	214.7724529992276	2.4397135667305625e-24
1.7251246441157089	375.74694508502654	1.684700712788976e-24
1.7251246441157089	284.07761809561345	2.0404740711286886e-24
1.7251246441157089	49.467705310393015	5.367512748895108e-24
1.7251246441157089	432.1402099449142	1.5223634872362005e-24
1.7251246441157089	326.7128665456223	1.857492205529864e-24
1.7251246441157089	65.43049493075686	4.657650790889394e-24
1.7251246441157089	496.9971505928719	1.3706096926129451e-24
1.7251246441157089	131.6516500199333	3.2340824111892724e-24
1.7251246441157089	56.891971679208346	4.995396489783268e-24
1.7251246441157089	114.47142425533316	3.487822401877048e-24
1.7251246441157089	86.54433513786495	4.034230267274599e-24
1.7251246441157089	99.53317690329328	3.75454715413006e-24
1.7251246441157089	174.13446945244175	2.7653129137600925e-24
1.7251246441157089	571.5880216953658	1.3357115415019393e-24
1.7251246441157089	264.8941746705891	2.1366484920278222e-24
1.7251246441157089	657.3737216720134	1.3065069325407526e-24
1.7251246441157089	756.0344051003009	1.2779408665269474e-24
1.7251246441157089	151.41033725858887	2.9932826067683317e-24
1.7251246441157089	230.32611780324953	2.3384979904223563e-24
1.7251246441157089	200.26910976161423	2.5453099861822354e-24
1.7251246441157089	402.95826550053977	1.6029523015020298e-24
1.7251246441157089	869.5023893585922	1.2546135056972708e-24
1.7251246441157089	304.6503125379497	1.9486286352122484e-24
1.7251246441157089	350.37317466451333	1.7706181830938695e-24
1.7251246441157089	463.4354895767347	1.4458262950795679e-24
1.7251246441157089	532.9893226844354	1.35055774766908e-24
1.7251246441157089	1000.	1.231711959377106e-24
1.7251246441157089	612.9820104089729	1.3210285344560046e-24
1.7251246441157089	704.9802483707408	1.2921449614863679e-24
1.7251246441157089	810.7858667194523	1.2662234678867634e-24
1.7251246441157089	932.4711198522945	1.2431099948771036e-24
1.8500569158527636	1.9840366918235672	8.588028889178987e-23
1.8500569158527636	2.6242677296681363	5.2416987127085946e-23
1.8500569158527636	2.281807061263093	6.821556737636594e-23
1.8500569158527636	3.018125955472055	4.080009491914406e-23
1.8500569158527636	2.1277191857028694	7.689333478269453e-23
1.8500569158527636	3.4710956432200746	3.2828552392663754e-23
1.8500569158527636	5.280247032679416	2.1136477448839406e-23
1.8500569158527636	3.9920484241344116	2.765949787596733e-23
1.8500569158527636	4.591187411318369	2.400148601121122e-23
1.8500569158527636	12.218828313506167	1.1339804515029869e-23
1.8500569158527636	6.07272285539607	1.8785704651506335e-23
1.8500569158527636	6.984135903152317	1.6819872121263812e-23
1.8500569158527636	9.23785459502435	1.3709253550644267e-23
1.8500569158527636	8.032336642920923	1.5143216420519418e-23
1.8500569158527636	10.62430041375603	1.2433962931212787e-23
1.8500569158527636	18.58733915074652	8.72959723519495e-24
1.8500569158527636	2.8143152895543033	4.616007799809794e-23
1.8500569158527636	14.052667897232176	1.0360999374882005e-23
1.8500569158527636	21.376984558326384	8.035087424474458e-24
1.8500569158527636	24.585308585633207	7.423131704252823e-24
1.8500569158527636	2.447053868675886	5.974172179681636e-23
1.8500569158527636	16.161735803392606	9.501625021314415e-24
1.8500569158527636	3.2366964415478443	3.632922497120419e-23
1.8500569158527636	4.281149666883797	2.5694554457879006e-23
1.8500569158527636	28.275147816176883	6.857782795348731e-24
1.8500569158527636	5.662638681523797	1.9889779582972395e-23
1.8500569158527636	3.7224698645572034	2.999492719366134e-23
1.8500569158527636	4.923677863659331	2.2461318743208338e-23
1.8500569158527636	6.512505026813057	1.7775633601820496e-23
1.8500569158527636	7.489921944455094	1.5944847480205462e-23
1.8500569158527636	9.906853304462283	1.3044025780995028e-23
1.8500569158527636	13.103706971044476	1.0829379362548503e-23
1.8500569158527636	32.518769542467474	6.35887730586793e-24
1.8500569158527636	8.61403261925502	1.440840704176496e-23
1.8500569158527636	11.39370452077802	1.1874287725463077e-23
1.8500569158527636	22.925090228759625	7.715940077409048e-24
1.8500569158527636	15.070351883346424	9.912877225222923e-24
1.8500569158527636	17.332156952971005	9.090671552855739e-24
1.8500569158527636	19.93342073016781	8.367435370315523e-24
1.8500569158527636	37.39928715601997	5.9071397448815385e-24
1.8500569158527636	26.365758748139648	7.128290756646784e-24
1.8500569158527636	43.01228796347345	5.487493827465295e-24
1.8500569158527636	49.467705310393015	5.107059579703883e-24
1.8500569158527636	75.25050618782434	4.132013421441647e-24
1.8500569158527636	56.891971679208346	4.761764184119662e-24
1.8500569158527636	65.43049493075686	4.439814690095997e-24
1.8500569158527636	30.322813451483334	6.609705742330143e-24
1.8500569158527636	114.47142425533316	3.330829194547378e-24
1.8500569158527636	86.54433513786495	3.852642251662043e-24
1.8500569158527636	99.53317690329328	3.585548182313106e-24
1.8500569158527636	131.6516500199333	3.088510500696401e-24
1.8500569158527636	34.87375517605148	6.1288479232493345e-24
1.8500569158527636	230.32611780324953	2.237355937563808e-24
1.8500569158527636	174.13446945244175	2.6457107477375406e-24
1.8500569158527636	200.26910976161423	2.435223136324694e-24
1.8500569158527636	53.05012054231643	4.931390614502076e-24
1.8500569158527636	350.37317466451333	1.697161141961046e-24
1.8500569158527636	151.41033725858887	2.863820555111979e-24
1.8500569158527636	80.70009310287722	3.989883393268621e-24
1.8500569158527636	46.12720656730547	5.298738958410483e-24
1.8500569158527636	40.10771632470945	5.693451755131734e-24
1.8500569158527636	304.6503125379497	1.864348767865122e-24
1.8500569158527636	61.012046880572726	4.597972441786429e-24
1.8500569158527636	264.8941746705891	2.0442366038817282e-24
1.8500569158527636	70.16892377441258	4.279206491041533e-24
1.8500569158527636	402.95826550053977	1.5364511584155838e-24
1.8500569158527636	463.4354895767347	1.3858437857827416e-24
1.8500569158527636	122.76136152448956	3.21033802191181e-24
1.8500569158527636	92.81181292947042	3.713274738188818e-24
1.8500569158527636	106.74129716645761	3.455842670623864e-24
1.8500569158527636	532.9893226844354	1.2945276125614471e-24
1.8500569158527636	141.18576674072995	2.9767850923400167e-24
1.8500569158527636	247.00616769743354	2.140588365632068e-24
1.8500569158527636	214.7724529992276	2.33419385299268e-24
1.8500569158527636	186.7451610512345	2.5359490356542943e-24
1.8500569158527636	375.74694508502654	1.6148081008540878e-24
1.8500569158527636	326.7128665456223	1.7804310510425148e-24
1.8500569158527636	704.9802483707408	1.238538177995857e-24
1.8500569158527636	284.07761809561345	1.9558216095169725e-24
1.8500569158527636	810.7858667194523	1.2136920806842558e-24
1.8500569158527636	612.9820104089729	1.2662234678867634e-24
1.8500569158527636	932.4711198522945	1.1915375085566746e-24
1.8500569158527636	162.3753637352035	2.7500718571387076e-24
1.8500569158527636	432.1402099449142	1.4592057051865344e-24
1.8500569158527636	496.9971505928719	1.3137476692085586e-24
1.8500569158527636	571.5880216953658	1.2802973259570326e-24
1.8500569158527636	756.0344051003009	1.2271820613375761e-24
1.8500569158527636	657.3737216720134	1.2523043187867985e-24
1.8500569158527636	869.5023893585922	1.2025637770918833e-24
1.8500569158527636	1000.	1.1806123395224973e-24
1.9840366918235672	2.1277191857028694	6.935602839897437e-23
1.9840366918235672	2.447053868675886	5.570250096166207e-23
1.9840366918235672	3.2366964415478443	3.387295558332533e-23
1.9840366918235672	4.281149666883797	2.3913215142685097e-23
1.9840366918235672	5.662638681523797	1.8545003944074594e-23
1.9840366918235672	6.512505026813057	1.6573798310786615e-23
1.9840366918235672	3.7224698645572034	2.7915453772394697e-23
1.9840366918235672	2.8143152895543033	4.3118492992900547e-23
1.9840366918235672	4.923677863659331	2.094267776795872e-23
1.9840366918235672	2.281807061263093	6.290424806742803e-23
1.9840366918235672	7.489921944455094	1.4921671991369495e-23
1.9840366918235672	2.6242677296681363	4.896312116806568e-23
1.9840366918235672	13.103706971044476	1.0153149182383124e-23
1.9840366918235672	15.070351883346424	9.293877139663793e-24
1.9840366918235672	19.93342073016781	7.859404592583328e-24
1.9840366918235672	11.39370452077802	1.1132809247417055e-23
1.9840366918235672	26.365758748139648	6.707841091128834e-24
1.9840366918235672	9.906853304462283	1.2229504134955996e-23
1.9840366918235672	8.61403261925502	1.348382441802979e-23
1.9840366918235672	22.925090228759625	7.247464987375181e-24
1.9840366918235672	17.332156952971005	8.53872932268448e-24
1.9840366918235672	30.322813451483334	6.21984389979188e-24
1.9840366918235672	4.591187411318369	2.2337522904750862e-23
1.9840366918235672	3.4710956432200746	3.055263081037624e-23
1.9840366918235672	3.018125955472055	3.811169051649525e-23
1.9840366918235672	3.9920484241344116	2.5741933938995892e-23
1.9840366918235672	6.07272285539607	1.7515577053083774e-23
1.9840366918235672	6.984135903152317	1.571157523243542e-23
1.9840366918235672	5.280247032679416	1.9671138233635478e-23
1.9840366918235672	34.87375517605148	5.7673486315800436e-24
1.9840366918235672	12.218828313506167	1.0631701327070792e-23
1.9840366918235672	10.62430041375603	1.1657536073158296e-23
1.9840366918235672	8.032336642920923	1.4171481326605922e-23
1.9840366918235672	24.585308585633207	6.972434542455939e-24
1.9840366918235672	14.052667897232176	9.71401673262641e-24
1.9840366918235672	40.10771632470945	5.3576335389828464e-24
1.9840366918235672	9.23785459502435	1.2829535370795241e-23
1.9840366918235672	32.518769542467474	5.9838101365287904e-24
1.9840366918235672	46.12720656730547	4.986202180831193e-24
1.9840366918235672	21.376984558326384	7.547235229298371e-24
1.9840366918235672	53.05012054231643	4.6490781219431156e-24
1.9840366918235672	18.58733915074652	8.184485930705765e-24
1.9840366918235672	16.161735803392606	8.908305184145534e-24
1.9840366918235672	61.012046880572726	4.3347474891856696e-24
1.9840366918235672	28.275147816176883	6.453288565114008e-24
1.9840366918235672	70.16892377441258	4.041669187341605e-24
1.9840366918235672	80.70009310287722	3.761470352439771e-24
1.9840366918235672	92.81181292947042	3.507152114507775e-24
1.9840366918235672	106.74129716645761	3.2640100138661964e-24
1.9840366918235672	37.39928715601997	5.558717519316827e-24
1.9840366918235672	141.18576674072995	2.8115447595799625e-24
1.9840366918235672	186.7451610512345	2.399595954845686e-24
1.9840366918235672	49.467705310393015	4.8146903815808705e-24
1.9840366918235672	122.76136152448956	3.032133245094722e-24
1.9840366918235672	43.01228796347345	5.173345510806331e-24
1.9840366918235672	214.7724529992276	2.2086887586137032e-24
1.9840366918235672	56.891971679208346	4.489162473794076e-24
1.9840366918235672	162.3753637352035	2.602205805852266e-24
1.9840366918235672	375.74694508502654	1.5308005133622875e-24
1.9840366918235672	75.25050618782434	3.902646755206694e-24
1.9840366918235672	65.43049493075686	4.1856439602465125e-24
1.9840366918235672	432.1402099449142	1.3832930621411128e-24
1.9840366918235672	86.54433513786495	3.632085998461139e-24
1.9840366918235672	247.00616769743354	2.0254930643096226e-24
1.9840366918235672	99.53317690329328	3.386515616510109e-24
1.9840366918235672	284.07761809561345	1.8506608597462875e-24
1.9840366918235672	326.7128665456223	1.687807217155093e-24
1.9840366918235672	114.47142425533316	3.1459359935265208e-24
1.9840366918235672	571.5880216953658	1.2136920806842558e-24
1.9840366918235672	496.9971505928719	1.2476986877093542e-24
1.9840366918235672	200.26910976161423	2.3042858925450287e-24
1.9840366918235672	131.6516500199333	2.922447257327223e-24
1.9840366918235672	151.41033725858887	2.7048508455721717e-24
1.9840366918235672	657.3737216720134	1.1893444165760855e-24
1.9840366918235672	230.32611780324953	2.117057630830091e-24
1.9840366918235672	174.13446945244175	2.4988482397694755e-24
1.9840366918235672	869.5023893585922	1.1421045926332686e-24
1.9840366918235672	756.0344051003009	1.1654851866901918e-24
1.9840366918235672	402.95826550053977	1.456519954795038e-24
1.9840366918235672	463.4354895767347	1.3137476692085586e-24
1.9840366918235672	1000.	1.1212567688916238e-24
1.9840366918235672	264.8941746705891	1.937888744180192e-24
1.9840366918235672	304.6503125379497	1.7673592604748497e-24
1.9840366918235672	350.37317466451333	1.6059080658615474e-24
1.9840366918235672	532.9893226844354	1.2271820613375761e-24
1.9840366918235672	612.9820104089729	1.2003503906422248e-24
1.9840366918235672	704.9802483707408	1.1762703718396046e-24
1.9840366918235672	810.7858667194523	1.1526734180736968e-24
1.9840366918235672	932.4711198522945	1.1316326724128518e-24
2.1277191857028694	2.281807061263093	6.562688873098881e-23
2.1277191857028694	2.6242677296681363	5.2416987127085946e-23
2.1277191857028694	3.9920484241344116	2.7305097504543516e-23
2.1277191857028694	3.4710956432200746	3.252754845324799e-23
2.1277191857028694	3.018125955472055	4.0875328265958807e-23
2.1277191857028694	4.591187411318369	2.3606815786973405e-23
2.1277191857028694	6.984135903152317	1.6604359570970547e-23
2.1277191857028694	2.447053868675886	5.930310257872172e-23
2.1277191857028694	5.280247032679416	2.078891820644773e-23
2.1277191857028694	9.23785459502435	1.3533597268954636e-23
2.1277191857028694	8.032336642920923	1.4949186812749503e-23
2.1277191857028694	2.8143152895543033	4.6245194887259816e-23
2.1277191857028694	6.07272285539607	1.851087081848026e-23
2.1277191857028694	18.58733915074652	8.617745150373718e-24
2.1277191857028694	12.218828313506167	1.1194507917455263e-23
2.1277191857028694	10.62430041375603	1.2297280751224582e-23
2.1277191857028694	21.376984558326384	7.946760535320232e-24
2.1277191857028694	14.052667897232176	1.0247104553958877e-23
2.1277191857028694	32.518769542467474	6.300572964682384e-24
2.1277191857028694	16.161735803392606	9.379880966097508e-24
2.1277191857028694	4.281149666883797	2.531864452952879e-23
2.1277191857028694	3.2366964415478443	3.6262358983878385e-23
2.1277191857028694	3.7224698645572034	2.966520351183135e-23
2.1277191857028694	28.275147816176883	6.794904005800863e-24
2.1277191857028694	24.585308585633207	7.341531829032842e-24
2.1277191857028694	7.489921944455094	1.5740546596124902e-23
2.1277191857028694	9.906853304462283	1.2876893044082144e-23
2.1277191857028694	8.61403261925502	1.4223792525979875e-23
2.1277191857028694	5.662638681523797	1.959879319400046e-23
2.1277191857028694	37.39928715601997	5.842204635914905e-24
2.1277191857028694	13.103706971044476	1.071033580520632e-23
2.1277191857028694	11.39370452077802	1.172214280948616e-23
2.1277191857028694	4.923677863659331	2.2132710876772975e-23
2.1277191857028694	6.512505026813057	1.7515577053083774e-23
2.1277191857028694	22.925090228759625	7.63112146275875e-24
2.1277191857028694	34.87375517605148	6.061475654279237e-24
2.1277191857028694	15.070351883346424	9.803908453432742e-24
2.1277191857028694	19.93342073016781	8.275455097119263e-24
2.1277191857028694	17.332156952971005	8.990740998753637e-24
2.1277191857028694	56.891971679208346	4.718103721701268e-24
2.1277191857028694	65.43049493075686	4.391009369222583e-24
2.1277191857028694	43.01228796347345	5.437179173324246e-24
2.1277191857028694	49.467705310393015	5.060233114926064e-24
2.1277191857028694	75.25050618782434	4.0941271234807356e-24
2.1277191857028694	30.322813451483334	6.537047572530202e-24
2.1277191857028694	99.53317690329328	3.552672406527072e-24
2.1277191857028694	40.10771632470945	5.6412486793862214e-24
2.1277191857028694	86.54433513786495	3.810291510825431e-24
2.1277191857028694	131.6516500199333	3.0601920474025197e-24
2.1277191857028694	151.41033725858887	2.837562276691479e-24
2.1277191857028694	114.47142425533316	3.3002889289551386e-24
2.1277191857028694	26.365758748139648	7.062931688315427e-24
2.1277191857028694	200.26910976161423	2.4128946538310844e-24
2.1277191857028694	174.13446945244175	2.6214523111150872e-24
2.1277191857028694	304.6503125379497	1.8506608597462875e-24
2.1277191857028694	264.8941746705891	2.0292279728308097e-24
2.1277191857028694	230.32611780324953	2.2168416930419433e-24
2.1277191857028694	350.37317466451333	1.681599926119321e-24
2.1277191857028694	402.95826550053977	1.5223634872362005e-24
2.1277191857028694	61.012046880572726	4.547428548391714e-24
2.1277191857028694	53.05012054231643	4.8861748528075075e-24
2.1277191857028694	70.16892377441258	4.239970584566874e-24
2.1277191857028694	80.70009310287722	3.953300280957773e-24
2.1277191857028694	92.81181292947042	3.679227841726285e-24
2.1277191857028694	46.12720656730547	5.240491785242027e-24
2.1277191857028694	141.18576674072995	2.94949104571646e-24
2.1277191857028694	463.4354895767347	1.3731370287516564e-24
2.1277191857028694	122.76136152448956	3.180902536000209e-24
2.1277191857028694	106.74129716645761	3.424156160496438e-24
2.1277191857028694	532.9893226844354	1.2826581305811648e-24
2.1277191857028694	162.3753637352035	2.724856536865854e-24
2.1277191857028694	214.7724529992276	2.3127917047435887e-24
2.1277191857028694	612.9820104089729	1.2546135056972708e-24
2.1277191857028694	284.07761809561345	1.937888744180192e-24
2.1277191857028694	186.7451610512345	2.512697000634312e-24
2.1277191857028694	326.7128665456223	1.7641063360867097e-24
2.1277191857028694	375.74694508502654	1.6000019773935048e-24
2.1277191857028694	247.00616769743354	2.1209613798601533e-24
2.1277191857028694	704.9802483707408	1.229444924054156e-24
2.1277191857028694	432.1402099449142	1.4458262950795679e-24
2.1277191857028694	810.7858667194523	1.204781244916125e-24
2.1277191857028694	932.4711198522945	1.1827893299870902e-24
2.1277191857028694	496.9971505928719	1.3041022328516737e-24
2.1277191857028694	571.5880216953658	1.2685583210162405e-24
2.1277191857028694	657.3737216720134	1.2408219808270402e-24
2.1277191857028694	756.0344051003009	1.2159300685471222e-24
2.1277191857028694	869.5023893585922	1.193734644489865e-24
2.1277191857028694	1000.	1.1719443727204115e-24
2.281807061263093	2.447053868675886	5.789970819671214e-23
2.281807061263093	2.8143152895543033	4.607511777137031e-23
2.281807061263093	3.2366964415478443	3.619561606717283e-23
2.281807061263093	2.6242677296681363	5.203214555879716e-23
2.281807061263093	3.7224698645572034	2.94474038238138e-23
2.281807061263093	5.662638681523797	1.9419092490520546e-23
2.281807061263093	4.923677863659331	2.1929776763682036e-23
2.281807061263093	4.281149666883797	2.5086498693400928e-23
2.281807061263093	8.61403261925502	1.409337503048553e-23
2.281807061263093	6.512505026813057	1.7354977291295412e-23
2.281807061263093	3.018125955472055	4.080009491914406e-23
2.281807061263093	13.103706971044476	1.0631701327070792e-23
2.281807061263093	11.39370452077802	1.1636079720595428e-23
2.281807061263093	9.906853304462283	1.2782351866014112e-23
2.281807061263093	15.070351883346424	9.73192889658734e-24
2.281807061263093	17.332156952971005	8.924731656063837e-24
2.281807061263093	26.365758748139648	7.011076176264386e-24
2.281807061263093	34.87375517605148	6.0280677555939485e-24
2.281807061263093	19.93342073016781	8.214697329600931e-24
2.281807061263093	7.489921944455094	1.5596222031419155e-23
2.281807061263093	22.925090228759625	7.58906244161868e-24
2.281807061263093	3.4710956432200746	3.2407921070524845e-23
2.281807061263093	30.322813451483334	6.489053062016053e-24
2.281807061263093	3.9920484241344116	2.7054737945075306e-23
2.281807061263093	5.280247032679416	2.0598305285064964e-23
2.281807061263093	4.591187411318369	2.339036565344466e-23
2.281807061263093	6.07272285539607	1.8341145240217358e-23
2.281807061263093	6.984135903152317	1.6452114732923565e-23
2.281807061263093	9.23785459502435	1.3409508151539513e-23
2.281807061263093	40.10771632470945	5.5998310568201165e-24
2.281807061263093	10.62430041375603	1.2184527380136328e-23
2.281807061263093	12.218828313506167	1.1112318684168548e-23
2.281807061263093	8.032336642920923	1.4812118200406264e-23
2.281807061263093	46.12720656730547	5.211608749392687e-24
2.281807061263093	16.161735803392606	9.311014587100883e-24
2.281807061263093	18.58733915074652	8.57024834047132e-24
2.281807061263093	14.052667897232176	1.0171871084751667e-23
2.281807061263093	28.275147816176883	6.745016332790889e-24
2.281807061263093	21.376984558326384	7.888416018497598e-24
2.281807061263093	53.05012054231643	4.8503009253586346e-24
2.281807061263093	32.518769542467474	6.2543146329135715e-24
2.281807061263093	70.16892377441258	4.216601933796527e-24
2.281807061263093	92.81181292947042	3.6589497315783525e-24
2.281807061263093	61.012046880572726	4.522365339218217e-24
2.281807061263093	37.39928715601997	5.810005252182732e-24
2.281807061263093	24.585308585633207	7.287630855749623e-24
2.281807061263093	106.74129716645761	3.405283881101615e-24
2.281807061263093	141.18576674072995	2.927836104791794e-24
2.281807061263093	80.70009310287722	3.9242754482951926e-24
2.281807061263093	122.76136152448956	3.1633709519913795e-24
2.281807061263093	186.7451610512345	2.4988482397694755e-24
2.281807061263093	43.01228796347345	5.3972598136889096e-24
2.281807061263093	49.467705310393015	5.032343576986891e-24
2.281807061263093	247.00616769743354	2.109271674756124e-24
2.281807061263093	214.7724529992276	2.3000447244108867e-24
2.281807061263093	162.3753637352035	2.709838456070414e-24
2.281807061263093	75.25050618782434	4.071562290765558e-24
2.281807061263093	326.7128665456223	1.754383442008194e-24
2.281807061263093	56.891971679208346	4.683463759827755e-24
2.281807061263093	375.74694508502654	1.5911835465351235e-24
2.281807061263093	432.1402099449142	1.4378576054175968e-24
2.281807061263093	284.07761809561345	1.9272080461915388e-24
2.281807061263093	99.53317690329328	3.526588953519189e-24
2.281807061263093	65.43049493075686	4.366808266306402e-24
2.281807061263093	571.5880216953658	1.2615666460047321e-24
2.281807061263093	86.54433513786495	3.789291041630243e-24
2.281807061263093	114.47142425533316	3.2820993453521967e-24
2.281807061263093	200.26910976161423	2.399595954845686e-24
2.281807061263093	151.41033725858887	2.816729108351768e-24
2.281807061263093	496.9971505928719	1.2969146571266753e-24
2.281807061263093	131.6516500199333	3.043325760757456e-24
2.281807061263093	657.3737216720134	1.2339831750004946e-24
2.281807061263093	230.32611780324953	2.2046235423957085e-24
2.281807061263093	350.37317466451333	1.6723317671486053e-24
2.281807061263093	174.13446945244175	2.602205805852266e-24
2.281807061263093	264.8941746705891	2.0180438575439942e-24
2.281807061263093	869.5023893585922	1.1871553611049548e-24
2.281807061263093	756.0344051003009	1.2092284548056334e-24
2.281807061263093	402.95826550053977	1.5139729618848592e-24
2.281807061263093	1000.	1.1654851866901918e-24
2.281807061263093	463.4354895767347	1.3655689668878482e-24
2.281807061263093	304.6503125379497	1.8404609193308415e-24
2.281807061263093	612.9820104089729	1.2476986877093542e-24
2.281807061263093	532.9893226844354	1.2755887442933447e-24
2.281807061263093	704.9802483707408	1.2226688230179427e-24
2.281807061263093	932.4711198522945	1.1762703718396046e-24
2.281807061263093	810.7858667194523	1.1981410780551498e-24
2.447053868675886	2.6242677296681363	5.089449089516557e-23
2.447053868675886	3.018125955472055	4.0426000163081814e-23
2.447053868675886	3.4710956432200746	3.205167219594557e-23
2.447053868675886	2.8143152895543033	4.556863021184934e-23
2.447053868675886	3.9920484241344116	2.6658928606597026e-23
2.447053868675886	4.591187411318369	2.3048165881454623e-23
2.447053868675886	5.280247032679416	2.0296953203769208e-23
2.447053868675886	6.07272285539607	1.8072815287097634e-23
2.447053868675886	9.23785459502435	1.323769249925146e-23
2.447053868675886	21.376984558326384	7.801701436507368e-24
2.447053868675886	12.218828313506167	1.0990164874407369e-23
2.447053868675886	6.984135903152317	1.6211421192951852e-23
2.447053868675886	18.58733915074652	8.460437988574137e-24
2.447053868675886	8.032336642920923	1.4622330944855182e-23
2.447053868675886	3.2366964415478443	3.586373962938527e-23
2.447053868675886	28.275147816176883	6.67087074127496e-24
2.447053868675886	10.62430041375603	1.2050587157404735e-23
2.447053868675886	16.161735803392606	9.208661879544373e-24
2.447053868675886	3.7224698645572034	2.907009506356688e-23
2.447053868675886	14.052667897232176	1.0041539185500317e-23
2.447053868675886	32.518769542467474	6.18556315254581e-24
2.447053868675886	4.281149666883797	2.4719484587674628e-23
2.447053868675886	24.585308585633207	7.207520493685295e-24
2.447053868675886	37.39928715601997	5.746137908520497e-24
2.447053868675886	4.923677863659331	2.160894532737555e-23
2.447053868675886	5.662638681523797	1.9134992228003504e-23
2.447053868675886	6.512505026813057	1.710107492140668e-23
2.447053868675886	43.01228796347345	5.347772512313561e-24
2.447053868675886	9.906853304462283	1.2618571949643169e-23
2.447053868675886	22.925090228759625	7.491823997156349e-24
2.447053868675886	19.93342073016781	8.124396051949976e-24
2.447053868675886	30.322813451483334	6.4177211846827995e-24
2.447053868675886	7.489921944455094	1.5396388075447404e-23
2.447053868675886	11.39370452077802	1.1486986957111753e-23
2.447053868675886	13.103706971044476	1.0495477635806502e-23
2.447053868675886	17.332156952971005	8.826625220866224e-24
2.447053868675886	49.467705310393015	4.9770247945232524e-24
2.447053868675886	26.365758748139648	6.934005882494279e-24
2.447053868675886	8.61403261925502	1.3912797011035574e-23
2.447053868675886	56.891971679208346	4.631980090451314e-24
2.447053868675886	40.10771632470945	5.538274084144055e-24
2.447053868675886	65.43049493075686	4.3188054793645645e-24
2.447053868675886	34.87375517605148	5.961803327550376e-24
2.447053868675886	15.070351883346424	9.60723396426828e-24
2.447053868675886	75.25050618782434	4.02680503895949e-24
2.447053868675886	86.54433513786495	3.75454715413006e-24
2.447053868675886	151.41033725858887	2.7909026098897035e-24
2.447053868675886	99.53317690329328	3.494253773002773e-24
2.447053868675886	114.47142425533316	3.2460203819563452e-24
2.447053868675886	131.6516500199333	3.0154216048885858e-24
2.447053868675886	174.13446945244175	2.578346264640579e-24
2.447053868675886	264.8941746705891	1.999540478419339e-24
2.447053868675886	200.26910976161423	2.3775941368314355e-24
2.447053868675886	46.12720656730547	5.154319367957873e-24
2.447053868675886	53.05012054231643	4.8058286724117634e-24
2.447053868675886	61.012046880572726	4.4726525681019575e-24
2.447053868675886	70.16892377441258	4.170250312222407e-24
2.447053868675886	230.32611780324953	2.1844094201507472e-24
2.447053868675886	463.4354895767347	1.3530481090181296e-24
2.447053868675886	304.6503125379497	1.8235857924463817e-24
2.447053868675886	350.37317466451333	1.6569982110447184e-24
2.447053868675886	612.9820104089729	1.2362585786325783e-24
2.447053868675886	92.81181292947042	3.618728184470123e-24
2.447053868675886	402.95826550053977	1.5000913925653866e-24
2.447053868675886	106.74129716645761	3.3678507934430326e-24
2.447053868675886	162.3753637352035	2.684992034555936e-24
2.447053868675886	80.70009310287722	3.888293893118413e-24
2.447053868675886	532.9893226844354	1.2638929121861439e-24
2.447053868675886	122.76136152448956	3.1285971280527414e-24
2.447053868675886	284.07761809561345	1.909537537695174e-24
2.447053868675886	214.7724529992276	2.2789556884217325e-24
2.447053868675886	141.18576674072995	2.9009908698583236e-24
2.447053868675886	186.7451610512345	2.4759363807518708e-24
2.447053868675886	810.7858667194523	1.1871553611049548e-24
2.447053868675886	247.00616769743354	2.089931830714096e-24
2.447053868675886	704.9802483707408	1.211458211964271e-24
2.447053868675886	496.9971505928719	1.285023288411666e-24
2.447053868675886	932.4711198522945	1.1654851866901918e-24
2.447053868675886	326.7128665456223	1.7382975567405656e-24
2.447053868675886	657.3737216720134	1.2249233635474291e-24
2.447053868675886	375.74694508502654	1.5765940358521106e-24
2.447053868675886	432.1402099449142	1.4246739353497588e-24
2.447053868675886	571.5880216953658	1.2499993820650603e-24
2.447053868675886	869.5023893585922	1.1762703718396046e-24
2.447053868675886	756.0344051003009	1.2003503906422248e-24
2.447053868675886	1000.	1.1547988905560115e-24
2.6242677296681363	2.8143152895543033	4.465448590793127e-23
2.6242677296681363	3.2366964415478443	3.546950215721362e-23
2.6242677296681363	3.018125955472055	3.990802295549725e-23
2.6242677296681363	3.7224698645572034	2.8592078788574853e-23
2.6242677296681363	4.281149666883797	2.426825843816765e-23
2.6242677296681363	8.61403261925502	1.3709253550644267e-23
2.6242677296681363	4.923677863659331	2.1214498543487673e-23
2.6242677296681363	7.489921944455094	1.5171139758813573e-23
2.6242677296681363	11.39370452077802	1.1339804515029869e-23
2.6242677296681363	9.906853304462283	1.2433962931212787e-23
2.6242677296681363	22.925090228759625	7.395831466158788e-24
2.6242677296681363	13.103706971044476	1.0360999374882005e-23
2.6242677296681363	6.512505026813057	1.685088712932181e-23
2.6242677296681363	26.365758748139648	6.845160659373014e-24
2.6242677296681363	40.10771632470945	5.46731233345464e-24
2.6242677296681363	15.070351883346424	9.484136744623864e-24
2.6242677296681363	5.662638681523797	1.882034455702649e-23
2.6242677296681363	17.332156952971005	8.713529919182755e-24
2.6242677296681363	19.93342073016781	8.02029839293539e-24
2.6242677296681363	30.322813451483334	6.347173433581102e-24
2.6242677296681363	3.9920484241344116	2.6220560526962667e-23
2.6242677296681363	3.4710956432200746	3.1640995018003215e-23
2.6242677296681363	34.87375517605148	5.8854149085301074e-24
2.6242677296681363	5.280247032679416	1.9963198740877444e-23
2.6242677296681363	4.591187411318369	2.2627447758995372e-23
2.6242677296681363	9.23785459502435	1.3044025780995028e-23
2.6242677296681363	8.032336642920923	1.440840704176496e-23
2.6242677296681363	10.62430041375603	1.1874287725463077e-23
2.6242677296681363	12.218828313506167	1.0829379362548503e-23
2.6242677296681363	46.12720656730547	5.08827721829078e-24
2.6242677296681363	14.052667897232176	9.912877225222923e-24
2.6242677296681363	24.585308585633207	7.115170735513152e-24
2.6242677296681363	6.984135903152317	1.597424898632375e-23
2.6242677296681363	28.275147816176883	6.585397061346652e-24
2.6242677296681363	16.161735803392606	9.090671552855739e-24
2.6242677296681363	43.01228796347345	5.279251652927247e-24
2.6242677296681363	32.518769542467474	6.1063077051563454e-24
2.6242677296681363	6.07272285539607	1.7775633601820496e-23
2.6242677296681363	53.05012054231643	4.744251724263986e-24
2.6242677296681363	21.376984558326384	7.701738454560394e-24
2.6242677296681363	61.012046880572726	4.423486271988604e-24
2.6242677296681363	70.16892377441258	4.124408217716866e-24
2.6242677296681363	18.58733915074652	8.352034633639557e-24
2.6242677296681363	37.39928715601997	5.6725128044725e-24
2.6242677296681363	80.70009310287722	3.8384732923936126e-24
2.6242677296681363	141.18576674072995	2.8691012978520606e-24
2.6242677296681363	106.74129716645761	3.330829194547378e-24
2.6242677296681363	92.81181292947042	3.5789487786785465e-24
2.6242677296681363	214.7724529992276	2.2539039303206956e-24
2.6242677296681363	247.00616769743354	2.066957945378499e-24
2.6242677296681363	186.7451610512345	2.4487192832017608e-24
2.6242677296681363	49.467705310393015	4.9132543152587574e-24
2.6242677296681363	162.3753637352035	2.6554768617534808e-24
2.6242677296681363	326.7128665456223	1.7191890632668522e-24
2.6242677296681363	122.76136152448956	3.0942055605265407e-24
2.6242677296681363	284.07761809561345	1.888546663356446e-24
2.6242677296681363	375.74694508502654	1.5592630922930204e-24
2.6242677296681363	432.1402099449142	1.4116111459281009e-24
2.6242677296681363	65.43049493075686	4.2713303701712825e-24
2.6242677296681363	56.891971679208346	4.581062362939391e-24
2.6242677296681363	496.9971505928719	1.2708974794988098e-24
2.6242677296681363	75.25050618782434	3.9825397878760376e-24
2.6242677296681363	571.5880216953658	1.238538177995857e-24
2.6242677296681363	657.3737216720134	1.211458211964271e-24
2.6242677296681363	99.53317690329328	3.4494819972982676e-24
2.6242677296681363	151.41033725858887	2.7602231993940436e-24
2.6242677296681363	86.54433513786495	3.706440246625132e-24
2.6242677296681363	200.26910976161423	2.351458080969992e-24
2.6242677296681363	264.8941746705891	1.9775602334180493e-24
2.6242677296681363	756.0344051003009	1.1871553611049548e-24
2.6242677296681363	114.47142425533316	3.21033802191181e-24
2.6242677296681363	174.13446945244175	2.5500034112667075e-24
2.6242677296681363	304.6503125379497	1.8035397554036465e-24
2.6242677296681363	230.32611780324953	2.1564206434450152e-24
2.6242677296681363	350.37317466451333	1.6387834126755183e-24
2.6242677296681363	463.4354895767347	1.3406420544908858e-24
2.6242677296681363	131.6516500199333	2.9822741360711358e-24
2.6242677296681363	869.5023893585922	1.163340045477204e-24
2.6242677296681363	402.95826550053977	1.483601415648801e-24
2.6242677296681363	532.9893226844354	1.2523043187867985e-24
2.6242677296681363	1000.	1.1442105767268492e-24
2.6242677296681363	612.9820104089729	1.2249233635474291e-24
2.6242677296681363	704.9802483707408	1.1981410780551498e-24
2.6242677296681363	810.7858667194523	1.1762703718396046e-24
2.6242677296681363	932.4711198522945	1.1526734180736968e-24
2.8143152895543033	3.018125955472055	3.910743510162101e-23
2.8143152895543033	3.4710956432200746	3.1120703957981516e-23
2.8143152895543033	3.2366964415478443	3.488625675468095e-23
2.8143152895543033	8.032336642920923	1.414539791603155e-23
2.8143152895543033	4.591187411318369	2.2132710876772975e-23
2.8143152895543033	6.07272285539607	1.74190397316494e-23
2.8143152895543033	6.984135903152317	1.5653792377197508e-23
2.8143152895543033	12.218828313506167	1.0651305655804806e-23
2.8143152895543033	18.58733915074652	8.214697329600931e-24
2.8143152895543033	3.9920484241344116	2.5647262181369057e-23
2.8143152895543033	28.275147816176883	6.489053062016053e-24
2.8143152895543033	10.62430041375603	1.1657536073158296e-23
2.8143152895543033	5.280247032679416	1.95267142195367e-23
2.8143152895543033	21.376984558326384	7.575094344213954e-24
2.8143152895543033	9.23785459502435	1.2829535370795241e-23
2.8143152895543033	16.161735803392606	8.94118841757978e-24
2.8143152895543033	3.7224698645572034	2.8018498107298523e-23
2.8143152895543033	32.518769542467474	6.0169727569402226e-24
2.8143152895543033	37.39928715601997	5.589524251960656e-24
2.8143152895543033	43.01228796347345	5.2020164895836725e-24
2.8143152895543033	24.585308585633207	6.998171895176199e-24
2.8143152895543033	14.052667897232176	9.73192889658734e-24
2.8143152895543033	8.61403261925502	1.345900667877557e-23
2.8143152895543033	6.512505026813057	1.6512844436056253e-23
2.8143152895543033	7.489921944455094	1.4866794183140373e-23
2.8143152895543033	5.662638681523797	1.8442792923488456e-23
2.8143152895543033	4.923677863659331	2.0750655030109358e-23
2.8143152895543033	49.467705310393015	4.841373672975467e-24
2.8143152895543033	13.103706971044476	1.0171871084751667e-23
2.8143152895543033	11.39370452077802	1.1132809247417055e-23
2.8143152895543033	9.906853304462283	1.2229504134955996e-23
2.8143152895543033	30.322813451483334	6.242803214123122e-24
2.8143152895543033	19.93342073016781	7.888416018497598e-24
2.8143152895543033	4.281149666883797	2.3737646119688496e-23
2.8143152895543033	22.925090228759625	7.287630855749623e-24
2.8143152895543033	17.332156952971005	8.57024834047132e-24
2.8143152895543033	26.365758748139648	6.732601749848967e-24
2.8143152895543033	40.10771632470945	5.387325852626326e-24
2.8143152895543033	15.070351883346424	9.328183635139127e-24
2.8143152895543033	34.87375517605148	5.7993116098640485e-24
2.8143152895543033	56.891971679208346	4.514041670775088e-24
2.8143152895543033	46.12720656730547	5.013836000495378e-24
2.8143152895543033	65.43049493075686	4.208841040144435e-24
2.8143152895543033	151.41033725858887	2.7198412847429715e-24
2.8143152895543033	86.54433513786495	3.652215228252931e-24
2.8143152895543033	53.05012054231643	4.674843580656438e-24
2.8143152895543033	230.32611780324953	2.1287904861511108e-24
2.8143152895543033	75.25050618782434	3.9242754482951926e-24
2.8143152895543033	99.53317690329328	3.405283881101615e-24
2.8143152895543033	131.6516500199333	2.9386436283443345e-24
2.8143152895543033	264.8941746705891	1.9486286352122484e-24
2.8143152895543033	174.13446945244175	2.512697000634312e-24
2.8143152895543033	350.37317466451333	1.617785726718233e-24
2.8143152895543033	200.26910976161423	2.317056377675798e-24
2.8143152895543033	114.47142425533316	3.1633709519913795e-24
2.8143152895543033	61.012046880572726	4.358770909428522e-24
2.8143152895543033	532.9893226844354	1.2362585786325783e-24
2.8143152895543033	402.95826550053977	1.4645920722721081e-24
2.8143152895543033	612.9820104089729	1.2092284548056334e-24
2.8143152895543033	304.6503125379497	1.7771540672866585e-24
2.8143152895543033	70.16892377441258	4.064068350755928e-24
2.8143152895543033	704.9802483707408	1.1827893299870902e-24
2.8143152895543033	463.4354895767347	1.3210285344560046e-24
2.8143152895543033	92.81181292947042	3.526588953519189e-24
2.8143152895543033	162.3753637352035	2.6166273803011444e-24
2.8143152895543033	247.00616769743354	2.0367184635293667e-24
2.8143152895543033	810.7858667194523	1.1611988525175831e-24
2.8143152895543033	186.7451610512345	2.4173439116251873e-24
2.8143152895543033	106.74129716645761	3.2820993453521967e-24
2.8143152895543033	375.74694508502654	1.539284297973092e-24
2.8143152895543033	141.18576674072995	2.82712650256718e-24
2.8143152895543033	80.70009310287722	3.789291041630243e-24
2.8143152895543033	122.76136152448956	3.0489375021733548e-24
2.8143152895543033	284.07761809561345	1.864348767865122e-24
2.8143152895543033	214.7724529992276	2.2209294389223523e-24
2.8143152895543033	571.5880216953658	1.2226688230179427e-24
2.8143152895543033	932.4711198522945	1.1379042458592264e-24
2.8143152895543033	657.3737216720134	1.195935831832494e-24
2.8143152895543033	326.7128665456223	1.697161141961046e-24
2.8143152895543033	432.1402099449142	1.3935242118605841e-24
2.8143152895543033	496.9971505928719	1.2546135056972708e-24
2.8143152895543033	756.0344051003009	1.1719443727204115e-24
2.8143152895543033	869.5023893585922	1.1484342020646302e-24
2.8143152895543033	1000.	1.1295498386614755e-24
3.018125955472055	3.2366964415478443	3.356237554469669e-23
3.018125955472055	4.281149666883797	2.2669171647828442e-23
3.018125955472055	4.923677863659331	1.9853171321976787e-23
3.018125955472055	3.7224698645572034	2.6806673924343505e-23
3.018125955472055	3.4710956432200746	2.9939719838614036e-23
3.018125955472055	7.489921944455094	1.4276296821722176e-23
3.018125955472055	8.61403261925502	1.2948257526971173e-23
3.018125955472055	17.332156952971005	8.26022365532329e-24
3.018125955472055	22.925090228759625	7.036956166875753e-24
3.018125955472055	46.12720656730547	4.8503009253586346e-24
3.018125955472055	5.662638681523797	1.764512623984515e-23
3.018125955472055	30.322813451483334	6.0280677555939485e-24
3.018125955472055	13.103706971044476	9.803908453432742e-24
3.018125955472055	15.070351883346424	8.990740998753637e-24
3.018125955472055	11.39370452077802	1.0730085132009015e-23
3.018125955472055	6.512505026813057	1.5827781611930158e-23
3.018125955472055	4.591187411318369	2.1136477448839406e-23
3.018125955472055	34.87375517605148	5.5998310568201165e-24
3.018125955472055	9.906853304462283	1.1765412763802491e-23
3.018125955472055	19.93342073016781	7.617075953353658e-24
3.018125955472055	40.10771632470945	5.211608749392687e-24
3.018125955472055	3.9920484241344116	2.4492832429753505e-23
3.018125955472055	26.365758748139648	6.5010185532847284e-24
3.018125955472055	5.280247032679416	1.8682167005968452e-23
3.018125955472055	9.23785459502435	1.2342673712645421e-23
3.018125955472055	24.585308585633207	6.757453807606668e-24
3.018125955472055	53.05012054231643	4.522365339218217e-24
3.018125955472055	14.052667897232176	9.397177000315124e-24
3.018125955472055	12.218828313506167	1.0247104553958877e-23
3.018125955472055	8.032336642920923	1.358355384644057e-23
3.018125955472055	32.518769542467474	5.810005252182732e-24
3.018125955472055	49.467705310393015	4.683463759827755e-24
3.018125955472055	16.161735803392606	8.617745150373718e-24
3.018125955472055	6.984135903152317	1.5032036067057291e-23
3.018125955472055	21.376984558326384	7.31453169285141e-24
3.018125955472055	37.39928715601997	5.3972598136889096e-24
3.018125955472055	6.07272285539607	1.669638188803331e-23
3.018125955472055	61.012046880572726	4.216601933796527e-24
3.018125955472055	10.62430041375603	1.1235830212709081e-23
3.018125955472055	18.58733915074652	7.932134074401799e-24
3.018125955472055	70.16892377441258	3.931511617141939e-24
3.018125955472055	43.01228796347345	5.023081264837207e-24
3.018125955472055	28.275147816176883	6.2658472781880776e-24
3.018125955472055	122.76136152448956	2.9549297605824453e-24
3.018125955472055	106.74129716645761	3.180902536000209e-24
3.018125955472055	56.891971679208346	4.366808266306402e-24
3.018125955472055	186.7451610512345	2.3428100644674707e-24
3.018125955472055	214.7724529992276	2.1524516296406023e-24
3.018125955472055	141.18576674072995	2.7399578487300222e-24
3.018125955472055	92.81181292947042	3.41156305529808e-24
3.018125955472055	80.70009310287722	3.665696652993097e-24
3.018125955472055	65.43049493075686	4.071562290765558e-24
3.018125955472055	162.3753637352035	2.5359490356542943e-24
3.018125955472055	432.1402099449142	1.35055774766908e-24
3.018125955472055	326.7128665456223	1.6448326550839495e-24
3.018125955472055	247.00616769743354	1.9775602334180493e-24
3.018125955472055	496.9971505928719	1.218172183148355e-24
3.018125955472055	571.5880216953658	1.1871553611049548e-24
3.018125955472055	75.25050618782434	3.796278305941318e-24
3.018125955472055	375.74694508502654	1.4945744687370802e-24
3.018125955472055	284.07761809561345	1.8068653930567443e-24
3.018125955472055	756.0344051003009	1.1379042458592264e-24
3.018125955472055	114.47142425533316	3.0658348894125507e-24
3.018125955472055	230.32611780324953	2.063153592715077e-24
3.018125955472055	86.54433513786495	3.539606653899654e-24
3.018125955472055	99.53317690329328	3.2942145610634503e-24
3.018125955472055	131.6516500199333	2.8480365723964034e-24
3.018125955472055	200.26910976161423	2.24561469117065e-24
3.018125955472055	151.41033725858887	2.6359805508046257e-24
3.018125955472055	174.13446945244175	2.435223136324694e-24
3.018125955472055	1000.	1.0967410973090136e-24
3.018125955472055	657.3737216720134	1.1611988525175831e-24
3.018125955472055	463.4354895767347	1.2826581305811648e-24
3.018125955472055	869.5023893585922	1.1171330946830925e-24
3.018125955472055	350.37317466451333	1.567904618155548e-24
3.018125955472055	264.8941746705891	1.892029049522026e-24
3.018125955472055	532.9893226844354	1.2003503906422248e-24
3.018125955472055	402.95826550053977	1.422051742628047e-24
3.018125955472055	612.9820104089729	1.1741053798851152e-24
3.018125955472055	304.6503125379497	1.725535107112038e-24
3.018125955472055	810.7858667194523	1.1274708384830884e-24
3.018125955472055	704.9802483707408	1.1484342020646302e-24
3.018125955472055	932.4711198522945	1.1068901373230087e-24
3.2366964415478443	3.4710956432200746	2.9285104090283366e-23
3.2366964415478443	3.9920484241344116	2.3693955643333754e-23
3.2366964415478443	4.591187411318369	2.0447074080364544e-23
3.2366964415478443	3.7224698645572034	2.6124128512300091e-23
3.2366964415478443	6.07272285539607	1.6211421192951852e-23
3.2366964415478443	9.23785459502435	1.2028407372155318e-23
3.2366964415478443	10.62430041375603	1.0949746068744506e-23
3.2366964415478443	5.280247032679416	1.8106140660068302e-23
3.2366964415478443	8.032336642920923	1.323769249925146e-23
3.2366964415478443	6.984135903152317	1.4622330944855182e-23
3.2366964415478443	12.218828313506167	1.0004609164382991e-23
3.2366964415478443	24.585308585633207	6.609705742330143e-24
3.2366964415478443	4.281149666883797	2.1889413772830996e-23
3.2366964415478443	18.58733915074652	7.758702261714065e-24
3.2366964415478443	32.518769542467474	5.682972636097344e-24
3.2366964415478443	49.467705310393015	4.581062362939391e-24
3.2366964415478443	37.39928715601997	5.288986330538068e-24
3.2366964415478443	28.275147816176883	6.1288479232493345e-24
3.2366964415478443	16.161735803392606	8.413808179056398e-24
3.2366964415478443	43.01228796347345	4.922314111973032e-24
3.2366964415478443	21.376984558326384	7.154603421524347e-24
3.2366964415478443	4.923677863659331	1.9205625238793905e-23
3.2366964415478443	14.052667897232176	9.174794952234493e-24
3.2366964415478443	9.906853304462283	1.1465844509814897e-23
3.2366964415478443	6.512505026813057	1.5396388075447404e-23
3.2366964415478443	8.61403261925502	1.2618571949643169e-23
3.2366964415478443	5.662638681523797	1.7132608453449116e-23
3.2366964415478443	7.489921944455094	1.3912797011035574e-23
3.2366964415478443	26.365758748139648	6.35887730586793e-24
3.2366964415478443	56.891971679208346	4.2713303701712825e-24
3.2366964415478443	13.103706971044476	9.571901198381967e-24
3.2366964415478443	11.39370452077802	1.047616011733113e-23
3.2366964415478443	19.93342073016781	7.450532715735741e-24
3.2366964415478443	53.05012054231643	4.423486271988604e-24
3.2366964415478443	65.43049493075686	3.9825397878760376e-24
3.2366964415478443	34.87375517605148	5.4773937856116584e-24
3.2366964415478443	17.332156952971005	8.079618341758055e-24
3.2366964415478443	22.925090228759625	6.870428205915727e-24
3.2366964415478443	30.322813451483334	5.896267321051197e-24
3.2366964415478443	40.10771632470945	5.097659748537631e-24
3.2366964415478443	75.25050618782434	3.713274738188818e-24
3.2366964415478443	46.12720656730547	4.744251724263986e-24
3.2366964415478443	86.54433513786495	3.4622150727149044e-24
3.2366964415478443	15.070351883346424	8.777977165849534e-24
3.2366964415478443	131.6516500199333	2.7909026098897035e-24
3.2366964415478443	99.53317690329328	3.2281299001271855e-24
3.2366964415478443	114.47142425533316	3.0043317130414297e-24
3.2366964415478443	174.13446945244175	2.3907709004741947e-24
3.2366964415478443	61.012046880572726	4.124408217716866e-24
3.2366964415478443	230.32611780324953	2.0254930643096226e-24
3.2366964415478443	200.26910976161423	2.200565808437401e-24
3.2366964415478443	304.6503125379497	1.6940374211688144e-24
3.2366964415478443	151.41033725858887	2.5831006069802598e-24
3.2366964415478443	70.16892377441258	3.845551246330225e-24
3.2366964415478443	350.37317466451333	1.539284297973092e-24
3.2366964415478443	402.95826550053977	1.3960938012336945e-24
3.2366964415478443	80.70009310287722	3.585548182313106e-24
3.2366964415478443	532.9893226844354	1.1762703718396046e-24
3.2366964415478443	264.8941746705891	1.854073386373338e-24
3.2366964415478443	92.81181292947042	3.343124286786538e-24
3.2366964415478443	141.18576674072995	2.684992034555936e-24
3.2366964415478443	810.7858667194523	1.1068901373230087e-24
3.2366964415478443	612.9820104089729	1.1526734180736968e-24
3.2366964415478443	186.7451610512345	2.2958113623858553e-24
3.2366964415478443	463.4354895767347	1.2592446614474056e-24
3.2366964415478443	704.9802483707408	1.1274708384830884e-24
3.2366964415478443	122.76136152448956	2.8956514325625695e-24
3.2366964415478443	932.4711198522945	1.0866851135159773e-24
3.2366964415478443	106.74129716645761	3.111353825952323e-24
3.2366964415478443	247.00616769743354	1.937888744180192e-24
3.2366964415478443	214.7724529992276	2.1131610668702513e-24
3.2366964415478443	326.7128665456223	1.6148081008540878e-24
3.2366964415478443	162.3753637352035	2.4850758065229285e-24
3.2366964415478443	375.74694508502654	1.4672927072469589e-24
3.2366964415478443	432.1402099449142	1.3259048480503157e-24
3.2366964415478443	571.5880216953658	1.163340045477204e-24
3.2366964415478443	284.07761809561345	1.7738831150041942e-24
3.2366964415478443	869.5023893585922	1.0967410973090136e-24
3.2366964415478443	496.9971505928719	1.195935831832494e-24
3.2366964415478443	657.3737216720134	1.1400024847221687e-24
3.2366964415478443	756.0344051003009	1.1171330946830925e-24
3.2366964415478443	1000.	1.0767213327144251e-24
3.4710956432200746	3.7224698645572034	2.641449374893993e-23
3.4710956432200746	4.281149666883797	2.180891052547569e-23
3.4710956432200746	3.9920484241344116	2.3693955643333754e-23
3.4710956432200746	4.923677863659331	1.9134992228003504e-23
3.4710956432200746	5.662638681523797	1.7069599428608147e-23
3.4710956432200746	6.512505026813057	1.5368050154923857e-23
3.4710956432200746	8.61403261925502	1.2618571949643169e-23
3.4710956432200746	9.906853304462283	1.1486986957111753e-23
3.4710956432200746	4.591187411318369	2.0334379776493974e-23
3.4710956432200746	11.39370452077802	1.0495477635806502e-23
3.4710956432200746	19.93342073016781	7.464271127689645e-24
3.4710956432200746	7.489921944455094	1.3912797011035574e-23
3.4710956432200746	22.925090228759625	6.895789022571395e-24
3.4710956432200746	13.103706971044476	9.60723396426828e-24
3.4710956432200746	17.332156952971005	8.109442642845528e-24
3.4710956432200746	40.10771632470945	5.11647674369153e-24
3.4710956432200746	26.365758748139648	6.38234983431254e-24
3.4710956432200746	34.87375517605148	5.497612493293981e-24
3.4710956432200746	15.070351883346424	8.81037931937456e-24
3.4710956432200746	53.05012054231643	4.439814690095997e-24
3.4710956432200746	5.280247032679416	1.8039551251355283e-23
3.4710956432200746	46.12720656730547	4.761764184119662e-24
3.4710956432200746	30.322813451483334	5.918032216920943e-24
3.4710956432200746	6.07272285539607	1.6211421192951852e-23
3.4710956432200746	61.012046880572726	4.139632648784033e-24
3.4710956432200746	6.984135903152317	1.4622330944855182e-23
3.4710956432200746	12.218828313506167	1.0041539185500317e-23
3.4710956432200746	9.23785459502435	1.2050587157404735e-23
3.4710956432200746	14.052667897232176	9.191712818037665e-24
3.4710956432200746	70.16892377441258	3.86686351282014e-24
3.4710956432200746	10.62430041375603	1.0969936856171828e-23
3.4710956432200746	21.376984558326384	7.181013214361054e-24
3.4710956432200746	8.032336642920923	1.323769249925146e-23
3.4710956432200746	28.275147816176883	6.151471344065838e-24
3.4710956432200746	18.58733915074652	7.77300892299138e-24
3.4710956432200746	24.585308585633207	6.63410415396551e-24
3.4710956432200746	56.891971679208346	4.2870971350871385e-24
3.4710956432200746	37.39928715601997	5.308509569643837e-24
3.4710956432200746	16.161735803392606	8.444866075334434e-24
3.4710956432200746	49.467705310393015	4.597972441786429e-24
3.4710956432200746	65.43049493075686	4.0046112527529915e-24
3.4710956432200746	43.01228796347345	4.9404838536505816e-24
3.4710956432200746	32.518769542467474	5.7039501971406494e-24
3.4710956432200746	80.70009310287722	3.6054194968474814e-24
3.4710956432200746	106.74129716645761	3.1285971280527414e-24
3.4710956432200746	92.81181292947042	3.3554647639086635e-24
3.4710956432200746	122.76136152448956	2.9063401528110215e-24
3.4710956432200746	141.18576674072995	2.6949031476146277e-24
3.4710956432200746	162.3753637352035	2.494248968663032e-24
3.4710956432200746	247.00616769743354	1.9450420743173037e-24
3.4710956432200746	284.07761809561345	1.7804310510425148e-24
3.4710956432200746	186.7451610512345	2.3042858925450287e-24
3.4710956432200746	214.7724529992276	2.1209613798601533e-24
3.4710956432200746	496.9971505928719	1.2003503906422248e-24
3.4710956432200746	326.7128665456223	1.6207688431764638e-24
3.4710956432200746	756.0344051003009	1.1212567688916238e-24
3.4710956432200746	75.25050618782434	3.7338539206522086e-24
3.4710956432200746	432.1402099449142	1.3307991615845708e-24
3.4710956432200746	1000.	1.0806958349564695e-24
3.4710956432200746	375.74694508502654	1.4727089258891462e-24
3.4710956432200746	657.3737216720134	1.1442105767268492e-24
3.4710956432200746	114.47142425533316	3.0154216048885858e-24
3.4710956432200746	869.5023893585922	1.1007894985227314e-24
3.4710956432200746	571.5880216953658	1.169787343011273e-24
3.4710956432200746	86.54433513786495	3.481402868052573e-24
3.4710956432200746	131.6516500199333	2.8012046707324752e-24
3.4710956432200746	151.41033725858887	2.592635608137883e-24
3.4710956432200746	99.53317690329328	3.240045898385826e-24
3.4710956432200746	264.8941746705891	1.8609173288189614e-24
3.4710956432200746	174.13446945244175	2.399595954845686e-24
3.4710956432200746	304.6503125379497	1.700290622739149e-24
3.4710956432200746	532.9893226844354	1.1827893299870902e-24
3.4710956432200746	200.26910976161423	2.2127614708883353e-24
3.4710956432200746	230.32611780324953	2.0329697683376434e-24
3.4710956432200746	810.7858667194523	1.1109760016955445e-24
3.4710956432200746	463.4354895767347	1.2638929121861439e-24
3.4710956432200746	350.37317466451333	1.54496625922672e-24
3.4710956432200746	402.95826550053977	1.4012472033021008e-24
3.4710956432200746	704.9802483707408	1.1316326724128518e-24
3.4710956432200746	932.4711198522945	1.0906963950693824e-24
3.4710956432200746	612.9820104089729	1.156928282303924e-24
3.7224698645572034	3.9920484241344116	2.4045743558276472e-23
3.7224698645572034	4.281149666883797	2.180891052547569e-23
3.7224698645572034	4.923677863659331	1.9099773195700532e-23
3.7224698645572034	6.07272285539607	1.624131424774465e-23
3.7224698645572034	5.662638681523797	1.710107492140668e-23
3.7224698645572034	4.591187411318369	2.0296953203769208e-23
3.7224698645572034	5.280247032679416	1.8039551251355283e-23
3.7224698645572034	6.512505026813057	1.5424778249687815e-23
3.7224698645572034	6.984135903152317	1.4676306365754228e-23
3.7224698645572034	9.23785459502435	1.211737220547909e-23
3.7224698645572034	12.218828313506167	1.0115808690374269e-23
3.7224698645572034	11.39370452077802	1.0573104572576484e-23
3.7224698645572034	13.103706971044476	9.678291249068276e-24
3.7224698645572034	10.62430041375603	1.1071450630368362e-23
3.7224698645572034	8.032336642920923	1.3335601480079087e-23
3.7224698645572034	7.489921944455094	1.398990253337187e-23
3.7224698645572034	8.61403261925502	1.2711901774245117e-23
3.7224698645572034	15.070351883346424	8.891908946075231e-24
3.7224698645572034	9.906853304462283	1.1571947322055618e-23
3.7224698645572034	17.332156952971005	8.169421922790732e-24
3.7224698645572034	16.161735803392606	8.523013309829219e-24
3.7224698645572034	18.58733915074652	7.844938915203893e-24
3.7224698645572034	14.052667897232176	9.276771234665244e-24
3.7224698645572034	19.93342073016781	7.533344117236743e-24
3.7224698645572034	32.518769542467474	5.756733501177223e-24
3.7224698645572034	40.10771632470945	5.163823676645726e-24
3.7224698645572034	26.365758748139648	6.44141092358032e-24
3.7224698645572034	24.585308585633207	6.695494931315669e-24
3.7224698645572034	28.275147816176883	6.208395926329699e-24
3.7224698645572034	22.925090228759625	6.95960138347395e-24
3.7224698645572034	21.376984558326384	7.247464987375181e-24
3.7224698645572034	34.87375517605148	5.5484863862417616e-24
3.7224698645572034	30.322813451483334	5.972796596518838e-24
3.7224698645572034	37.39928715601997	5.3576335389828464e-24
3.7224698645572034	43.01228796347345	4.986202180831193e-24
3.7224698645572034	46.12720656730547	4.8058286724117634e-24
3.7224698645572034	61.012046880572726	4.177940046490597e-24
3.7224698645572034	56.891971679208346	4.32676914197613e-24
3.7224698645572034	49.467705310393015	4.6405212314774835e-24
3.7224698645572034	70.16892377441258	3.895463713766126e-24
3.7224698645572034	53.05012054231643	4.480899917097217e-24
3.7224698645572034	65.43049493075686	4.034230267274599e-24
3.7224698645572034	99.53317690329328	3.27002868607438e-24
3.7224698645572034	131.6516500199333	2.82712650256718e-24
3.7224698645572034	80.70009310287722	3.63878338448747e-24
3.7224698645572034	151.41033725858887	2.6166273803011444e-24
3.7224698645572034	92.81181292947042	3.386515616510109e-24
3.7224698645572034	162.3753637352035	2.517330288994639e-24
3.7224698645572034	114.47142425533316	3.043325760757456e-24
3.7224698645572034	75.25050618782434	3.768406316783006e-24
3.7224698645572034	200.26910976161423	2.229127557382758e-24
3.7224698645572034	174.13446945244175	2.4218013736295046e-24
3.7224698645572034	122.76136152448956	2.9332348890231805e-24
3.7224698645572034	106.74129716645761	3.151736943110782e-24
3.7224698645572034	214.7724529992276	2.140588365632068e-24
3.7224698645572034	141.18576674072995	2.7198412847429715e-24
3.7224698645572034	86.54433513786495	3.507152114507775e-24
3.7224698645572034	264.8941746705891	1.878137914861794e-24
3.7224698645572034	284.07761809561345	1.7935995235426344e-24
3.7224698645572034	247.00616769743354	1.9630411352530028e-24
3.7224698645572034	230.32611780324953	2.0480060745581085e-24
3.7224698645572034	186.7451610512345	2.3256093295754508e-24
3.7224698645572034	326.7128665456223	1.635767139386216e-24
3.7224698645572034	375.74694508502654	1.483601415648801e-24
3.7224698645572034	432.1402099449142	1.3431141317946343e-24
3.7224698645572034	463.4354895767347	1.2755887442933447e-24
3.7224698645572034	350.37317466451333	1.5592630922930204e-24
3.7224698645572034	402.95826550053977	1.4116111459281009e-24
3.7224698645572034	532.9893226844354	1.1915375085566746e-24
3.7224698645572034	612.9820104089729	1.1654851866901918e-24
3.7224698645572034	657.3737216720134	1.1526734180736968e-24
3.7224698645572034	304.6503125379497	1.7128663584266625e-24
3.7224698645572034	571.5880216953658	1.1784393559316245e-24
3.7224698645572034	496.9971505928719	1.2092284548056334e-24
3.7224698645572034	810.7858667194523	1.119193032575822e-24
3.7224698645572034	704.9802483707408	1.1421045926332686e-24
3.7224698645572034	869.5023893585922	1.1089311877115542e-24
3.7224698645572034	1000.	1.0886889068450358e-24
3.7224698645572034	756.0344051003009	1.1316326724128518e-24
3.7224698645572034	932.4711198522945	1.0987634333722839e-24
3.9920484241344116	4.281149666883797	7.260828952532701e-24
3.9920484241344116	4.591187411318369	5.9838101365287904e-24
3.9920484241344116	5.280247032679416	4.3347474891856696e-24
3.9920484241344116	6.07272285539607	3.306374497679283e-24
3.9920484241344116	7.489921944455094	2.3384979904223563e-24
3.9920484241344116	4.923677863659331	5.0509194705089875e-24
3.9920484241344116	5.662638681523797	3.761470352439771e-24
3.9920484241344116	6.984135903152317	2.607004143999837e-24
3.9920484241344116	9.23785459502435	1.7447141357816846e-24
3.9920484241344116	16.161735803392606	9.783610562725664e-25
3.9920484241344116	12.218828313506167	1.2638929121861439e-24
3.9920484241344116	14.052667897232176	1.104852843602807e-24
3.9920484241344116	13.103706971044476	1.1784393559316245e-24
3.9920484241344116	8.032336642920923	2.109271674756124e-24
3.9920484241344116	9.906853304462283	1.5970570835228963e-24
3.9920484241344116	6.512505026813057	2.922447257327223e-24
3.9920484241344116	11.39370452077802	1.3605467795664908e-24
3.9920484241344116	8.61403261925502	1.9130586299895558e-24
3.9920484241344116	15.070351883346424	1.0377714471445282e-24
3.9920484241344116	10.62430041375603	1.4727089258891462e-24
3.9920484241344116	17.332156952971005	9.257564722330809e-25
3.9920484241344116	19.93342073016781	8.350111535698756e-25
3.9920484241344116	18.58733915074652	8.77595599250039e-25
3.9920484241344116	21.376984558326384	7.944930753776883e-25
3.9920484241344116	40.10771632470945	5.516635308762615e-25
3.9920484241344116	22.925090228759625	7.587315021858794e-25
3.9920484241344116	30.322813451483334	6.404434014181981e-25
3.9920484241344116	24.585308585633207	7.259157110182949e-25
3.9920484241344116	28.275147816176883	6.669334739767708e-25
3.9920484241344116	37.39928715601997	5.723686981458358e-25
3.9920484241344116	32.518769542467474	6.161395332457494e-25
3.9920484241344116	43.01228796347345	5.336700550299958e-25
3.9920484241344116	26.365758748139648	6.945192310917064e-25
3.9920484241344116	34.87375517605148	5.938509766936924e-25
3.9920484241344116	46.12720656730547	5.153132560024531e-25
3.9920484241344116	61.012046880572726	4.513002289998722e-25
3.9920484241344116	53.05012054231643	4.822457780432867e-25
3.9920484241344116	56.891971679208346	4.6651648423732765e-25
3.9920484241344116	49.467705310393015	4.985054082724925e-25
3.9920484241344116	65.43049493075686	4.365802786761181e-25
3.9920484241344116	75.25050618782434	4.093184430138825e-25
3.9920484241344116	70.16892377441258	4.23119220195183e-25
3.9920484241344116	80.70009310287722	3.9669794738489253e-25
3.9920484241344116	86.54433513786495	3.851755161425256e-25
3.9920484241344116	122.76136152448956	3.404499797377488e-25
3.9920484241344116	92.81181292947042	3.7398776377260517e-25
3.9920484241344116	151.41033725858887	3.2333377474638006e-25
3.9920484241344116	162.3753637352035	3.1801701172082384e-25
3.9920484241344116	141.18576674072995	3.28134362548639e-25
3.9920484241344116	131.6516500199333	3.3423545156213346e-25
3.9920484241344116	99.53317690329328	3.644653727052271e-25
3.9920484241344116	114.47142425533316	3.4741950146481185e-25
3.9920484241344116	106.74129716645761	3.5518543858543543e-25
3.9920484241344116	186.7451610512345	3.0877993556347754e-25
3.9920484241344116	200.26910976161423	3.042625019709266e-25
3.9920484241344116	247.00616769743354	2.927161955817166e-25
3.9920484241344116	230.32611780324953	2.9596968621426794e-25
3.9920484241344116	214.7724529992276	3.0036399505686595e-25
3.9920484241344116	284.07761809561345	2.8526312263096888e-25
3.9920484241344116	264.8941746705891	2.889656311679595e-25
3.9920484241344116	304.6503125379497	2.8212732548510748e-25
3.9920484241344116	326.7128665456223	2.7902599905403265e-25
3.9920484241344116	350.37317466451333	2.7595876441330884e-25
3.9920484241344116	463.4354895767347	2.6451015595439913e-25
3.9920484241344116	432.1402099449142	2.6695788419534508e-25
3.9920484241344116	402.95826550053977	2.699250755862731e-25
3.9920484241344116	375.74694508502654	2.729252468038765e-25
3.9920484241344116	496.9971505928719	2.616024888699061e-25
3.9920484241344116	571.5880216953658	2.649978995328976e-25
3.9920484241344116	532.9893226844354	2.63052304930098e-25
3.9920484241344116	612.9820104089729	2.664665331545409e-25
3.9920484241344116	657.3737216720134	2.6695788419534508e-25
3.9920484241344116	704.9802483707408	2.6695788419534508e-25
3.9920484241344116	756.0344051003009	2.6695788419534508e-25
3.9920484241344116	810.7858667194523	2.6597608647303907e-25
3.9920484241344116	869.5023893585922	2.654865424863108e-25
3.9920484241344116	1000.	2.6402331009546077e-25
3.9920484241344116	932.4711198522945	2.649978995328976e-25
4.	4.2560148781427225	7.395831466158788e-24
4.	4.818251106634234	5.318298197398642e-24
4.	5.454760942168752	4.056588203765469e-24
4.	4.528415660743051	6.208395926329699e-24
4.	6.991144953232454	2.602205805852266e-24
4.	6.175356219031625	3.2044292137372397e-24
4.	10.143951960040074	1.5535285512169746e-24
4.	7.914702573185648	2.1524516296406023e-24
4.	8.960265770634306	1.813535076602135e-24
4.	30.9873055676151	6.334032324270909e-25
4.	35.08084995415465	5.916669560266706e-25
4.	11.484007729417664	1.35055774766908e-24
4.	44.96169671087044	5.220016485012023e-25
4.	16.66296772491886	9.534502503976769e-25
4.	39.71516758114278	5.5472088193718925e-25
4.	14.71858501804111	1.0590161852237342e-24
4.	21.356247129984272	7.959580811135947e-25
4.	13.001090112497304	1.1893444165760855e-24
4.	18.86421099999465	8.679484995830104e-25
4.	24.177490989529915	7.339841404440269e-25
4.	5.126637099115734	4.614944940819831e-24
4.	5.803885931645506	3.5921597549199035e-24
4.	27.371432208615314	6.793339445011227e-25
4.	6.570601986507445	2.8796920135688356e-24
4.	7.4386042340524305	2.3601380199021274e-24
4.	8.421272976888153	1.973920422285041e-24
4.	50.901312879771275	4.912123013765077e-25
4.	12.2190269392769	1.2638929121861439e-24
4.	10.7932026162739	1.4458262950795679e-24
4.	9.533756107983145	1.6754154637938484e-24
4.	15.660629205497877	1.0039227070647211e-24
4.	13.83320823771569	1.119193032575822e-24
4.	37.32615483569366	5.723686981458358e-25
4.	22.72312638162647	7.62936435869785e-25
4.	17.729459637816653	9.088578380052865e-25
4.	42.257086028318774	5.376171999866539e-25
4.	32.970608382331186	6.116158832373252e-25
4.	20.071590670100196	8.304089791802361e-25
4.	29.12330567898544	6.559667036858327e-25
4.	65.23813975078318	4.3738531100713e-25
4.	25.72494034190023	7.0483086819744435e-25
4.	57.62557559928457	4.639452728146744e-25
4.	83.6130668809155	3.908942780812434e-25
4.	47.839412537001294	5.059067970825196e-25
4.	73.8563534312976	4.1310620045892632e-25
4.	54.159186233326054	4.769446198688803e-25
4.	121.32017564297009	3.417066829966695e-25
4.	94.65868037657351	3.712419738022287e-25
4.	107.16346266063664	3.5518543858543543e-25
4.	137.3470458364309	3.305613188337651e-25
4.	225.6131930534454	2.9760996726150517e-25
4.	176.0321151597488	3.1221197192852765e-25
4.	155.4911283306219	3.209598825451304e-25
4.	289.15924138943836	2.8473807976651014e-25
4.	419.56181327636216	2.684373801648721e-25
4.	370.60362361481424	2.7342850739158054e-25
4.	327.3583092891284	2.7902599905403265e-25
4.	69.41362335042187	4.246810804818015e-25
4.	255.41757917336696	2.905670953387348e-25
4.	199.28664677078277	3.0482354689934813e-25
4.	474.9875714726077	2.63052304930098e-25
4.	88.96461416307976	3.8024027304460345e-25
4.	78.58343476224252	4.018467991651496e-25
4.	61.31382677802331	4.504695854775705e-25
4.	608.7722263825888	2.664665331545409e-25
4.	114.02232286924034	3.4806012575492257e-25
4.	129.08511813884218	3.360878036848277e-25
4.	100.7171880070134	3.6245661725686756e-25
4.	537.7352893287167	2.6353736030378117e-25
4.	240.0532765851876	2.937966990883128e-25
4.	187.29882528770608	3.082116086785989e-25
4.	146.1377676372	3.2572522479361133e-25
4.	165.44313889858145	3.1684743256153745e-25
4.	307.666508376478	2.8160805423213727e-25
4.	446.4153299011838	2.6597608647303907e-25
4.	348.31045870454415	2.7595876441330884e-25
4.	689.1934209440825	2.6695788419534508e-25
4.	212.0417334179063	3.009178513323393e-25
4.	394.3236339995635	2.709214502149777e-25
4.	271.7652542752618	2.8737299348693967e-25
4.	505.38854278007426	2.616024888699061e-25
4.	780.2385701710655	2.664665331545409e-25
4.	883.3111400696051	2.654865424863108e-25
4.	1000.	2.6402331009546077e-25
4.	647.7359132210921	2.6695788419534508e-25
4.	572.1523479713496	2.649978995328976e-25
4.	733.3043633640241	2.6695788419534508e-25
4.	830.1767407872153	2.6597608647303907e-25
4.	939.8463385413619	2.649978995328976e-25
4.2560148781427225	4.528415660743051	5.7039501971406494e-24
4.2560148781427225	5.126637099115734	4.201094430854781e-24
4.2560148781427225	5.803885931645506	3.2460203819563452e-24
4.2560148781427225	4.818251106634234	4.859244639151373e-24
4.2560148781427225	6.570601986507445	2.592635608137883e-24
4.2560148781427225	8.421272976888153	1.7641063360867097e-24
4.2560148781427225	9.533756107983145	1.4945744687370802e-24
4.2560148781427225	7.4386042340524305	2.117057630830091e-24
4.2560148781427225	20.071590670100196	7.245796222145497e-25
4.2560148781427225	10.7932026162739	1.2873928074756212e-24
4.2560148781427225	13.83320823771569	9.89235372691957e-25
4.2560148781427225	12.2190269392769	1.1212567688916238e-24
4.2560148781427225	32.970608382331186	5.248946117016405e-25
4.2560148781427225	17.729459637816653	7.974257882472511e-25
4.2560148781427225	29.12330567898544	5.639949753532254e-25
4.2560148781427225	15.660629205497877	8.84086495658627e-25
4.2560148781427225	5.454760942168752	3.6724560153955634e-24
4.2560148781427225	25.72494034190023	6.104901697124866e-25
4.2560148781427225	42.257086028318774	4.580007550311895e-25
4.2560148781427225	22.72312638162647	6.632576618149726e-25
4.2560148781427225	37.32615483569366	4.894057575461437e-25
4.2560148781427225	6.175356219031625	2.890321822802297e-24
4.2560148781427225	47.839412537001294	4.294013383220739e-25
4.2560148781427225	6.991144953232454	2.3384979904223563e-24
4.2560148781427225	7.914702573185648	1.9307617220251523e-24
4.2560148781427225	8.960265770634306	1.6207688431764638e-24
4.2560148781427225	10.143951960040074	1.3858437857827416e-24
4.2560148781427225	21.356247129984272	6.919649802545796e-25
4.2560148781427225	11.484007729417664	1.2003503906422248e-24
4.2560148781427225	13.001090112497304	1.0531794043076782e-24
4.2560148781427225	16.66296772491886	8.380934308510631e-25
4.2560148781427225	54.159186233326054	4.033301365484793e-25
4.2560148781427225	30.9873055676151	5.435927235499435e-25
4.2560148781427225	14.71858501804111	9.343232520345946e-25
4.2560148781427225	24.177490989529915	6.357413142416799e-25
4.2560148781427225	61.31382677802331	3.7954041937862446e-25
4.2560148781427225	18.86421099999465	7.587315021858794e-25
4.2560148781427225	39.71516758114278	4.734429284219411e-25
4.2560148781427225	50.901312879771275	4.161616277596247e-25
4.2560148781427225	27.371432208615314	5.862419807656196e-25
4.2560148781427225	35.08084995415465	5.059067970825196e-25
4.2560148781427225	44.96169671087044	4.430622552718614e-25
4.2560148781427225	69.41362335042187	3.5715389674281768e-25
4.2560148781427225	114.02232286924034	2.8843377362773988e-25
4.2560148781427225	129.08511813884218	2.7748814377940534e-25
4.2560148781427225	88.96461416307976	3.174316834763577e-25
4.2560148781427225	100.7171880070134	3.0147272889124945e-25
4.2560148781427225	78.58343476224252	3.360878036848277e-25
4.2560148781427225	187.29882528770608	2.5447239157685176e-25
4.2560148781427225	146.1377676372	2.684373801648721e-25
4.2560148781427225	165.44313889858145	2.6112099473621515e-25
4.2560148781427225	57.62557559928457	3.916150676982577e-25
4.2560148781427225	348.31045870454415	2.291058142959224e-25
4.2560148781427225	212.0417334179063	2.4890849064726684e-25
4.2560148781427225	271.7652542752618	2.381429839754221e-25
4.2560148781427225	121.32017564297009	2.8264755424845234e-25
4.2560148781427225	137.3470458364309	2.729252468038765e-25
4.2560148781427225	307.666508376478	2.3379595395098288e-25
4.2560148781427225	65.23813975078318	3.6783806810287094e-25
4.2560148781427225	394.3236339995635	2.253384957615565e-25
4.2560148781427225	73.8563534312976	3.4678005627983476e-25
4.2560148781427225	572.1523479713496	2.2163312541031728e-25
4.2560148781427225	505.38854278007426	2.183906448905772e-25
4.2560148781427225	240.0532765851876	2.4346624139612886e-25
4.2560148781427225	107.16346266063664	2.9488119105828985e-25
4.2560148781427225	446.4153299011838	2.212251971441218e-25
4.2560148781427225	199.28664677078277	2.5167506610467874e-25
4.2560148781427225	94.65868037657351	3.093493104148798e-25
4.2560148781427225	176.0321151597488	2.577752587457749e-25
4.2560148781427225	155.4911283306219	2.649978995328976e-25
4.2560148781427225	83.6130668809155	3.2692757455384965e-25
4.2560148781427225	647.7359132210921	2.236840775117159e-25
4.2560148781427225	289.15924138943836	2.3595945862640775e-25
4.2560148781427225	225.6131930534454	2.457192331295938e-25
4.2560148781427225	370.60362361481424	2.270051504645924e-25
4.2560148781427225	830.1767407872153	2.240965398310757e-25
4.2560148781427225	733.3043633640241	2.2450976271044664e-25
4.2560148781427225	939.8463385413619	2.2286142895619905e-25
4.2560148781427225	327.3583092891284	2.3122591728324856e-25
4.2560148781427225	419.56181327636216	2.232723743525154e-25
4.2560148781427225	255.41757917336696	2.4078990266071075e-25
4.2560148781427225	608.7722263825888	2.2286142895619905e-25
4.2560148781427225	537.7352893287167	2.2000591171028423e-25
4.2560148781427225	474.9875714726077	2.1960097842266943e-25
4.2560148781427225	689.1934209440825	2.240965398310757e-25
4.2560148781427225	883.3111400696051	2.236840775117159e-25
4.2560148781427225	780.2385701710655	2.2450976271044664e-25
4.2560148781427225	1000.	2.2245123992805784e-25
4.528415660743051	4.818251106634234	5.538274084144055e-24
4.528415660743051	5.126637099115734	4.770544640562851e-24
4.528415660743051	6.991144953232454	2.6311288799462223e-24
4.528415660743051	7.914702573185648	2.1683716508490416e-24
4.528415660743051	6.175356219031625	3.258002419363632e-24
4.528415660743051	5.454760942168752	4.16257473134383e-24
4.528415660743051	10.143951960040074	1.5563931806378733e-24
4.528415660743051	8.960265770634306	1.8235857924463817e-24
4.528415660743051	13.001090112497304	1.1806123395224973e-24
4.528415660743051	14.71858501804111	1.0454470405100396e-24
4.528415660743051	18.86421099999465	8.47408696516695e-25
4.528415660743051	11.484007729417664	1.3455907674860413e-24
4.528415660743051	27.371432208615314	6.5235133501530315e-25
4.528415660743051	39.71516758114278	5.248946117016405e-25
4.528415660743051	44.96169671087044	4.912123013765077e-25
4.528415660743051	30.9873055676151	6.04892605011488e-25
4.528415660743051	21.356247129984272	7.714163443435937e-25
4.528415660743051	16.66296772491886	9.377721201373972e-25
4.528415660743051	24.177490989529915	7.074326108961338e-25
4.528415660743051	35.08084995415465	5.629569107949023e-25
4.528415660743051	7.4386042340524305	2.3819783022270365e-24
4.528415660743051	6.570601986507445	2.9170683283403116e-24
4.528415660743051	5.803885931645506	3.665696652993097e-24
4.528415660743051	8.421272976888153	1.9848600029523825e-24
4.528415660743051	50.901312879771275	4.613882326558529e-25
4.528415660743051	9.533756107983145	1.681599926119321e-24
4.528415660743051	12.2190269392769	1.2592446614474056e-24
4.528415660743051	13.83320823771569	1.1089311877115542e-24
4.528415660743051	57.62557559928457	4.333749391795512e-25
4.528415660743051	15.660629205497877	9.89235372691957e-25
4.528415660743051	10.7932026162739	1.4458262950795679e-24
4.528415660743051	42.257086028318774	5.077742512121791e-25
4.528415660743051	29.12330567898544	6.275955785921372e-25
4.528415660743051	20.071590670100196	8.077757969037269e-25
4.528415660743051	47.839412537001294	4.76066776398983e-25
4.528415660743051	22.72312638162647	7.380519228238463e-25
4.528415660743051	17.729459637816653	8.906254002115391e-25
4.528415660743051	25.72494034190023	6.793339445011227e-25
4.528415660743051	32.970608382331186	5.830109007752787e-25
4.528415660743051	37.32615483569366	5.435927235499435e-25
4.528415660743051	54.159186233326054	4.463392443588388e-25
4.528415660743051	83.6130668809155	3.6178949541226534e-25
4.528415660743051	65.23813975078318	4.0706247930897613e-25
4.528415660743051	94.65868037657351	3.423367731335152e-25
4.528415660743051	73.8563534312976	3.8305261648025295e-25
4.528415660743051	121.32017564297009	3.110637421100302e-25
4.528415660743051	137.3470458364309	2.992593388407799e-25
4.528415660743051	155.4911283306219	2.8949846942704647e-25
4.528415660743051	255.41757917336696	2.606403868196287e-25
4.528415660743051	176.0321151597488	2.8108973872719215e-25
4.528415660743051	199.28664677078277	2.7342850739158054e-25
4.528415660743051	61.31382677802331	4.200127107752869e-25
4.528415660743051	225.6131930534454	2.6695788419534508e-25
4.528415660743051	107.16346266063664	3.2572522479361133e-25
4.528415660743051	327.3583092891284	2.498272867406325e-25
4.528415660743051	370.60362361481424	2.4481554532827427e-25
4.528415660743051	537.7352893287167	2.363945561383209e-25
4.528415660743051	289.15924138943836	2.5494162601682805e-25
4.528415660743051	608.7722263825888	2.3990434358198513e-25
4.528415660743051	419.56181327636216	2.4034671526565197e-25
4.528415660743051	474.9875714726077	2.3595945862640775e-25
4.528415660743051	100.7171880070134	3.3362027236450947e-25
4.528415660743051	69.41362335042187	3.9523900137039324e-25
4.528415660743051	88.96461416307976	3.5192875474027073e-25
4.528415660743051	78.58343476224252	3.719265255470863e-25
4.528415660743051	129.08511813884218	3.0482354689934813e-25
4.528415660743051	187.29882528770608	2.7697741120199084e-25
4.528415660743051	146.1377676372	2.9433844559648497e-25
4.528415660743051	271.7652542752618	2.577752587457749e-25
4.528415660743051	212.0417334179063	2.699250755862731e-25
4.528415660743051	165.44313889858145	2.8473807976651014e-25
4.528415660743051	689.1934209440825	2.416787306043126e-25
4.528415660743051	240.0532765851876	2.6353736030378117e-25
4.528415660743051	348.31045870454415	2.4753662839593844e-25
4.528415660743051	394.3236339995635	2.4257083947915e-25
4.528415660743051	572.1523479713496	2.381429839754221e-25
4.528415660743051	307.666508376478	2.5260407446005148e-25
4.528415660743051	114.02232286924034	3.1801701172082384e-25
4.528415660743051	446.4153299011838	2.381429839754221e-25
4.528415660743051	647.7359132210921	2.4078990266071075e-25
4.528415660743051	505.38854278007426	2.3422706206782273e-25
4.528415660743051	780.2385701710655	2.4212437416943998e-25
4.528415660743051	883.3111400696051	2.4212437416943998e-25
4.528415660743051	1000.	2.416787306043126e-25
4.528415660743051	733.3043633640241	2.4212437416943998e-25
4.528415660743051	830.1767407872153	2.4212437416943998e-25
4.528415660743051	939.8463385413619	2.416787306043126e-25
4.818251106634234	5.126637099115734	4.7881541554796684e-24
4.818251106634234	5.803885931645506	3.625400939351486e-24
4.818251106634234	6.570601986507445	2.8585495318767386e-24
4.818251106634234	5.454760942168752	4.139632648784033e-24
4.818251106634234	7.4386042340524305	2.317056377675798e-24
4.818251106634234	9.533756107983145	1.6207688431764638e-24
4.818251106634234	8.421272976888153	1.9236609110986886e-24
4.818251106634234	15.660629205497877	9.395013253092879e-25
4.818251106634234	17.729459637816653	8.411870857446374e-25
4.818251106634234	22.72312638162647	6.945192310917064e-25
4.818251106634234	10.7932026162739	1.3883992128319664e-24
4.818251106634234	25.72494034190023	6.380880266193845e-25
4.818251106634234	37.32615483569366	5.077742512121791e-25
4.818251106634234	47.839412537001294	4.438792400454863e-25
4.818251106634234	32.970608382331186	5.455992877675036e-25
4.818251106634234	12.2190269392769	1.2025637770918833e-24
4.818251106634234	13.83320823771569	1.057067006212205e-24
4.818251106634234	20.071590670100196	7.615322083341935e-25
4.818251106634234	29.12330567898544	5.88405976217502e-25
4.818251106634234	42.257086028318774	4.743159336466031e-25
4.818251106634234	54.159186233326054	4.153956588145311e-25
4.818251106634234	6.175356219031625	3.2044292137372397e-24
4.818251106634234	6.991144953232454	2.5641356770382195e-24
4.818251106634234	7.914702573185648	2.10538944128754e-24
4.818251106634234	8.960265770634306	1.7608593988893388e-24
4.818251106634234	10.143951960040074	1.4973303897605558e-24
4.818251106634234	61.31382677802331	3.901748151181677e-25
4.818251106634234	16.66296772491886	8.873499247859258e-25
4.818251106634234	18.86421099999465	8.003693266419654e-25
4.818251106634234	11.484007729417664	1.28976669581495e-24
4.818251106634234	24.177490989529915	6.657059453065767e-25
4.818251106634234	35.08084995415465	5.258624912725527e-25
4.818251106634234	21.356247129984272	7.272542635033698e-25
4.818251106634234	27.371432208615314	6.1274367252194315e-25
4.818251106634234	13.001090112497304	1.1253956648217644e-24
4.818251106634234	30.9873055676151	5.660768504177717e-25
4.818251106634234	44.96169671087044	4.588452856557657e-25
4.818251106634234	50.901312879771275	4.294013383220739e-25
4.818251106634234	14.71858501804111	9.947177721019716e-25
4.818251106634234	39.71516758114278	4.903081974341816e-25
4.818251106634234	57.62557559928457	4.025877846865813e-25
4.818251106634234	69.41362335042187	3.671610413945057e-25
4.818251106634234	88.96461416307976	3.2632584591598576e-25
4.818251106634234	129.08511813884218	2.8108973872719215e-25
4.818251106634234	78.58343476224252	3.461417880297846e-25
4.818251106634234	100.7171880070134	3.0877993556347754e-25
4.818251106634234	114.02232286924034	2.937966990883128e-25
4.818251106634234	65.23813975078318	3.7884185383278555e-25
4.818251106634234	212.0417334179063	2.4617232718052215e-25
4.818251106634234	146.1377676372	2.699250755862731e-25
4.818251106634234	240.0532765851876	2.4034671526565197e-25
4.818251106634234	348.31045870454415	2.2492374755226725e-25
4.818251106634234	307.666508376478	2.29528274028392e-25
4.818251106634234	187.29882528770608	2.5306986381614044e-25
4.818251106634234	271.7652542752618	2.346589651266011e-25
4.818251106634234	165.44313889858145	2.6112099473621515e-25
4.818251106634234	572.1523479713496	2.17186982126846e-25
4.818251106634234	394.3236339995635	2.204115916747517e-25
4.818251106634234	647.7359132210921	2.2000591171028423e-25
4.818251106634234	446.4153299011838	2.1638822810236994e-25
4.818251106634234	505.38854278007426	2.1322248014378277e-25
4.818251106634234	94.65868037657351	3.174316834763577e-25
4.818251106634234	137.3470458364309	2.7545084674486386e-25
4.818251106634234	107.16346266063664	3.0147272889124945e-25
4.818251106634234	121.32017564297009	2.8737299348693967e-25
4.818251106634234	83.6130668809155	3.360878036848277e-25
4.818251106634234	73.8563534312976	3.564965348543685e-25
4.818251106634234	225.6131930534454	2.430181280486969e-25
4.818251106634234	155.4911283306219	2.654865424863108e-25
4.818251106634234	370.60362361481424	2.2245123992805784e-25
4.818251106634234	327.3583092891284	2.270051504645924e-25
4.818251106634234	255.41757917336696	2.3726715953609167e-25
4.818251106634234	733.3043633640241	2.2204180587595534e-25
4.818251106634234	289.15924138943836	2.320794416806396e-25
4.818251106634234	199.28664677078277	2.498272867406325e-25
4.818251106634234	608.7722263825888	2.1879334638332577e-25
4.818251106634234	419.56181327636216	2.183906448905772e-25
4.818251106634234	176.0321151597488	2.5682723219594346e-25
4.818251106634234	689.1934209440825	2.212251971441218e-25
4.818251106634234	474.9875714726077	2.1440417140919015e-25
4.818251106634234	537.7352893287167	2.1519560168374526e-25
4.818251106634234	939.8463385413619	2.2245123992805784e-25
4.818251106634234	830.1767407872153	2.2286142895619905e-25
4.818251106634234	780.2385701710655	2.2245123992805784e-25
4.818251106634234	1000.	2.2245123992805784e-25
4.818251106634234	883.3111400696051	2.2286142895619905e-25
5.126637099115734	5.454760942168752	1.703425874124237e-24
5.126637099115734	6.175356219031625	1.2755887442933447e-24
5.126637099115734	8.960265770634306	6.681632661488164e-25
5.126637099115734	7.914702573185648	8.077757969037269e-25
5.126637099115734	6.991144953232454	9.9838957454082e-25
5.126637099115734	10.143951960040074	5.619207568529399e-25
5.126637099115734	5.803885931645506	1.4645920722721081e-24
5.126637099115734	13.001090112497304	4.169290091133793e-25
5.126637099115734	21.356247129984272	2.6353736030378117e-25
5.126637099115734	11.484007729417664	4.813581774928173e-25
5.126637099115734	14.71858501804111	3.65810724001753e-25
5.126637099115734	24.177490989529915	2.4078990266071075e-25
5.126637099115734	18.86421099999465	2.9110288661814217e-25
5.126637099115734	27.371432208615314	2.212251971441218e-25
5.126637099115734	50.901312879771275	1.5474587080027118e-25
5.126637099115734	6.570601986507445	1.1233243106345924e-24
5.126637099115734	35.08084995415465	1.898575840427033e-25
5.126637099115734	30.9873055676151	2.047534510868841e-25
5.126637099115734	16.66296772491886	3.2512570914828434e-25
5.126637099115734	39.71516758114278	1.7702104893604005e-25
5.126637099115734	57.62557559928457	1.453504393909751e-25
5.126637099115734	7.4386042340524305	8.955612974746713e-25
5.126637099115734	9.533756107983145	6.116158832373252e-25
5.126637099115734	44.96169671087044	1.6535675824592554e-25
5.126637099115734	8.421272976888153	7.32633201240909e-25
5.126637099115734	10.7932026162739	5.191246299035329e-25
5.126637099115734	22.72312638162647	2.5167506610467874e-25
5.126637099115734	15.660629205497877	3.4423402324694995e-25
5.126637099115734	12.2190269392769	4.4716227173744125e-25
5.126637099115734	25.72494034190023	2.308003329426326e-25
5.126637099115734	65.23813975078318	1.3652545377716584e-25
5.126637099115734	13.83320823771569	3.901748151181677e-25
5.126637099115734	54.159186233326054	1.4997459889847507e-25
5.126637099115734	29.12330567898544	2.12830032144514e-25
5.126637099115734	17.729459637816653	3.0707809109659895e-25
5.126637099115734	20.071590670100196	2.7697741120199084e-25
5.126637099115734	73.8563534312976	1.284727405342652e-25
5.126637099115734	32.970608382331186	1.9698336418763583e-25
5.126637099115734	42.257086028318774	1.709320061120408e-25
5.126637099115734	37.32615483569366	1.8332699930916265e-25
5.126637099115734	83.6130668809155	1.2111792676237517e-25
5.126637099115734	94.65868037657351	1.1439471164922517e-25
5.126637099115734	47.839412537001294	1.5996335688986922e-25
5.126637099115734	107.16346266063664	1.0844352541081784e-25
5.126637099115734	137.3470458364309	9.890075962767914e-26
5.126637099115734	199.28664677078277	8.937071384498321e-26
5.126637099115734	61.31382677802331	1.408688563684801e-25
5.126637099115734	121.32017564297009	1.0318141217646536e-25
5.126637099115734	155.4911283306219	9.514762388012681e-26
5.126637099115734	289.15924138943836	8.332823568134742e-26
5.126637099115734	176.0321151597488	9.204421686426475e-26
5.126637099115734	255.41757917336696	8.503408964998723e-26
5.126637099115734	69.41362335042187	1.3255995517967882e-25
5.126637099115734	225.6131930534454	8.709517713057781e-26
5.126637099115734	327.3583092891284	8.180717326605531e-26
5.126637099115734	419.56181327636216	7.943101393549993e-26
5.126637099115734	78.58343476224252	1.247411398817197e-25
5.126637099115734	88.96461416307976	1.178168014348626e-25
5.126637099115734	537.7352893287167	7.928481667488344e-26
5.126637099115734	370.60362361481424	8.061033878926352e-26
5.126637099115734	100.7171880070134	1.114820196151977e-25
5.126637099115734	114.02232286924034	1.0568236112225883e-25
5.126637099115734	474.9875714726077	7.855785674471212e-26
5.126637099115734	146.1377676372	9.69167288230116e-26
5.126637099115734	129.08511813884218	1.009254065187705e-25
5.126637099115734	608.7722263825888	8.105708592954963e-26
5.126637099115734	165.44313889858145	9.341081194111268e-26
5.126637099115734	212.0417334179063	8.806322518262294e-26
5.126637099115734	780.2385701710655	8.34818888056092e-26
5.126637099115734	689.1934209440825	8.256420177255236e-26
5.126637099115734	240.0532765851876	8.597922906591249e-26
5.126637099115734	307.666508376478	8.256420177255236e-26
5.126637099115734	187.29882528770608	9.053068092350487e-26
5.126637099115734	271.7652542752618	8.409933981914315e-26
5.126637099115734	446.4153299011838	7.899322891129489e-26
5.126637099115734	883.3111400696051	8.409933981914315e-26
5.126637099115734	572.1523479713496	8.031387611966992e-26
5.126637099115734	1000.	8.425441482110263e-26
5.126637099115734	348.31045870454415	8.120655116656968e-26
5.126637099115734	394.3236339995635	8.001850375828965e-26
5.126637099115734	505.38854278007426	7.82689425399353e-26
5.126637099115734	647.7359132210921	8.180717326605531e-26
5.126637099115734	733.3043633640241	8.302177733402302e-26
5.126637099115734	830.1767407872153	8.379004556274481e-26
5.126637099115734	939.8463385413619	8.425441482110263e-26
5.454760942168752	5.803885931645506	1.5621382959225806e-24
5.454760942168752	6.570601986507445	1.1806123395224973e-24
5.454760942168752	7.4386042340524305	9.308870679207143e-25
5.454760942168752	9.533756107983145	6.275955785921372e-25
5.454760942168752	10.7932026162739	5.297518897140732e-25
5.454760942168752	8.421272976888153	7.559410962649858e-25
5.454760942168752	6.175356219031625	1.35055774766908e-24
5.454760942168752	29.12330567898544	2.11267450091662e-25
5.454760942168752	12.2190269392769	4.546381480118981e-25
5.454760942168752	17.729459637816653	3.0877993556347754e-25
5.454760942168752	13.83320823771569	3.9523900137039324e-25
5.454760942168752	42.257086028318774	1.6874185910626311e-25
5.454760942168752	37.32615483569366	1.8131175010382918e-25
5.454760942168752	15.660629205497877	3.4741950146481185e-25
5.454760942168752	6.991144953232454	1.0435228362745718e-24
5.454760942168752	22.72312638162647	2.512118439524366e-25
5.454760942168752	47.839412537001294	1.5762310171534428e-25
5.454760942168752	54.159186233326054	1.4750848040274572e-25
5.454760942168752	25.72494034190023	2.29528274028392e-25
5.454760942168752	61.31382677802331	1.3829745519629328e-25
5.454760942168752	32.970608382331186	1.9517723006662137e-25
5.454760942168752	7.914702573185648	8.36550872627772e-25
5.454760942168752	10.143951960040074	5.755407984362716e-25
5.454760942168752	20.071590670100196	2.7748814377940534e-25
5.454760942168752	8.960265770634306	6.868846255299471e-25
5.454760942168752	11.484007729417664	4.903081974341816e-25
5.454760942168752	30.9873055676151	2.028760732893819e-25
5.454760942168752	69.41362335042187	1.2990069315245144e-25
5.454760942168752	13.001090112497304	4.23119220195183e-25
5.454760942168752	14.71858501804111	3.698766478617612e-25
5.454760942168752	24.177490989529915	2.3990434358198513e-25
5.454760942168752	27.371432208615314	2.2000591171028423e-25
5.454760942168752	57.62557559928457	1.4296035860678093e-25
5.454760942168752	16.66296772491886	3.2692757455384965e-25
5.454760942168752	18.86421099999465	2.921774349161801e-25
5.454760942168752	44.96169671087044	1.6323804673487122e-25
5.454760942168752	78.58343476224252	1.2223872973779082e-25
5.454760942168752	35.08084995415465	1.8811678597030234e-25
5.454760942168752	39.71516758114278	1.7507511882459998e-25
5.454760942168752	88.96461416307976	1.152408009227356e-25
5.454760942168752	65.23813975078318	1.3403333649215255e-25
5.454760942168752	100.7171880070134	1.086434898808332e-25
5.454760942168752	50.901312879771275	1.5248194716227183e-25
5.454760942168752	114.02232286924034	1.029915009684966e-25
5.454760942168752	21.356247129984272	2.6353736030378117e-25
5.454760942168752	129.08511813884218	9.799394174844113e-26
5.454760942168752	165.44313889858145	9.019773396223563e-26
5.454760942168752	187.29882528770608	8.709517713057781e-26
5.454760942168752	212.0417334179063	8.45654232040836e-26
5.454760942168752	307.666508376478	7.88478374187041e-26
5.454760942168752	73.8563534312976	1.261276163945495e-25
5.454760942168752	146.1377676372	9.375561933947191e-26
5.454760942168752	83.6130668809155	1.18688201261797e-25
5.454760942168752	394.3236339995635	7.613568617167533e-26
5.454760942168752	446.4153299011838	7.516016175764355e-26
5.454760942168752	348.31045870454415	7.740855959115854e-26
5.454760942168752	240.0532765851876	8.241223770302736e-26
5.454760942168752	107.16346266063664	1.0568236112225883e-25
5.454760942168752	505.38854278007426	7.447102065554512e-26
5.454760942168752	271.7652542752618	8.046197091474696e-26
5.454760942168752	121.32017564297009	1.0036915488170086e-25
5.454760942168752	94.65868037657351	1.1189353327564706e-25
5.454760942168752	572.1523479713496	7.655763452943854e-26
5.454760942168752	733.3043633640241	7.957748077659739e-26
5.454760942168752	176.0321151597488	8.855127664854594e-26
5.454760942168752	137.3470458364309	9.567493749165405e-26
5.454760942168752	647.7359132210921	7.812488413725671e-26
5.454760942168752	155.4911283306219	9.187480429234324e-26
5.454760942168752	199.28664677078277	8.582097944606549e-26
5.454760942168752	225.6131930534454	8.34818888056092e-26
5.454760942168752	327.3583092891284	7.812488413725671e-26
5.454760942168752	939.8463385413619	8.090789579172666e-26
5.454760942168752	830.1767407872153	8.046197091474696e-26
5.454760942168752	474.9875714726077	7.460834151560084e-26
5.454760942168752	419.56181327636216	7.557670370291932e-26
5.454760942168752	255.41757917336696	8.13562920100574e-26
5.454760942168752	537.7352893287167	7.557670370291932e-26
5.454760942168752	289.15924138943836	7.957748077659739e-26
5.454760942168752	608.7722263825888	7.740855959115854e-26
5.454760942168752	780.2385701710655	8.001850375828965e-26
5.454760942168752	370.60362361481424	7.669880300174994e-26
5.454760942168752	689.1934209440825	7.88478374187041e-26
5.454760942168752	1000.	8.105708592954963e-26
5.454760942168752	883.3111400696051	8.075898024676583e-26
5.803885931645506	6.175356219031625	1.4352111474076511e-24
5.803885931645506	6.991144953232454	1.0947224834693073e-24
5.803885931645506	8.960265770634306	7.061305412805134e-25
5.803885931645506	10.143951960040074	5.88405976217502e-25
5.803885931645506	6.570601986507445	1.245402227911346e-24
5.803885931645506	11.484007729417664	4.985054082724925e-25
5.803885931645506	7.914702573185648	8.66350991422058e-25
5.803885931645506	13.001090112497304	4.294013383220739e-25
5.803885931645506	14.71858501804111	3.7398776377260517e-25
5.803885931645506	39.71516758114278	1.7283188623170256e-25
5.803885931645506	18.86421099999465	2.93255949695138e-25
5.803885931645506	57.62557559928457	1.4060957929411249e-25
5.803885931645506	7.4386042340524305	9.693904952625471e-25
5.803885931645506	35.08084995415465	1.8604888432534485e-25
5.803885931645506	16.66296772491886	3.293456051608324e-25
5.803885931645506	21.356247129984272	2.6353736030378117e-25
5.803885931645506	50.901312879771275	1.5025114460344812e-25
5.803885931645506	44.96169671087044	1.6084988302676877e-25
5.803885931645506	24.177490989529915	2.390220413461472e-25
5.803885931645506	65.23813975078318	1.3158670998113367e-25
5.803885931645506	8.421272976888153	7.799905055550399e-25
5.803885931645506	10.7932026162739	5.40596705472795e-25
5.803885931645506	9.533756107983145	6.439927756349005e-25
5.803885931645506	30.9873055676151	2.0138657245211207e-25
5.803885931645506	27.371432208615314	2.1879334638332577e-25
5.803885931645506	12.2190269392769	4.622390096207739e-25
5.803885931645506	13.83320823771569	3.9963201551852406e-25
5.803885931645506	20.071590670100196	2.7748814377940534e-25
5.803885931645506	73.8563534312976	1.2359739238830293e-25
5.803885931645506	15.660629205497877	3.506344575111021e-25
5.803885931645506	42.257086028318774	1.6657977439271508e-25
5.803885931645506	37.32615483569366	1.7931865382400385e-25
5.803885931645506	61.31382677802331	1.3602335068341666e-25
5.803885931645506	17.729459637816653	3.104912117504085e-25
5.803885931645506	47.839412537001294	1.553170843462054e-25
5.803885931645506	54.159186233326054	1.453504393909751e-25
5.803885931645506	83.6130668809155	1.1609314806471144e-25
5.803885931645506	32.970608382331186	1.9338765633118497e-25
5.803885931645506	25.72494034190023	2.282632260827243e-25
5.803885931645506	69.41362335042187	1.2752950335755303e-25
5.803885931645506	22.72312638162647	2.5074947438669083e-25
5.803885931645506	29.12330567898544	2.0971634039845277e-25
5.803885931645506	94.65868037657351	1.094470418116836e-25
5.803885931645506	121.32017564297009	9.763354696520257e-26
5.803885931645506	155.4911283306219	8.871456080070763e-26
5.803885931645506	107.16346266063664	1.0318141217646536e-25
5.803885931645506	137.3470458364309	9.272499680115835e-26
5.803885931645506	78.58343476224252	1.1978652000516373e-25
5.803885931645506	176.0321151597488	8.534797604723435e-26
5.803885931645506	255.41757917336696	7.783756228672372e-26
5.803885931645506	225.6131930534454	7.987122518952314e-26
5.803885931645506	289.15924138943836	7.599555414764697e-26
5.803885931645506	199.28664677078277	8.241223770302736e-26
5.803885931645506	370.60362361481424	7.311163665297529e-26
5.803885931645506	474.9875714726077	7.085738911892054e-26
5.803885931645506	88.96461416307976	1.1272112326573337e-25
5.803885931645506	327.3583092891284	7.447102065554512e-26
5.803885931645506	100.7171880070134	1.062680588543253e-25
5.803885931645506	129.08511813884218	9.514762388012681e-26
5.803885931645506	537.7352893287167	7.177706666329498e-26
5.803885931645506	419.56181327636216	7.19094200061083e-26
5.803885931645506	165.44313889858145	8.693487354538523e-26
5.803885931645506	608.7722263825888	7.378819826601323e-26
5.803885931645506	780.2385701710655	7.655763452943854e-26
5.803885931645506	689.1934209440825	7.529875335963362e-26
5.803885931645506	883.3111400696051	7.740855959115854e-26
5.803885931645506	146.1377676372	9.069761499875129e-26
5.803885931645506	271.7652542752618	7.684023178170665e-26
5.803885931645506	212.0417334179063	8.105708592954963e-26
5.803885931645506	114.02232286924034	1.0036915488170086e-25
5.803885931645506	187.29882528770608	8.379004556274481e-26
5.803885931645506	394.3236339995635	7.244127841157452e-26
5.803885931645506	240.0532765851876	7.88478374187041e-26
5.803885931645506	307.666508376478	7.516016175764355e-26
5.803885931645506	505.38854278007426	7.072697209828437e-26
5.803885931645506	1000.	7.798109088219235e-26
5.803885931645506	348.31045870454415	7.365238692585989e-26
5.803885931645506	572.1523479713496	7.284275214875353e-26
5.803885931645506	446.4153299011838	7.138146646496347e-26
5.803885931645506	647.7359132210921	7.460834151560084e-26
5.803885931645506	830.1767407872153	7.712387218541788e-26
5.803885931645506	733.3043633640241	7.599555414764697e-26
5.803885931645506	939.8463385413619	7.769429786372862e-26
6.175356219031625	6.570601986507445	1.3210285344560046e-24
6.175356219031625	8.421272976888153	8.077757969037269e-25
6.175356219031625	7.4386042340524305	1.0132128227993806e-24
6.175356219031625	9.533756107983145	6.620368986843522e-25
6.175356219031625	12.2190269392769	4.708335418157572e-25
6.175356219031625	6.991144953232454	1.1505518576433506e-24
6.175356219031625	20.071590670100196	2.7902599905403265e-25
6.175356219031625	10.7932026162739	5.536998868708057e-25
6.175356219031625	15.660629205497877	3.54531699755235e-25
6.175356219031625	29.12330567898544	2.0894506134088093e-25
6.175356219031625	25.72494034190023	2.282632260827243e-25
6.175356219031625	13.83320823771569	4.0556541539484444e-25
6.175356219031625	42.257086028318774	1.650524098071721e-25
6.175356219031625	8.960265770634306	7.299387776975394e-25
6.175356219031625	69.41362335042187	1.254324624633527e-25
6.175356219031625	32.970608382331186	1.923217978508104e-25
6.175356219031625	17.729459637816653	3.127876752843769e-25
6.175356219031625	54.159186233326054	1.4348806828294661e-25
6.175356219031625	22.72312638162647	2.512118439524366e-25
6.175356219031625	47.839412537001294	1.5360973828161643e-25
6.175356219031625	37.32615483569366	1.776744868632999e-25
6.175356219031625	7.914702573185648	9.02185072268456e-25
6.175356219031625	61.31382677802331	1.3403333649215255e-25
6.175356219031625	13.001090112497304	4.365802786761181e-25
6.175356219031625	10.143951960040074	6.037792660593796e-25
6.175356219031625	11.484007729417664	5.096485986766358e-25
6.175356219031625	27.371432208615314	2.179886845926362e-25
6.175356219031625	78.58343476224252	1.1759995296760822e-25
6.175356219031625	16.66296772491886	3.3239330870127148e-25
6.175356219031625	21.356247129984272	2.6451015595439913e-25
6.175356219031625	88.96461416307976	1.104598445684022e-25
6.175356219031625	44.96169671087044	1.590817168528326e-25
6.175356219031625	24.177490989529915	2.390220413461472e-25
6.175356219031625	30.9873055676151	2.0027662784575076e-25
6.175356219031625	14.71858501804111	3.7884185383278555e-25
6.175356219031625	35.08084995415465	1.8468292744101512e-25
6.175356219031625	73.8563534312976	1.2134126219842491e-25
6.175356219031625	18.86421099999465	2.9488119105828985e-25
6.175356219031625	57.62557559928457	1.3855246882876152e-25
6.175356219031625	39.71516758114278	1.712471962340994e-25
6.175356219031625	100.7171880070134	1.0394456533983764e-25
6.175356219031625	114.02232286924034	9.799394174844113e-26
6.175356219031625	50.901312879771275	1.4832598089682073e-25
6.175356219031625	129.08511813884218	9.255433121537078e-26
6.175356219031625	65.23813975078318	1.2966160360102748e-25
6.175356219031625	146.1377676372	8.790113985039733e-26
6.175356219031625	165.44313889858145	8.394455024147083e-26
6.175356219031625	212.0417334179063	7.798109088219235e-26
6.175356219031625	94.65868037657351	1.0725144388855845e-25
6.175356219031625	83.6130668809155	1.1397399934218996e-25
6.175356219031625	187.29882528770608	8.075898024676583e-26
6.175356219031625	394.3236339995635	6.905323445247535e-26
6.175356219031625	505.38854278007426	6.729501676029483e-26
6.175356219031625	240.0532765851876	7.557670370291932e-26
6.175356219031625	307.666508376478	7.177706666329498e-26
6.175356219031625	348.31045870454415	7.03371595092478e-26
6.175356219031625	121.32017564297009	9.514762388012681e-26
6.175356219031625	107.16346266063664	1.009254065187705e-25
6.175356219031625	271.7652542752618	7.351682555413713e-26
6.175356219031625	446.4153299011838	6.791775244469572e-26
6.175356219031625	572.1523479713496	6.943593145490021e-26
6.175356219031625	733.3043633640241	7.270868095549693e-26
6.175356219031625	137.3470458364309	9.019773396223563e-26
6.175356219031625	647.7359132210921	7.125008485041628e-26
6.175356219031625	176.0321151597488	8.226055333194227e-26
6.175356219031625	155.4911283306219	8.582097944606549e-26
6.175356219031625	830.1767407872153	7.392426003552586e-26
6.175356219031625	939.8463385413619	7.474591558849553e-26
6.175356219031625	199.28664677078277	7.928481667488344e-26
6.175356219031625	225.6131930534454	7.669880300174994e-26
6.175356219031625	255.41757917336696	7.447102065554512e-26
6.175356219031625	537.7352893287167	6.82941565404359e-26
6.175356219031625	419.56181327636216	6.842008757012123e-26
6.175356219031625	327.3583092891284	7.098804662206016e-26
6.175356219031625	370.60362361481424	6.969224035940591e-26
6.175356219031625	289.15924138943836	7.270868095549693e-26
6.175356219031625	474.9875714726077	6.741910542589444e-26
6.175356219031625	608.7722263825888	7.03371595092478e-26
6.175356219031625	780.2385701710655	7.338151369076452e-26
6.175356219031625	689.1934209440825	7.204201740190633e-26
6.175356219031625	883.3111400696051	7.433395254227647e-26
6.175356219031625	1000.	7.502182524131338e-26
6.570601986507445	6.991144953232454	1.211458211964271e-24
6.570601986507445	7.914702573185648	9.377721201373972e-25
6.570601986507445	8.960265770634306	7.531609526901013e-25
6.570601986507445	10.143951960040074	6.195542140252701e-25
6.570601986507445	7.4386042340524305	1.0609689584244734e-24
6.570601986507445	11.484007729417664	5.200818699148413e-25
6.570601986507445	8.421272976888153	8.36550872627772e-25
6.570601986507445	27.371432208615314	2.179886845926362e-25
6.570601986507445	16.66296772491886	3.360878036848277e-25
6.570601986507445	13.001090112497304	4.438792400454863e-25
6.570601986507445	30.9873055676151	1.9954006545635665e-25
6.570601986507445	14.71858501804111	3.837589464630892e-25
6.570601986507445	9.533756107983145	6.805866025243747e-25
6.570601986507445	18.86421099999465	2.970621993332129e-25
6.570601986507445	57.62557559928457	1.367771999271064e-25
6.570601986507445	73.8563534312976	1.195660461598005e-25
6.570601986507445	50.901312879771275	1.4669548557284209e-25
6.570601986507445	24.177490989529915	2.394627861083494e-25
6.570601986507445	65.23813975078318	1.2776466142211698e-25
6.570601986507445	21.356247129984272	2.654865424863108e-25
6.570601986507445	44.96169671087044	1.5762310171534428e-25
6.570601986507445	10.7932026162739	5.660768504177717e-25
6.570601986507445	39.71516758114278	1.699899122279826e-25
6.570601986507445	35.08084995415465	1.8366504518250995e-25
6.570601986507445	12.2190269392769	4.795878744215994e-25
6.570601986507445	15.660629205497877	3.5847225918278515e-25
6.570601986507445	13.83320823771569	4.1234585520008546e-25
6.570601986507445	20.071590670100196	2.80572377211164e-25
6.570601986507445	17.729459637816653	3.15682154792927e-25
6.570601986507445	29.12330567898544	2.081766188356882e-25
6.570601986507445	107.16346266063664	9.890075962767914e-26
6.570601986507445	32.970608382331186	1.9126181386274695e-25
6.570601986507445	94.65868037657351	1.052936904457934e-25
6.570601986507445	22.72312638162647	2.521391424155424e-25
6.570601986507445	78.58343476224252	1.1566618937537054e-25
6.570601986507445	42.257086028318774	1.6353904957831324e-25
6.570601986507445	25.72494034190023	2.282632260827243e-25
6.570601986507445	54.159186233326054	1.4164955968375114e-25
6.570601986507445	69.41362335042187	1.2359739238830293e-25
6.570601986507445	61.31382677802331	1.3231597110652508e-25
6.570601986507445	83.6130668809155	1.1209985938866163e-25
6.570601986507445	37.32615483569366	1.7669523171246888e-25
6.570601986507445	47.839412537001294	1.5220129553938563e-25
6.570601986507445	121.32017564297009	9.306727264959045e-26
6.570601986507445	176.0321151597488	7.972421769526815e-26
6.570601986507445	137.3470458364309	8.790113985039733e-26
6.570601986507445	155.4911283306219	8.34818888056092e-26
6.570601986507445	225.6131930534454	7.392426003552586e-26
6.570601986507445	100.7171880070134	1.0204717521367547e-25
6.570601986507445	114.02232286924034	9.585135732028645e-26
6.570601986507445	199.28664677078277	7.655763452943854e-26
6.570601986507445	255.41757917336696	7.16449569242737e-26
6.570601986507445	419.56181327636216	6.534037543006804e-26
6.570601986507445	289.15924138943836	6.969224035940591e-26
6.570601986507445	537.7352893287167	6.510007148862342e-26
6.570601986507445	88.96461416307976	1.086434898808332e-25
6.570601986507445	780.2385701710655	7.03371595092478e-26
6.570601986507445	327.3583092891284	6.791775244469572e-26
6.570601986507445	474.9875714726077	6.426594609637086e-26
6.570601986507445	370.60362361481424	6.655526631676968e-26
6.570601986507445	608.7722263825888	6.717115648688216e-26
6.570601986507445	129.08511813884218	9.036405409983736e-26
6.570601986507445	689.1934209440825	6.892613808024651e-26
6.570601986507445	883.3111400696051	7.151309034067676e-26
6.570601986507445	187.29882528770608	7.798109088219235e-26
6.570601986507445	165.44313889858145	8.150630896821673e-26
6.570601986507445	146.1377676372	8.566302109356822e-26
6.570601986507445	1000.	7.230794615337208e-26
6.570601986507445	240.0532765851876	7.270868095549693e-26
6.570601986507445	271.7652542752618	7.059679511752891e-26
6.570601986507445	212.0417334179063	7.516016175764355e-26
6.570601986507445	446.4153299011838	6.474127163249242e-26
6.570601986507445	307.666508376478	6.879927563605885e-26
6.570601986507445	572.1523479713496	6.618844613618984e-26
6.570601986507445	505.38854278007426	6.402959361069904e-26
6.570601986507445	830.1767407872153	7.098804662206016e-26
6.570601986507445	348.31045870454415	6.717115648688216e-26
6.570601986507445	394.3236339995635	6.594502322378792e-26
6.570601986507445	647.7359132210921	6.804298940393997e-26
6.570601986507445	939.8463385413619	7.19094200061083e-26
6.570601986507445	733.3043633640241	6.969224035940591e-26
6.991144953232454	7.914702573185648	9.747629132188914e-25
6.991144953232454	8.421272976888153	8.66350991422058e-25
6.991144953232454	8.960265770634306	7.77121914862982e-25
6.991144953232454	7.4386042340524305	1.1089311877115542e-24
6.991144953232454	9.533756107983145	7.009461840746301e-25
6.991144953232454	11.484007729417664	5.307287258641799e-25
6.991144953232454	10.143951960040074	6.357413142416799e-25
6.991144953232454	10.7932026162739	5.797976289226121e-25
6.991144953232454	13.001090112497304	4.513002289998722e-25
6.991144953232454	14.71858501804111	3.8873985939120413e-25
6.991144953232454	15.660629205497877	3.631249692409879e-25
6.991144953232454	21.356247129984272	2.6695788419534508e-25
6.991144953232454	13.83320823771569	4.184680194693058e-25
6.991144953232454	22.72312638162647	2.5306986381614044e-25
6.991144953232454	16.66296772491886	3.391978982879955e-25
6.991144953232454	17.729459637816653	3.1860341928147544e-25
6.991144953232454	12.2190269392769	4.885049786496123e-25
6.991144953232454	18.86421099999465	2.99811158185102e-25
6.991144953232454	24.177490989529915	2.4034671526565197e-25
6.991144953232454	20.071590670100196	2.8264755424845234e-25
6.991144953232454	30.9873055676151	1.9917280071293393e-25
6.991144953232454	29.12330567898544	2.081766188356882e-25
6.991144953232454	27.371432208615314	2.179886845926362e-25
6.991144953232454	25.72494034190023	2.2868413212441474e-25
6.991144953232454	35.08084995415465	1.8298957562830914e-25
6.991144953232454	32.970608382331186	1.9055840548138007e-25
6.991144953232454	47.839412537001294	1.5080576676328839e-25
6.991144953232454	50.901312879771275	1.453504393909751e-25
6.991144953232454	37.32615483569366	1.7572137373861787e-25
6.991144953232454	61.31382677802331	1.3086146818753238e-25
6.991144953232454	42.257086028318774	1.626377020664176e-25
6.991144953232454	39.71516758114278	1.69053010706119e-25
6.991144953232454	54.159186233326054	1.4035077943382203e-25
6.991144953232454	57.62557559928457	1.3552309418683767e-25
6.991144953232454	73.8563534312976	1.1803404975991084e-25
6.991144953232454	65.23813975078318	1.26360189449244e-25
6.991144953232454	78.58343476224252	1.1418416173120812e-25
6.991144953232454	44.96169671087044	1.5646584478419832e-25
6.991144953232454	69.41362335042187	1.2201374246212269e-25
6.991144953232454	83.6130668809155	1.104598445684022e-25
6.991144953232454	94.65868037657351	1.035622857986121e-25
6.991144953232454	88.96461416307976	1.0685700255695588e-25
6.991144953232454	114.02232286924034	9.410169952563262e-26
6.991144953232454	107.16346266063664	9.709543845312826e-26
6.991144953232454	100.7171880070134	1.0018441979187878e-25
6.991144953232454	137.3470458364309	8.597922906591249e-26
6.991144953232454	165.44313889858145	7.928481667488344e-26
6.991144953232454	121.32017564297009	9.120026640476174e-26
6.991144953232454	176.0321151597488	7.740855959115854e-26
6.991144953232454	199.28664677078277	7.406057269617832e-26
6.991144953232454	146.1377676372	8.363582525859319e-26
6.991144953232454	212.0417334179063	7.270868095549693e-26
6.991144953232454	129.08511813884218	8.855127664854594e-26
6.991144953232454	255.41757917336696	6.892613808024651e-26
6.991144953232454	289.15924138943836	6.692411943591714e-26
6.991144953232454	155.4911283306219	8.13562920100574e-26
6.991144953232454	187.29882528770608	7.571606338754973e-26
6.991144953232454	240.0532765851876	7.007847876937023e-26
6.991144953232454	225.6131930534454	7.138146646496347e-26
6.991144953232454	271.7652542752618	6.791775244469572e-26
6.991144953232454	394.3236339995635	6.297671821555064e-26
6.991144953232454	307.666508376478	6.606662256841529e-26
6.991144953232454	327.3583092891284	6.522011278425511e-26
6.991144953232454	419.56181327636216	6.239928671483685e-26
6.991144953232454	537.7352893287167	6.216979928930227e-26
6.991144953232454	370.60362361481424	6.36766937067464e-26
6.991144953232454	348.31045870454415	6.438444930624449e-26
6.991144953232454	474.9875714726077	6.126025852124915e-26
6.991144953232454	572.1523479713496	6.332573881501681e-26
6.991144953232454	608.7722263825888	6.426594609637086e-26
6.991144953232454	505.38854278007426	6.10349601283385e-26
6.991144953232454	733.3043633640241	6.680094181994653e-26
6.991144953232454	780.2385701710655	6.754342290482484e-26
6.991144953232454	689.1934209440825	6.606662256841529e-26
6.991144953232454	446.4153299011838	6.182714966495289e-26
6.991144953232454	939.8463385413619	6.930813070725641e-26
6.991144953232454	647.7359132210921	6.522011278425511e-26
6.991144953232454	883.3111400696051	6.879927563605885e-26
6.991144953232454	830.1767407872153	6.816845729391195e-26
6.991144953232454	1000.	6.969224035940591e-26
7.4386042340524305	8.421272976888153	8.955612974746713e-25
7.4386042340524305	7.914702573185648	1.0132128227993806e-24
7.4386042340524305	8.960265770634306	8.003693266419654e-25
7.4386042340524305	10.143951960040074	6.511506455942139e-25
7.4386042340524305	9.533756107983145	7.192598132471424e-25
7.4386042340524305	13.83320823771569	4.246810804818015e-25
7.4386042340524305	14.71858501804111	3.9378542095833095e-25
7.4386042340524305	10.7932026162739	5.916669560266706e-25
7.4386042340524305	16.66296772491886	3.42968025125248e-25
7.4386042340524305	11.484007729417664	5.415935389240491e-25
7.4386042340524305	17.729459637816653	3.215517166132862e-25
7.4386042340524305	22.72312638162647	2.5447239157685176e-25
7.4386042340524305	12.2190269392769	4.9758788095562945e-25
7.4386042340524305	21.356247129984272	2.6893236534959037e-25
7.4386042340524305	24.177490989529915	2.412339072712967e-25
7.4386042340524305	13.001090112497304	4.588452856557657e-25
7.4386042340524305	20.071590670100196	2.8473807976651014e-25
7.4386042340524305	15.660629205497877	3.671610413945057e-25
7.4386042340524305	18.86421099999465	3.020286296167971e-25
7.4386042340524305	25.72494034190023	2.291058142959224e-25
7.4386042340524305	27.371432208615314	2.183906448905772e-25
7.4386042340524305	29.12330567898544	2.081766188356882e-25
7.4386042340524305	30.9873055676151	1.9917280071293393e-25
7.4386042340524305	32.970608382331186	1.9055840548138007e-25
7.4386042340524305	39.71516758114278	1.68431280198474e-25
7.4386042340524305	37.32615483569366	1.7507511882459998e-25
7.4386042340524305	44.96169671087044	1.5560348132876344e-25
7.4386042340524305	47.839412537001294	1.4997459889847507e-25
7.4386042340524305	54.159186233326054	1.3932033459087614e-25
7.4386042340524305	35.08084995415465	1.8265277299476908e-25
7.4386042340524305	42.257086028318774	1.6174132234257806e-25
7.4386042340524305	50.901312879771275	1.4454933863102935e-25
7.4386042340524305	57.62557559928457	1.3428048730170533e-25
7.4386042340524305	61.31382677802331	1.2966160360102748e-25
7.4386042340524305	73.8563534312976	1.167365429776175e-25
7.4386042340524305	94.65868037657351	1.0204717521367547e-25
7.4386042340524305	69.41362335042187	1.2089500238779135e-25
7.4386042340524305	83.6130668809155	1.090445256743995e-25
7.4386042340524305	65.23813975078318	1.252015969424954e-25
7.4386042340524305	78.58343476224252	1.1292897541354834e-25
7.4386042340524305	88.96461416307976	1.0548784677671486e-25
7.4386042340524305	107.16346266063664	9.567493749165405e-26
7.4386042340524305	121.32017564297009	8.970060802628873e-26
7.4386042340524305	100.7171880070134	9.890075962767914e-26
7.4386042340524305	114.02232286924034	9.272499680115835e-26
7.4386042340524305	129.08511813884218	8.709517713057781e-26
7.4386042340524305	165.44313889858145	7.755129712698337e-26
7.4386042340524305	155.4911283306219	7.957748077659739e-26
7.4386042340524305	199.28664677078277	7.204201740190633e-26
7.4386042340524305	137.3470458364309	8.440977577365679e-26
7.4386042340524305	187.29882528770608	7.365238692585989e-26
7.4386042340524305	146.1377676372	8.195802162683692e-26
7.4386042340524305	240.0532765851876	6.779274599113707e-26
7.4386042340524305	225.6131930534454	6.905323445247535e-26
7.4386042340524305	176.0321151597488	7.557670370291932e-26
7.4386042340524305	255.41757917336696	6.667799091932521e-26
7.4386042340524305	289.15924138943836	6.450317103014622e-26
7.4386042340524305	348.31045870454415	6.194115585544163e-26
7.4386042340524305	327.3583092891284	6.274510715566866e-26
7.4386042340524305	212.0417334179063	7.046685773484778e-26
7.4386042340524305	370.60362361481424	6.114750556070281e-26
7.4386042340524305	271.7652542752618	6.558156640562782e-26
7.4386042340524305	307.666508376478	6.355949316096714e-26
7.4386042340524305	419.56181327636216	5.981054849073174e-26
7.4386042340524305	474.9875714726077	5.861069956038627e-26
7.4386042340524305	505.38854278007426	5.839514551707819e-26
7.4386042340524305	394.3236339995635	6.047533254497799e-26
7.4386042340524305	608.7722263825888	6.15997664022303e-26
7.4386042340524305	572.1523479713496	6.058684605189828e-26
7.4386042340524305	446.4153299011838	5.926214749823623e-26
7.4386042340524305	647.7359132210921	6.251434789760454e-26
7.4386042340524305	689.1934209440825	6.344250832940182e-26
7.4386042340524305	537.7352893287167	5.959058173284755e-26
7.4386042340524305	733.3043633640241	6.426594609637086e-26
7.4386042340524305	780.2385701710655	6.498025113576598e-26
7.4386042340524305	939.8463385413619	6.680094181994653e-26
7.4386042340524305	1000.	6.729501676029483e-26
7.4386042340524305	883.3111400696051	6.63104943405674e-26
7.4386042340524305	830.1767407872153	6.570249555395031e-26
7.914702573185648	8.960265770634306	8.227949859992406e-25
7.914702573185648	8.421272976888153	9.24052565238418e-25
7.914702573185648	9.533756107983145	7.36693496637858e-25
7.914702573185648	10.143951960040074	6.657059453065767e-25
7.914702573185648	11.484007729417664	5.516635308762615e-25
7.914702573185648	12.2190269392769	5.059067970825196e-25
7.914702573185648	13.001090112497304	4.656578343391491e-25
7.914702573185648	15.660629205497877	3.712419738022287e-25
7.914702573185648	10.7932026162739	6.037792660593796e-25
7.914702573185648	13.83320823771569	4.301931330439457e-25
7.914702573185648	14.71858501804111	3.9889647025693846e-25
7.914702573185648	25.72494034190023	2.3037553191399424e-25
7.914702573185648	22.72312638162647	2.5588269222719087e-25
7.914702573185648	17.729459637816653	3.245272969453146e-25
7.914702573185648	16.66296772491886	3.4678005627983476e-25
7.914702573185648	18.86421099999465	3.0482354689934813e-25
7.914702573185648	21.356247129984272	2.704228040073935e-25
7.914702573185648	20.071590670100196	2.8684406728618786e-25
7.914702573185648	24.177490989529915	2.4257083947915e-25
7.914702573185648	27.371432208615314	2.1919679043760646e-25
7.914702573185648	32.970608382331186	1.9055840548138007e-25
7.914702573185648	29.12330567898544	2.0894506134088093e-25
7.914702573185648	37.32615483569366	1.7507511882459998e-25
7.914702573185648	44.96169671087044	1.550312144934449e-25
7.914702573185648	35.08084995415465	1.8265277299476908e-25
7.914702573185648	39.71516758114278	1.6812127292867957e-25
7.914702573185648	30.9873055676151	1.9917280071293393e-25
7.914702573185648	61.31382677802331	1.2870963788129472e-25
7.914702573185648	54.159186233326054	1.3855246882876152e-25
7.914702573185648	50.901312879771275	1.4375265314791573e-25
7.914702573185648	47.839412537001294	1.4942303354558767e-25
7.914702573185648	57.62557559928457	1.335403987207969e-25
7.914702573185648	83.6130668809155	1.0804469993103067e-25
7.914702573185648	65.23813975078318	1.242823762554538e-25
7.914702573185648	42.257086028318774	1.614436283174939e-25
7.914702573185648	69.41362335042187	1.2000740039333882e-25
7.914702573185648	78.58343476224252	1.1189353327564706e-25
7.914702573185648	73.8563534312976	1.1587947207869026e-25
7.914702573185648	88.96461416307976	1.0432825598981384e-25
7.914702573185648	100.7171880070134	9.763354696520257e-26
7.914702573185648	94.65868037657351	1.009254065187705e-25
7.914702573185648	107.16346266063664	9.444905719783808e-26
7.914702573185648	114.02232286924034	9.136843516235054e-26
7.914702573185648	137.3470458364309	8.302177733402302e-26
7.914702573185648	155.4911283306219	7.82689425399353e-26
7.914702573185648	146.1377676372	8.061033878926352e-26
7.914702573185648	212.0417334179063	6.867264668935349e-26
7.914702573185648	165.44313889858145	7.599555414764697e-26
7.914702573185648	176.0321151597488	7.392426003552586e-26
7.914702573185648	121.32017564297009	8.855127664854594e-26
7.914702573185648	187.29882528770608	7.204201740190633e-26
7.914702573185648	271.7652542752618	6.344250832940182e-26
7.914702573185648	255.41757917336696	6.462211167100452e-26
7.914702573185648	129.08511813884218	8.582097944606549e-26
7.914702573185648	307.666508376478	6.148638855828265e-26
7.914702573185648	240.0532765851876	6.582364768961134e-26
7.914702573185648	327.3583092891284	6.047533254497799e-26
7.914702573185648	289.15924138943836	6.239928671483685e-26
7.914702573185648	199.28664677078277	7.03371595092478e-26
7.914702573185648	225.6131930534454	6.717115648688216e-26
7.914702573185648	370.60362361481424	5.893552343300618e-26
7.914702573185648	348.31045870454415	5.970046380325216e-26
7.914702573185648	394.3236339995635	5.818038422229492e-26
7.914702573185648	419.56181327636216	5.754082772755162e-26
7.914702573185648	446.4153299011838	5.690830165234637e-26
7.914702573185648	505.38854278007426	5.607573630735288e-26
7.914702573185648	689.1934209440825	6.10349601283385e-26
7.914702573185648	474.9875714726077	5.628272871375065e-26
7.914702573185648	537.7352893287167	5.711836730780988e-26
7.914702573185648	647.7359132210921	6.014202199522839e-26
7.914702573185648	733.3043633640241	6.194115585544163e-26
7.914702573185648	608.7722263825888	5.926214749823623e-26
7.914702573185648	830.1767407872153	6.332573881501681e-26
7.914702573185648	572.1523479713496	5.818038422229492e-26
7.914702573185648	883.3111400696051	6.402959361069904e-26
7.914702573185648	1000.	6.510007148862342e-26
7.914702573185648	939.8463385413619	6.462211167100452e-26
7.914702573185648	780.2385701710655	6.262962124747294e-26
8.421272976888153	8.960265770634306	8.505367368572261e-25
8.421272976888153	9.533756107983145	7.615322083341935e-25
8.421272976888153	11.484007729417664	5.660768504177717e-25
8.421272976888153	10.143951960040074	6.856203756401797e-25
8.421272976888153	12.2190269392769	5.181691517464484e-25
8.421272976888153	14.71858501804111	4.0781308228531604e-25
8.421272976888153	10.7932026162739	6.218411749481151e-25
8.421272976888153	13.83320823771569	4.398093255917371e-25
8.421272976888153	16.66296772491886	3.5322782960974405e-25
8.421272976888153	15.660629205497877	3.7884185383278555e-25
8.421272976888153	27.371432208615314	2.212251971441218e-25
8.421272976888153	24.177490989529915	2.452669730238182e-25
8.421272976888153	17.729459637816653	3.2995290208463105e-25
8.421272976888153	29.12330567898544	2.1049046647897324e-25
8.421272976888153	13.001090112497304	4.76066776398983e-25
8.421272976888153	18.86421099999465	3.099197351652013e-25
8.421272976888153	20.071590670100196	2.9110288661814217e-25
8.421272976888153	21.356247129984272	2.744378142406675e-25
8.421272976888153	22.72312638162647	2.5920386407619127e-25
8.421272976888153	25.72494034190023	2.325073846341826e-25
8.421272976888153	30.9873055676151	2.0064592799153395e-25
8.421272976888153	35.08084995415465	1.8332699930916265e-25
8.421272976888153	32.970608382331186	1.9161449113968149e-25
8.421272976888153	39.71516758114278	1.6812127292867957e-25
8.421272976888153	44.96169671087044	1.550312144934449e-25
8.421272976888153	37.32615483569366	1.75397948640542e-25
8.421272976888153	42.257086028318774	1.614436283174939e-25
8.421272976888153	61.31382677802331	1.2800025310646307e-25
8.421272976888153	47.839412537001294	1.4887349669846429e-25
8.421272976888153	54.159186233326054	1.3778883516837389e-25
8.421272976888153	73.8563534312976	1.146056498108244e-25
8.421272976888153	50.901312879771275	1.432239704013414e-25
8.421272976888153	65.23813975078318	1.233699044174055e-25
8.421272976888153	57.62557559928457	1.3280438914733475e-25
8.421272976888153	88.96461416307976	1.029915009684966e-25
8.421272976888153	100.7171880070134	9.602810245831284e-26
8.421272976888153	107.16346266063664	9.289597708580138e-26
8.421272976888153	78.58343476224252	1.1066352703071077e-25
8.421272976888153	69.41362335042187	1.1890705640480692e-25
8.421272976888153	83.6130668809155	1.066603262176081e-25
8.421272976888153	94.65868037657351	9.944887333367944e-26
8.421272976888153	121.32017564297009	8.677486500798072e-26
8.421272976888153	114.02232286924034	8.970060802628873e-26
8.421272976888153	137.3470458364309	8.13562920100574e-26
8.421272976888153	129.08511813884218	8.394455024147083e-26
8.421272976888153	155.4911283306219	7.627607659219052e-26
8.421272976888153	225.6131930534454	6.438444930624449e-26
8.421272976888153	187.29882528770608	6.969224035940591e-26
8.421272976888153	289.15924138943836	5.915307217370962e-26
8.421272976888153	165.44313889858145	7.392426003552586e-26
8.421272976888153	212.0417334179063	6.606662256841529e-26
8.421272976888153	307.666508376478	5.807329994408312e-26
8.421272976888153	348.31045870454415	5.617913717751956e-26
8.421272976888153	370.60362361481424	5.52553513478846e-26
8.421272976888153	240.0532765851876	6.297671821555064e-26
8.421272976888153	176.0321151597488	7.177706666329498e-26
8.421272976888153	394.3236339995635	5.444696857556564e-26
8.421272976888153	271.7652542752618	6.036402428495644e-26
8.421272976888153	146.1377676372	7.870271352735532e-26
8.421272976888153	327.3583092891284	5.711836730780988e-26
8.421272976888153	199.28664677078277	6.779274599113707e-26
8.421272976888153	419.56181327636216	5.37493410924996e-26
8.421272976888153	255.41757917336696	6.15997664022303e-26
8.421272976888153	446.4153299011838	5.306065229083011e-26
8.421272976888153	505.38854278007426	5.209209027495953e-26
8.421272976888153	537.7352893287167	5.31584934959529e-26
8.421272976888153	474.9875714726077	5.247737520798581e-26
8.421272976888153	572.1523479713496	5.414688342903709e-26
8.421272976888153	608.7722263825888	5.515365075763377e-26
8.421272976888153	689.1934209440825	5.701323773162151e-26
8.421272976888153	780.2385701710655	5.871877477677535e-26
8.421272976888153	647.7359132210921	5.617913717751956e-26
8.421272976888153	733.3043633640241	5.79664127605248e-26
8.421272976888153	830.1767407872153	5.948090190659027e-26
8.421272976888153	883.3111400696051	6.014202199522839e-26
8.421272976888153	939.8463385413619	6.081049032099169e-26
8.421272976888153	1000.	6.137321939265018e-26
8.960265770634306	9.533756107983145	7.714163443435937e-25
8.960265770634306	10.7932026162739	6.275955785921372e-25
8.960265770634306	10.143951960040074	6.932409292798589e-25
8.960265770634306	12.2190269392769	5.2296419359178515e-25
8.960265770634306	15.660629205497877	3.816438542422765e-25
8.960265770634306	11.484007729417664	5.713152212784814e-25
8.960265770634306	13.001090112497304	4.80472210621213e-25
8.960265770634306	13.83320823771569	4.430622552718614e-25
8.960265770634306	14.71858501804111	4.1082936048160943e-25
8.960265770634306	17.729459637816653	3.3239330870127148e-25
8.960265770634306	24.177490989529915	2.4662625671435456e-25
8.960265770634306	18.86421099999465	3.116373281871713e-25
8.960265770634306	21.356247129984272	2.7595876441330884e-25
8.960265770634306	22.72312638162647	2.606403868196287e-25
8.960265770634306	25.72494034190023	2.3379595395098288e-25
8.960265770634306	20.071590670100196	2.927161955817166e-25
8.960265770634306	16.66296772491886	3.5584038287754363e-25
8.960265770634306	32.970608382331186	1.923217978508104e-25
8.960265770634306	29.12330567898544	2.11267450091662e-25
8.960265770634306	30.9873055676151	2.0138657245211207e-25
8.960265770634306	27.371432208615314	2.2204180587595534e-25
8.960265770634306	37.32615483569366	1.7604539521649677e-25
8.960265770634306	39.71516758114278	1.6874185910626311e-25
8.960265770634306	35.08084995415465	1.8400371439564158e-25
8.960265770634306	42.257086028318774	1.6174132234257806e-25
8.960265770634306	47.839412537001294	1.4914801202571747e-25
8.960265770634306	57.62557559928457	1.3280438914733475e-25
8.960265770634306	50.901312879771275	1.4348806828294661e-25
8.960265770634306	73.8563534312976	1.1439471164922517e-25
8.960265770634306	65.23813975078318	1.2314283515094756e-25
8.960265770634306	54.159186233326054	1.380429109307958e-25
8.960265770634306	83.6130668809155	1.0646401187215434e-25
8.960265770634306	44.96169671087044	1.553170843462054e-25
8.960265770634306	78.58343476224252	1.1025653699515206e-25
8.960265770634306	69.41362335042187	1.18688201261797e-25
8.960265770634306	88.96461416307976	1.0261272653606972e-25
8.960265770634306	61.31382677802331	1.2800025310646307e-25
8.960265770634306	94.65868037657351	9.908312771197134e-26
8.960265770634306	114.02232286924034	8.920622200613943e-26
8.960265770634306	107.16346266063664	9.238397974921845e-26
8.960265770634306	121.32017564297009	8.629660425697538e-26
8.960265770634306	100.7171880070134	9.567493749165405e-26
8.960265770634306	129.08511813884218	8.34818888056092e-26
8.960265770634306	146.1377676372	7.812488413725671e-26
8.960265770634306	155.4911283306219	7.571606338754973e-26
8.960265770634306	137.3470458364309	8.075898024676583e-26
8.960265770634306	165.44313889858145	7.324645087650668e-26
8.960265770634306	240.0532765851876	6.194115585544163e-26
8.960265770634306	187.29882528770608	6.892613808024651e-26
8.960265770634306	199.28664677078277	6.704752418528829e-26
8.960265770634306	176.0321151597488	7.111894505114045e-26
8.960265770634306	212.0417334179063	6.522011278425511e-26
8.960265770634306	225.6131930534454	6.355949316096714e-26
8.960265770634306	255.41757917336696	6.047533254497799e-26
8.960265770634306	327.3583092891284	5.576667418715178e-26
8.960265770634306	289.15924138943836	5.79664127605248e-26
8.960265770634306	271.7652542752618	5.915307217370962e-26
8.960265770634306	307.666508376478	5.680355871384296e-26
8.960265770634306	394.3236339995635	5.306065229083011e-26
8.960265770634306	474.9875714726077	5.0953124952596316e-26
8.960265770634306	419.56181327636216	5.228437784584722e-26
8.960265770634306	446.4153299011838	5.161445957721722e-26
8.960265770634306	537.7352893287167	5.161445957721722e-26
8.960265770634306	370.60362361481424	5.394774607454077e-26
8.960265770634306	505.38854278007426	5.0579030950046536e-26
8.960265770634306	572.1523479713496	5.257414087916357e-26
8.960265770634306	348.31045870454415	5.484967072344291e-26
8.960265770634306	608.7722263825888	5.355166578944855e-26
8.960265770634306	647.7359132210921	5.454736607900265e-26
8.960265770634306	689.1934209440825	5.545931546668169e-26
8.960265770634306	780.2385701710655	5.711836730780988e-26
8.960265770634306	733.3043633640241	5.628272871375065e-26
8.960265770634306	830.1767407872153	5.785972230885518e-26
8.960265770634306	883.3111400696051	5.850282326252731e-26
8.960265770634306	939.8463385413619	5.915307217370962e-26
8.960265770634306	1000.	5.981054849073174e-26
9.533756107983145	13.001090112497304	4.831350152850515e-25
9.533756107983145	12.2190269392769	5.258624912725527e-25
9.533756107983145	11.484007729417664	5.744814831394438e-25
9.533756107983145	10.143951960040074	6.9708291043682e-25
9.533756107983145	10.7932026162739	6.310737494347732e-25
9.533756107983145	17.729459637816653	3.3423545156213346e-25
9.533756107983145	13.83320823771569	4.455177318085446e-25
9.533756107983145	16.66296772491886	3.5715389674281768e-25
9.533756107983145	20.071590670100196	2.9433844559648497e-25
9.533756107983145	24.177490989529915	2.479930736333912e-25
9.533756107983145	22.72312638162647	2.6208487085484616e-25
9.533756107983145	21.356247129984272	2.7748814377940534e-25
9.533756107983145	15.660629205497877	3.8305261648025295e-25
9.533756107983145	14.71858501804111	4.1234585520008546e-25
9.533756107983145	30.9873055676151	2.0250266843540857e-25
9.533756107983145	18.86421099999465	3.1336444020859556e-25
9.533756107983145	25.72494034190023	2.350916645931495e-25
9.533756107983145	32.970608382331186	1.9338765633118497e-25
9.533756107983145	27.371432208615314	2.232723743525154e-25
9.533756107983145	29.12330567898544	2.1243830646792152e-25
9.533756107983145	35.08084995415465	1.8468292744101512e-25
9.533756107983145	37.32615483569366	1.7669523171246888e-25
9.533756107983145	39.71516758114278	1.6936473605405596e-25
9.533756107983145	42.257086028318774	1.623383582039022e-25
9.533756107983145	44.96169671087044	1.5589040641311898e-25
9.533756107983145	65.23813975078318	1.233699044174055e-25
9.533756107983145	50.901312879771275	1.4375265314791573e-25
9.533756107983145	73.8563534312976	1.1439471164922517e-25
9.533756107983145	54.159186233326054	1.3829745519629328e-25
9.533756107983145	47.839412537001294	1.4969856219146768e-25
9.533756107983145	61.31382677802331	1.2800025310646307e-25
9.533756107983145	78.58343476224252	1.1025653699515206e-25
9.533756107983145	57.62557559928457	1.3304927383907487e-25
9.533756107983145	69.41362335042187	1.18688201261797e-25
9.533756107983145	88.96461416307976	1.0261272653606972e-25
9.533756107983145	94.65868037657351	9.890075962767914e-26
9.533756107983145	83.6130668809155	1.0646401187215434e-25
9.533756107983145	100.7171880070134	9.549884237366613e-26
9.533756107983145	107.16346266063664	9.221394182454719e-26
9.533756107983145	114.02232286924034	8.904203292380218e-26
9.533756107983145	121.32017564297009	8.597922906591249e-26
9.533756107983145	155.4911283306219	7.529875335963362e-26
9.533756107983145	129.08511813884218	8.317486536432603e-26
9.533756107983145	137.3470458364309	8.046197091474696e-26
9.533756107983145	146.1377676372	7.783756228672372e-26
9.533756107983145	187.29882528770608	6.842008757012123e-26
9.533756107983145	176.0321151597488	7.059679511752891e-26
9.533756107983145	165.44313889858145	7.284275214875353e-26
9.533756107983145	225.6131930534454	6.286080601413815e-26
9.533756107983145	240.0532765851876	6.126025852124915e-26
9.533756107983145	289.15924138943836	5.701323773162151e-26
9.533756107983145	255.41757917336696	5.970046380325216e-26
9.533756107983145	307.666508376478	5.58695051621326e-26
9.533756107983145	199.28664677078277	6.643276759576614e-26
9.533756107983145	212.0417334179063	6.462211167100452e-26
9.533756107983145	348.31045870454415	5.37493410924996e-26
9.533756107983145	271.7652542752618	5.828766595859248e-26
9.533756107983145	327.3583092891284	5.47487168112595e-26
9.533756107983145	370.60362361481424	5.276820784379915e-26
9.533756107983145	419.56181327636216	5.114120825995749e-26
9.533756107983145	394.3236339995635	5.190050988490519e-26
9.533756107983145	474.9875714726077	4.9655768116614996e-26
9.533756107983145	446.4153299011838	5.039301517631133e-26
9.533756107983145	537.7352893287167	5.020768351746423e-26
9.533756107983145	505.38854278007426	4.929119921016009e-26
9.533756107983145	647.7359132210921	5.306065229083011e-26
9.533756107983145	689.1934209440825	5.394774607454077e-26
9.533756107983145	608.7722263825888	5.218814549987329e-26
9.533756107983145	780.2385701710655	5.56640324783795e-26
9.533756107983145	733.3043633640241	5.484967072344291e-26
9.533756107983145	939.8463385413619	5.785972230885518e-26
9.533756107983145	830.1767407872153	5.638651126762445e-26
9.533756107983145	572.1523479713496	5.123551010570537e-26
9.533756107983145	883.3111400696051	5.711836730780988e-26
9.533756107983145	1000.	5.839514551707819e-26
10.143951960040074	11.484007729417664	5.755407984362716e-25
10.143951960040074	12.2190269392769	5.258624912725527e-25
10.143951960040074	10.7932026162739	6.32237418057383e-25
10.143951960040074	13.001090112497304	4.831350152850515e-25
10.143951960040074	13.83320823771569	4.463392443588388e-25
10.143951960040074	21.356247129984272	2.779998181223058e-25
10.143951960040074	15.660629205497877	3.837589464630892e-25
10.143951960040074	14.71858501804111	4.1310620045892632e-25
10.143951960040074	24.177490989529915	2.4890849064726684e-25
10.143951960040074	17.729459637816653	3.3485176511961394e-25
10.143951960040074	25.72494034190023	2.3595945862640775e-25
10.143951960040074	27.371432208615314	2.240965398310757e-25
10.143951960040074	16.66296772491886	3.5781247077391397e-25
10.143951960040074	22.72312638162647	2.625681423281867e-25
10.143951960040074	18.86421099999465	3.1394226865866033e-25
10.143951960040074	29.12330567898544	2.1322248014378277e-25
10.143951960040074	30.9873055676151	2.0325016668334195e-25
10.143951960040074	20.071590670100196	2.954249373157458e-25
10.143951960040074	32.970608382331186	1.9410150832827908e-25
10.143951960040074	35.08084995415465	1.8536464766599772e-25
10.143951960040074	39.71516758114278	1.699899122279826e-25
10.143951960040074	44.96169671087044	1.5646584478419832e-25
10.143951960040074	50.901312879771275	1.4428328742149992e-25
10.143951960040074	42.257086028318774	1.6293759790413609e-25
10.143951960040074	37.32615483569366	1.7734746695037333e-25
10.143951960040074	47.839412537001294	1.5025114460344812e-25
10.143951960040074	78.58343476224252	1.104598445684022e-25
10.143951960040074	54.159186233326054	1.3880795269369217e-25
10.143951960040074	61.31382677802331	1.284727405342652e-25
10.143951960040074	100.7171880070134	9.549884237366613e-26
10.143951960040074	69.41362335042187	1.19126315105822e-25
10.143951960040074	88.96461416307976	1.0261272653606972e-25
10.143951960040074	65.23813975078318	1.2359739238830293e-25
10.143951960040074	83.6130668809155	1.0646401187215434e-25
10.143951960040074	57.62557559928457	1.335403987207969e-25
10.143951960040074	114.02232286924034	8.904203292380218e-26
10.143951960040074	94.65868037657351	9.908312771197134e-26
10.143951960040074	107.16346266063664	9.221394182454719e-26
10.143951960040074	121.32017564297009	8.597922906591249e-26
10.143951960040074	129.08511813884218	8.302177733402302e-26
10.143951960040074	73.8563534312976	1.146056498108244e-25
10.143951960040074	146.1377676372	7.755129712698337e-26
10.143951960040074	165.44313889858145	7.257485652783239e-26
10.143951960040074	155.4911283306219	7.502182524131338e-26
10.143951960040074	212.0417334179063	6.414766099833791e-26
10.143951960040074	137.3470458364309	8.016605390141492e-26
10.143951960040074	187.29882528770608	6.816845729391195e-26
10.143951960040074	199.28664677078277	6.606662256841529e-26
10.143951960040074	176.0321151597488	7.03371595092478e-26
10.143951960040074	225.6131930534454	6.239928671483685e-26
10.143951960040074	240.0532765851876	6.069856518418185e-26
10.143951960040074	289.15924138943836	5.638651126762445e-26
10.143951960040074	255.41757917336696	5.915307217370962e-26
10.143951960040074	370.60362361481424	5.190050988490519e-26
10.143951960040074	394.3236339995635	5.0953124952596316e-26
10.143951960040074	271.7652542752618	5.764693015346589e-26
10.143951960040074	474.9875714726077	4.8570071657870277e-26
10.143951960040074	307.666508376478	5.515365075763377e-26
10.143951960040074	327.3583092891284	5.394774607454077e-26
10.143951960040074	348.31045870454415	5.286550979589933e-26
10.143951960040074	419.56181327636216	5.0115273444515724e-26
10.143951960040074	446.4153299011838	4.929119921016009e-26
10.143951960040074	537.7352893287167	4.9109919727592516e-26
10.143951960040074	505.38854278007426	4.8213473852975556e-26
10.143951960040074	572.1523479713496	5.0023033457518305e-26
10.143951960040074	608.7722263825888	5.0953124952596316e-26
10.143951960040074	647.7359132210921	5.190050988490519e-26
10.143951960040074	733.3043633640241	5.365041239905441e-26
10.143951960040074	780.2385701710655	5.444696857556564e-26
10.143951960040074	689.1934209440825	5.276820784379915e-26
10.143951960040074	830.1767407872153	5.52553513478846e-26
10.143951960040074	883.3111400696051	5.597252575231945e-26
10.143951960040074	939.8463385413619	5.65946508378601e-26
10.143951960040074	1000.	5.72236907377111e-26
10.7932026162739	11.484007729417664	5.73424117572164e-25
10.7932026162739	12.2190269392769	5.239285135676617e-25
10.7932026162739	13.83320823771569	4.422467742047821e-25
10.7932026162739	14.71858501804111	4.093184430138825e-25
10.7932026162739	16.66296772491886	3.5387916416821585e-25
10.7932026162739	15.660629205497877	3.7954041937862446e-25
10.7932026162739	13.001090112497304	4.80472210621213e-25
10.7932026162739	20.071590670100196	2.905670953387348e-25
10.7932026162739	17.729459637816653	3.305613188337651e-25
10.7932026162739	18.86421099999465	3.093493104148798e-25
10.7932026162739	21.356247129984272	2.7393269596678842e-25
10.7932026162739	27.371432208615314	2.2000591171028423e-25
10.7932026162739	24.177490989529915	2.4436494851085997e-25
10.7932026162739	25.72494034190023	2.316522863802343e-25
10.7932026162739	22.72312638162647	2.582505835086196e-25
10.7932026162739	29.12330567898544	2.0894506134088093e-25
10.7932026162739	37.32615483569366	1.734698606996115e-25
10.7932026162739	35.08084995415465	1.8131175010382918e-25
10.7932026162739	30.9873055676151	1.9917280071293393e-25
10.7932026162739	32.970608382331186	1.898575840427033e-25
10.7932026162739	39.71516758114278	1.65967139768441e-25
10.7932026162739	44.96169671087044	1.5248194716227183e-25
10.7932026162739	42.257086028318774	1.590817168528326e-25
10.7932026162739	47.839412537001294	1.461559798974715e-25
10.7932026162739	65.23813975078318	1.1978652000516373e-25
10.7932026162739	69.41362335042187	1.1545329923089424e-25
10.7932026162739	50.901312879771275	1.4035077943382203e-25
10.7932026162739	61.31382677802331	1.247411398817197e-25
10.7932026162739	83.6130668809155	1.029915009684966e-25
10.7932026162739	57.62557559928457	1.2966160360102748e-25
10.7932026162739	73.8563534312976	1.1107201938888415e-25
10.7932026162739	78.58343476224252	1.0685700255695588e-25
10.7932026162739	88.96461416307976	9.908312771197134e-26
10.7932026162739	94.65868037657351	9.549884237366613e-26
10.7932026162739	54.159186233326054	1.3477615696258034e-25
10.7932026162739	121.32017564297009	8.256420177255236e-26
10.7932026162739	114.02232286924034	8.566302109356822e-26
10.7932026162739	129.08511813884218	7.972421769526815e-26
10.7932026162739	107.16346266063664	8.871456080070763e-26
10.7932026162739	137.3470458364309	7.684023178170665e-26
10.7932026162739	100.7171880070134	9.204421686426475e-26
10.7932026162739	165.44313889858145	6.930813070725641e-26
10.7932026162739	146.1377676372	7.433395254227647e-26
10.7932026162739	187.29882528770608	6.498025113576598e-26
10.7932026162739	199.28664677078277	6.286080601413815e-26
10.7932026162739	155.4911283306219	7.177706666329498e-26
10.7932026162739	212.0417334179063	6.092262184218939e-26
10.7932026162739	176.0321151597488	6.704752418528829e-26
10.7932026162739	271.7652542752618	5.444696857556564e-26
10.7932026162739	225.6131930534454	5.915307217370962e-26
10.7932026162739	255.41757917336696	5.58695051621326e-26
10.7932026162739	240.0532765851876	5.743492058913583e-26
10.7932026162739	370.60362361481424	4.8570071657870277e-26
10.7932026162739	394.3236339995635	4.7683480097365553e-26
10.7932026162739	289.15924138943836	5.306065229083011e-26
10.7932026162739	307.666508376478	5.180498406956182e-26
10.7932026162739	327.3583092891284	5.0672296168781364e-26
10.7932026162739	348.31045870454415	4.9564373875086715e-26
10.7932026162739	419.56181327636216	4.6813072260053484e-26
10.7932026162739	446.4153299011838	4.604329801701261e-26
10.7932026162739	474.9875714726077	4.5286181614114275e-26
10.7932026162739	505.38854278007426	4.487095407365153e-26
10.7932026162739	572.1523479713496	4.664090664727302e-26
10.7932026162739	537.7352893287167	4.578952980560307e-26
10.7932026162739	608.7722263825888	4.75957159631628e-26
10.7932026162739	647.7359132210921	4.848067570190157e-26
10.7932026162739	733.3043633640241	5.0115273444515724e-26
10.7932026162739	689.1934209440825	4.929119921016009e-26
10.7932026162739	830.1767407872153	5.17096340748683e-26
10.7932026162739	780.2385701710655	5.0953124952596316e-26
10.7932026162739	883.3111400696051	5.247737520798581e-26
10.7932026162739	1000.	5.37493410924996e-26
10.7932026162739	939.8463385413619	5.31584934959529e-26
11.484007729417664	12.2190269392769	5.210408750291409e-25
11.484007729417664	17.729459637816653	3.2995290208463105e-25
11.484007729417664	14.71858501804111	4.0781308228531604e-25
11.484007729417664	15.660629205497877	3.7884185383278555e-25
11.484007729417664	13.83320823771569	4.406203121247421e-25
11.484007729417664	18.86421099999465	3.093493104148798e-25
11.484007729417664	20.071590670100196	2.905670953387348e-25
11.484007729417664	13.001090112497304	4.778240820384976e-25
11.484007729417664	22.72312638162647	2.5872678474670014e-25
11.484007729417664	16.66296772491886	3.5322782960974405e-25
11.484007729417664	25.72494034190023	2.316522863802343e-25
11.484007729417664	21.356247129984272	2.7393269596678842e-25
11.484007729417664	27.371432208615314	2.2000591171028423e-25
11.484007729417664	24.177490989529915	2.4436494851085997e-25
11.484007729417664	39.71516758114278	1.662731749237708e-25
11.484007729417664	35.08084995415465	1.8164607995782053e-25
11.484007729417664	29.12330567898544	2.093303456471121e-25
11.484007729417664	30.9873055676151	1.9954006545635665e-25
11.484007729417664	37.32615483569366	1.7378973049937156e-25
11.484007729417664	32.970608382331186	1.9020767198965545e-25
11.484007729417664	42.257086028318774	1.5937505563058904e-25
11.484007729417664	50.901312879771275	1.4060957929411249e-25
11.484007729417664	54.159186233326054	1.3502467749615422e-25
11.484007729417664	44.96169671087044	1.527631162928004e-25
11.484007729417664	47.839412537001294	1.464254842588343e-25
11.484007729417664	61.31382677802331	1.247411398817197e-25
11.484007729417664	57.62557559928457	1.2966160360102748e-25
11.484007729417664	65.23813975078318	1.2000740039333882e-25
11.484007729417664	83.6130668809155	1.0280193930281521e-25
11.484007729417664	73.8563534312976	1.1107201938888415e-25
11.484007729417664	100.7171880070134	9.187480429234324e-26
11.484007729417664	88.96461416307976	9.908312771197134e-26
11.484007729417664	107.16346266063664	8.855127664854594e-26
11.484007729417664	114.02232286924034	8.534797604723435e-26
11.484007729417664	78.58343476224252	1.0685700255695588e-25
11.484007729417664	94.65868037657351	9.532307136867287e-26
11.484007729417664	137.3470458364309	7.655763452943854e-26
11.484007729417664	129.08511813884218	7.928481667488344e-26
11.484007729417664	121.32017564297009	8.226055333194227e-26
11.484007729417664	69.41362335042187	1.1545329923089424e-25
11.484007729417664	146.1377676372	7.378819826601323e-26
11.484007729417664	155.4911283306219	7.125008485041628e-26
11.484007729417664	165.44313889858145	6.892613808024651e-26
11.484007729417664	212.0417334179063	6.036402428495644e-26
11.484007729417664	199.28664677078277	6.239928671483685e-26
11.484007729417664	271.7652542752618	5.355166578944855e-26
11.484007729417664	307.666508376478	5.0672296168781364e-26
11.484007729417664	176.0321151597488	6.655526631676968e-26
11.484007729417664	327.3583092891284	4.929119921016009e-26
11.484007729417664	255.41757917336696	5.515365075763377e-26
11.484007729417664	348.31045870454415	4.803615794804924e-26
11.484007729417664	370.60362361481424	4.689939323817375e-26
11.484007729417664	394.3236339995635	4.578952980560307e-26
11.484007729417664	289.15924138943836	5.209209027495953e-26
11.484007729417664	225.6131930534454	5.850282326252731e-26
11.484007729417664	187.29882528770608	6.438444930624449e-26
11.484007729417664	240.0532765851876	5.680355871384296e-26
11.484007729417664	446.4153299011838	4.405188570838903e-26
11.484007729417664	419.56181327636216	4.487095407365153e-26
11.484007729417664	505.38854278007426	4.28512311106435e-26
11.484007729417664	474.9875714726077	4.3247768506987953e-26
11.484007729417664	537.7352893287167	4.37284600841544e-26
11.484007729417664	572.1523479713496	4.4623647250510785e-26
11.484007729417664	608.7722263825888	4.5453346529390144e-26
11.484007729417664	647.7359132210921	4.638384470844266e-26
11.484007729417664	689.1934209440825	4.7246271804331583e-26
11.484007729417664	733.3043633640241	4.803615794804924e-26
11.484007729417664	780.2385701710655	4.88392497923691e-26
11.484007729417664	883.3111400696051	5.039301517631133e-26
11.484007729417664	830.1767407872153	4.9655768116614996e-26
11.484007729417664	1000.	5.190050988490519e-26
11.484007729417664	939.8463385413619	5.114120825995749e-26
12.2190269392769	13.001090112497304	4.76066776398983e-25
12.2190269392769	14.71858501804111	4.063132578597473e-25
12.2190269392769	17.729459637816653	3.293456051608324e-25
12.2190269392769	13.83320823771569	4.389998317251813e-25
12.2190269392769	15.660629205497877	3.7744857762246375e-25
12.2190269392769	16.66296772491886	3.5192875474027073e-25
12.2190269392769	20.071590670100196	2.905670953387348e-25
12.2190269392769	18.86421099999465	3.0877993556347754e-25
12.2190269392769	32.970608382331186	1.9055840548138007e-25
12.2190269392769	37.32615483569366	1.7378973049937156e-25
12.2190269392769	30.9873055676151	1.9954006545635665e-25
12.2190269392769	35.08084995415465	1.8198102629944422e-25
12.2190269392769	27.371432208615314	2.204115916747517e-25
12.2190269392769	22.72312638162647	2.5872678474670014e-25
12.2190269392769	42.257086028318774	1.5937505563058904e-25
12.2190269392769	29.12330567898544	2.0971634039845277e-25
12.2190269392769	21.356247129984272	2.7393269596678842e-25
12.2190269392769	24.177490989529915	2.4481554532827427e-25
12.2190269392769	25.72494034190023	2.320794416806396e-25
12.2190269392769	39.71516758114278	1.6657977439271508e-25
12.2190269392769	47.839412537001294	1.4669548557284209e-25
12.2190269392769	44.96169671087044	1.527631162928004e-25
12.2190269392769	61.31382677802331	1.247411398817197e-25
12.2190269392769	57.62557559928457	1.2990069315245144e-25
12.2190269392769	65.23813975078318	1.2000740039333882e-25
12.2190269392769	54.159186233326054	1.3502467749615422e-25
12.2190269392769	50.901312879771275	1.4060957929411249e-25
12.2190269392769	100.7171880070134	9.170570353381503e-26
12.2190269392769	69.41362335042187	1.152408009227356e-25
12.2190269392769	78.58343476224252	1.066603262176081e-25
12.2190269392769	83.6130668809155	1.0280193930281521e-25
12.2190269392769	107.16346266063664	8.822560939214303e-26
12.2190269392769	88.96461416307976	9.890075962767914e-26
12.2190269392769	114.02232286924034	8.503408964998723e-26
12.2190269392769	94.65868037657351	9.514762388012681e-26
12.2190269392769	137.3470458364309	7.613568617167533e-26
12.2190269392769	73.8563534312976	1.1086758507335366e-25
12.2190269392769	129.08511813884218	7.899322891129489e-26
12.2190269392769	146.1377676372	7.351682555413713e-26
12.2190269392769	121.32017564297009	8.195802162683692e-26
12.2190269392769	176.0321151597488	6.606662256841529e-26
12.2190269392769	165.44313889858145	6.842008757012123e-26
12.2190269392769	212.0417334179063	5.981054849073174e-26
12.2190269392769	187.29882528770608	6.391174353274495e-26
12.2190269392769	155.4911283306219	7.085738911892054e-26
12.2190269392769	225.6131930534454	5.79664127605248e-26
12.2190269392769	271.7652542752618	5.286550979589933e-26
12.2190269392769	255.41757917336696	5.444696857556564e-26
12.2190269392769	289.15924138943836	5.132998583936854e-26
12.2190269392769	307.666508376478	4.993096324341837e-26
12.2190269392769	199.28664677078277	6.182714966495289e-26
12.2190269392769	240.0532765851876	5.617913717751956e-26
12.2190269392769	394.3236339995635	4.487095407365153e-26
12.2190269392769	348.31045870454415	4.733339158087669e-26
12.2190269392769	327.3583092891284	4.8570071657870277e-26
12.2190269392769	446.4153299011838	4.300940789134707e-26
12.2190269392769	370.60362361481424	4.604329801701261e-26
12.2190269392769	474.9875714726077	4.214660369784896e-26
12.2190269392769	537.7352893287167	4.2536620601959694e-26
12.2190269392769	572.1523479713496	4.3327515242222583e-26
12.2190269392769	608.7722263825888	4.421449446628675e-26
12.2190269392769	505.38854278007426	4.1683300911409094e-26
12.2190269392769	419.56181327636216	4.3889874980808743e-26
12.2190269392769	647.7359132210921	4.5036586259204316e-26
12.2190269392769	780.2385701710655	4.750811336379846e-26
12.2190269392769	689.1934209440825	4.5873963422318333e-26
12.2190269392769	733.3043633640241	4.672691016056147e-26
12.2190269392769	830.1767407872153	4.8302377102017726e-26
12.2190269392769	939.8463385413619	4.9839062489739735e-26
12.2190269392769	883.3111400696051	4.9109919727592516e-26
12.2190269392769	1000.	5.048593739120643e-26
13.001090112497304	14.71858501804111	4.0407385727030426e-25
13.001090112497304	13.83320823771569	4.357767280525143e-25
13.001090112497304	15.660629205497877	3.760604254990891e-25
13.001090112497304	16.66296772491886	3.506344575111021e-25
13.001090112497304	18.86421099999465	3.082116086785989e-25
13.001090112497304	24.177490989529915	2.4481554532827427e-25
13.001090112497304	22.72312638162647	2.582505835086196e-25
13.001090112497304	32.970608382331186	1.9055840548138007e-25
13.001090112497304	30.9873055676151	1.9990800741771074e-25
13.001090112497304	17.729459637816653	3.28134362548639e-25
13.001090112497304	35.08084995415465	1.8231659026547134e-25
13.001090112497304	37.32615483569366	1.741101901231413e-25
13.001090112497304	27.371432208615314	2.204115916747517e-25
13.001090112497304	21.356247129984272	2.7342850739158054e-25
13.001090112497304	20.071590670100196	2.900322902133952e-25
13.001090112497304	39.71516758114278	1.6657977439271508e-25
13.001090112497304	29.12330567898544	2.0971634039845277e-25
13.001090112497304	25.72494034190023	2.320794416806396e-25
13.001090112497304	42.257086028318774	1.5966893531046816e-25
13.001090112497304	44.96169671087044	1.5304480388522842e-25
13.001090112497304	47.839412537001294	1.4669548557284209e-25
13.001090112497304	54.159186233326054	1.3527365628923777e-25
13.001090112497304	61.31382677802331	1.247411398817197e-25
13.001090112497304	73.8563534312976	1.1086758507335366e-25
13.001090112497304	50.901312879771275	1.408688563684801e-25
13.001090112497304	78.58343476224252	1.066603262176081e-25
13.001090112497304	57.62557559928457	1.2990069315245144e-25
13.001090112497304	94.65868037657351	9.514762388012681e-26
13.001090112497304	65.23813975078318	1.2000740039333882e-25
13.001090112497304	121.32017564297009	8.165660255018873e-26
13.001090112497304	69.41362335042187	1.1545329923089424e-25
13.001090112497304	83.6130668809155	1.0261272653606972e-25
13.001090112497304	88.96461416307976	9.871872720213062e-26
13.001090112497304	100.7171880070134	9.153691401476848e-26
13.001090112497304	107.16346266063664	8.806322518262294e-26
13.001090112497304	114.02232286924034	8.487757961253655e-26
13.001090112497304	129.08511813884218	7.870271352735532e-26
13.001090112497304	155.4911283306219	7.059679511752891e-26
13.001090112497304	146.1377676372	7.311163665297529e-26
13.001090112497304	165.44313889858145	6.804298940393997e-26
13.001090112497304	187.29882528770608	6.344250832940182e-26
13.001090112497304	225.6131930534454	5.743492058913583e-26
13.001090112497304	255.41757917336696	5.38484522055372e-26
13.001090112497304	212.0417334179063	5.937142395223854e-26
13.001090112497304	176.0321151597488	6.570249555395031e-26
13.001090112497304	137.3470458364309	7.585568004451087e-26
13.001090112497304	289.15924138943836	5.076573336394281e-26
13.001090112497304	240.0532765851876	5.55615796874611e-26
13.001090112497304	199.28664677078277	6.137321939265018e-26
13.001090112497304	271.7652542752618	5.228437784584722e-26
13.001090112497304	307.666508376478	4.929119921016009e-26
13.001090112497304	446.4153299011838	4.206903049690861e-26
13.001090112497304	348.31045870454415	4.664090664727302e-26
13.001090112497304	394.3236339995635	4.4133115195769526e-26
13.001090112497304	370.60362361481424	4.5369687081786406e-26
13.001090112497304	505.38854278007426	4.0621970219052267e-26
13.001090112497304	327.3583092891284	4.794774469037323e-26
13.001090112497304	419.56181327636216	4.300940789134707e-26
13.001090112497304	474.9875714726077	4.1225091049501457e-26
13.001090112497304	537.7352893287167	4.1453562878437927e-26
13.001090112497304	572.1523479713496	4.2224319939915607e-26
13.001090112497304	689.1934209440825	4.470593103775208e-26
13.001090112497304	608.7722263825888	4.300940789134707e-26
13.001090112497304	647.7359132210921	4.3889874980808743e-26
13.001090112497304	780.2385701710655	4.629847262646544e-26
13.001090112497304	733.3043633640241	4.5453346529390144e-26
13.001090112497304	830.1767407872153	4.707251300269604e-26
13.001090112497304	883.3111400696051	4.777140606426893e-26
13.001090112497304	939.8463385413619	4.8570071657870277e-26
13.001090112497304	1000.	4.9200475978263805e-26
13.83320823771569	15.660629205497877	3.7398776377260517e-25
13.83320823771569	16.66296772491886	3.4934492035139603e-25
13.83320823771569	14.71858501804111	4.0110717746936094e-25
13.83320823771569	22.72312638162647	2.582505835086196e-25
13.83320823771569	17.729459637816653	3.2692757455384965e-25
13.83320823771569	20.071590670100196	2.8949846942704647e-25
13.83320823771569	18.86421099999465	3.0707809109659895e-25
13.83320823771569	25.72494034190023	2.320794416806396e-25
13.83320823771569	21.356247129984272	2.729252468038765e-25
13.83320823771569	24.177490989529915	2.4481554532827427e-25
13.83320823771569	27.371432208615314	2.2081801969290508e-25
13.83320823771569	39.71516758114278	1.668869392158387e-25
13.83320823771569	44.96169671087044	1.5332701089557266e-25
13.83320823771569	37.32615483569366	1.744312406585255e-25
13.83320823771569	35.08084995415465	1.8265277299476908e-25
13.83320823771569	29.12330567898544	2.101030469049267e-25
13.83320823771569	47.839412537001294	1.4696598475584965e-25
13.83320823771569	30.9873055676151	2.0027662784575076e-25
13.83320823771569	32.970608382331186	1.909097857082281e-25
13.83320823771569	42.257086028318774	1.5996335688986922e-25
13.83320823771569	50.901312879771275	1.4112861153688277e-25
13.83320823771569	65.23813975078318	1.2022868807396947e-25
13.83320823771569	78.58343476224252	1.0685700255695588e-25
13.83320823771569	73.8563534312976	1.1107201938888415e-25
13.83320823771569	54.159186233326054	1.3552309418683767e-25
13.83320823771569	57.62557559928457	1.3014022357312387e-25
13.83320823771569	61.31382677802331	1.2497115634264775e-25
13.83320823771569	69.41362335042187	1.1545329923089424e-25
13.83320823771569	107.16346266063664	8.806322518262294e-26
13.83320823771569	121.32017564297009	8.150630896821673e-26
13.83320823771569	100.7171880070134	9.153691401476848e-26
13.83320823771569	114.02232286924034	8.47213576406354e-26
13.83320823771569	94.65868037657351	9.497249931257846e-26
13.83320823771569	137.3470458364309	7.571606338754973e-26
13.83320823771569	83.6130668809155	1.0261272653606972e-25
13.83320823771569	88.96461416307976	9.871872720213062e-26
13.83320823771569	155.4911283306219	7.020770000054573e-26
13.83320823771569	146.1377676372	7.284275214875353e-26
13.83320823771569	129.08511813884218	7.855785674471212e-26
13.83320823771569	165.44313889858145	6.779274599113707e-26
13.83320823771569	187.29882528770608	6.309284415330093e-26
13.83320823771569	176.0321151597488	6.534037543006804e-26
13.83320823771569	212.0417334179063	5.893552343300618e-26
13.83320823771569	240.0532765851876	5.505213735305463e-26
13.83320823771569	199.28664677078277	6.092262184218939e-26
13.83320823771569	225.6131930534454	5.690830165234637e-26
13.83320823771569	307.666508376478	4.8659632455537423e-26
13.83320823771569	289.15924138943836	5.0115273444515724e-26
13.83320823771569	271.7652542752618	5.17096340748683e-26
13.83320823771569	255.41757917336696	5.335471748182974e-26
13.83320823771569	394.3236339995635	4.348745013088899e-26
13.83320823771569	348.31045870454415	4.5958552730425905e-26
13.83320823771569	327.3583092891284	4.733339158087669e-26
13.83320823771569	419.56181327636216	4.2302179486868916e-26
13.83320823771569	446.4153299011838	4.1225091049501457e-26
13.83320823771569	537.7352893287167	4.0398081723432096e-26
13.83320823771569	370.60362361481424	4.470593103775208e-26
13.83320823771569	505.38854278007426	3.973379285543796e-26
13.83320823771569	474.9875714726077	4.024950868262775e-26
13.83320823771569	572.1523479713496	4.114921394455858e-26
13.83320823771569	608.7722263825888	4.191431216579065e-26
13.83320823771569	647.7359132210921	4.277236100321283e-26
13.83320823771569	733.3043633640241	4.429602379613299e-26
13.83320823771569	830.1767407872153	4.5873963422318333e-26
13.83320823771569	689.1934209440825	4.348745013088899e-26
13.83320823771569	780.2385701710655	4.511963148544964e-26
13.83320823771569	883.3111400696051	4.664090664727302e-26
13.83320823771569	939.8463385413619	4.733339158087669e-26
13.83320823771569	1000.	4.803615794804924e-26
14.71858501804111	15.660629205497877	3.7055868201345938e-25
14.71858501804111	18.86421099999465	3.0594874228070817e-25
14.71858501804111	17.729459637816653	3.2512570914828434e-25
14.71858501804111	16.66296772491886	3.4678005627983476e-25
14.71858501804111	25.72494034190023	2.320794416806396e-25
14.71858501804111	20.071590670100196	2.8843377362773988e-25
14.71858501804111	21.356247129984272	2.724229124956653e-25
14.71858501804111	27.371432208615314	2.2081801969290508e-25
14.71858501804111	30.9873055676151	2.0027662784575076e-25
14.71858501804111	29.12330567898544	2.101030469049267e-25
14.71858501804111	22.72312638162647	2.577752587457749e-25
14.71858501804111	39.71516758114278	1.675029690964849e-25
14.71858501804111	32.970608382331186	1.9126181386274695e-25
14.71858501804111	24.177490989529915	2.4436494851085997e-25
14.71858501804111	35.08084995415465	1.8298957562830914e-25
14.71858501804111	44.96169671087044	1.5360973828161643e-25
14.71858501804111	42.257086028318774	1.602583213680267e-25
14.71858501804111	47.839412537001294	1.4750848040274572e-25
14.71858501804111	37.32615483569366	1.7475288319513858e-25
14.71858501804111	50.901312879771275	1.4138884568090441e-25
14.71858501804111	54.159186233326054	1.35772992035522e-25
14.71858501804111	61.31382677802331	1.252015969424954e-25
14.71858501804111	65.23813975078318	1.2022868807396947e-25
14.71858501804111	57.62557559928457	1.3038019567598472e-25
14.71858501804111	73.8563534312976	1.1107201938888415e-25
14.71858501804111	88.96461416307976	9.890075962767914e-26
14.71858501804111	114.02232286924034	8.47213576406354e-26
14.71858501804111	83.6130668809155	1.0280193930281521e-25
14.71858501804111	107.16346266063664	8.806322518262294e-26
14.71858501804111	69.41362335042187	1.1566618937537054e-25
14.71858501804111	78.58343476224252	1.0685700255695588e-25
14.71858501804111	94.65868037657351	9.514762388012681e-26
14.71858501804111	100.7171880070134	9.153691401476848e-26
14.71858501804111	121.32017564297009	8.150630896821673e-26
14.71858501804111	165.44313889858145	6.754342290482484e-26
14.71858501804111	137.3470458364309	7.557670370291932e-26
14.71858501804111	155.4911283306219	7.007847876937023e-26
14.71858501804111	146.1377676372	7.270868095549693e-26
14.71858501804111	129.08511813884218	7.841326657914648e-26
14.71858501804111	187.29882528770608	6.274510715566866e-26
14.71858501804111	199.28664677078277	6.058684605189828e-26
14.71858501804111	225.6131930534454	5.65946508378601e-26
14.71858501804111	176.0321151597488	6.510007148862342e-26
14.71858501804111	212.0417334179063	5.850282326252731e-26
14.71858501804111	348.31045870454415	4.5369687081786406e-26
14.71858501804111	271.7652542752618	5.123551010570537e-26
14.71858501804111	327.3583092891284	4.672691016056147e-26
14.71858501804111	255.41757917336696	5.286550979589933e-26
14.71858501804111	394.3236339995635	4.2930246650631565e-26
14.71858501804111	419.56181327636216	4.1683300911409094e-26
14.71858501804111	240.0532765851876	5.464794871044514e-26
14.71858501804111	370.60362361481424	4.4133115195769526e-26
14.71858501804111	446.4153299011838	4.0547203192010506e-26
14.71858501804111	537.7352893287167	3.951479956043733e-26
14.71858501804111	307.666508376478	4.8124734235376896e-26
14.71858501804111	572.1523479713496	4.024950868262775e-26
14.71858501804111	289.15924138943836	4.9655768116614996e-26
14.71858501804111	474.9875714726077	3.951479956043733e-26
14.71858501804111	505.38854278007426	3.886503500852811e-26
14.71858501804111	689.1934209440825	4.245832955291288e-26
14.71858501804111	608.7722263825888	4.0922419538567933e-26
14.71858501804111	647.7359132210921	4.1683300911409094e-26
14.71858501804111	733.3043633640241	4.3247768506987953e-26
14.71858501804111	780.2385701710655	4.397080572846131e-26
14.71858501804111	830.1767407872153	4.4788366552206644e-26
14.71858501804111	1000.	4.689939323817375e-26
14.71858501804111	883.3111400696051	4.5453346529390144e-26
14.71858501804111	939.8463385413619	4.621325767661961e-26
15.660629205497877	16.66296772491886	3.4360044111427613e-25
15.660629205497877	18.86421099999465	3.037024896773332e-25
15.660629205497877	20.071590670100196	2.8684406728618786e-25
15.660629205497877	17.729459637816653	3.2273866069973214e-25
15.660629205497877	25.72494034190023	2.316522863802343e-25
15.660629205497877	21.356247129984272	2.7142101590138263e-25
15.660629205497877	27.371432208615314	2.2081801969290508e-25
15.660629205497877	29.12330567898544	2.101030469049267e-25
15.660629205497877	35.08084995415465	1.8298957562830914e-25
15.660629205497877	39.71516758114278	1.6781183624474927e-25
15.660629205497877	44.96169671087044	1.5389298700290537e-25
15.660629205497877	50.901312879771275	1.4164955968375114e-25
15.660629205497877	24.177490989529915	2.4391518104229927e-25
15.660629205497877	30.9873055676151	2.0064592799153395e-25
15.660629205497877	37.32615483569366	1.7507511882459998e-25
15.660629205497877	22.72312638162647	2.573008088449598e-25
15.660629205497877	47.839412537001294	1.477804787078048e-25
15.660629205497877	42.257086028318774	1.6055382974601757e-25
15.660629205497877	54.159186233326054	1.3602335068341666e-25
15.660629205497877	32.970608382331186	1.9161449113968149e-25
15.660629205497877	78.58343476224252	1.0705404155769556e-25
15.660629205497877	73.8563534312976	1.1127683067112985e-25
15.660629205497877	65.23813975078318	1.2067248831808965e-25
15.660629205497877	61.31382677802331	1.254324624633527e-25
15.660629205497877	83.6130668809155	1.029915009684966e-25
15.660629205497877	94.65868037657351	9.514762388012681e-26
15.660629205497877	69.41362335042187	1.1587947207869026e-25
15.660629205497877	57.62557559928457	1.3062061027547293e-25
15.660629205497877	88.96461416307976	9.890075962767914e-26
15.660629205497877	114.02232286924034	8.47213576406354e-26
15.660629205497877	137.3470458364309	7.54376005176482e-26
15.660629205497877	107.16346266063664	8.806322518262294e-26
15.660629205497877	129.08511813884218	7.841326657914648e-26
15.660629205497877	100.7171880070134	9.153691401476848e-26
15.660629205497877	155.4911283306219	6.994949537715862e-26
15.660629205497877	146.1377676372	7.257485652783239e-26
15.660629205497877	165.44313889858145	6.741910542589444e-26
15.660629205497877	121.32017564297009	8.150630896821673e-26
15.660629205497877	187.29882528770608	6.262962124747294e-26
15.660629205497877	176.0321151597488	6.498025113576598e-26
15.660629205497877	255.41757917336696	5.257414087916357e-26
15.660629205497877	212.0417334179063	5.828766595859248e-26
15.660629205497877	240.0532765851876	5.4346755859396e-26
15.660629205497877	199.28664677078277	6.036402428495644e-26
15.660629205497877	271.7652542752618	5.085934285264769e-26
15.660629205497877	289.15924138943836	4.9200475978263805e-26
15.660629205497877	370.60362361481424	4.3647975387327134e-26
15.660629205497877	225.6131930534454	5.628272871375065e-26
15.660629205497877	307.666508376478	4.7683480097365553e-26
15.660629205497877	446.4153299011838	4.0027673013412024e-26
15.660629205497877	327.3583092891284	4.629847262646544e-26
15.660629205497877	348.31045870454415	4.4953693882380816e-26
15.660629205497877	419.56181327636216	4.1225091049501457e-26
15.660629205497877	474.9875714726077	3.8936700201061574e-26
15.660629205497877	394.3236339995635	4.2380182602956674e-26
15.660629205497877	537.7352893287167	3.879350171982271e-26
15.660629205497877	505.38854278007426	3.822595490845977e-26
15.660629205497877	572.1523479713496	3.944207034343103e-26
15.660629205497877	608.7722263825888	4.010148205263052e-26
15.660629205497877	689.1934209440825	4.1530001187685025e-26
15.660629205497877	780.2385701710655	4.300940789134707e-26
15.660629205497877	647.7359132210921	4.0847099517609927e-26
15.660629205497877	733.3043633640241	4.2302179486868916e-26
15.660629205497877	883.3111400696051	4.4459533741132354e-26
15.660629205497877	830.1767407872153	4.37284600841544e-26
15.660629205497877	939.8463385413619	4.520282984296427e-26
15.660629205497877	1000.	4.5873963422318333e-26
16.66296772491886	18.86421099999465	3.009178513323393e-25
16.66296772491886	20.071590670100196	2.8473807976651014e-25
16.66296772491886	22.72312638162647	2.5588269222719087e-25
16.66296772491886	17.729459637816653	3.1919090814851794e-25
16.66296772491886	25.72494034190023	2.3122591728324856e-25
16.66296772491886	29.12330567898544	2.101030469049267e-25
16.66296772491886	30.9873055676151	2.0064592799153395e-25
16.66296772491886	21.356247129984272	2.699250755862731e-25
16.66296772491886	27.371432208615314	2.204115916747517e-25
16.66296772491886	44.96169671087044	1.5417675802075452e-25
16.66296772491886	42.257086028318774	1.6084988302676877e-25
16.66296772491886	32.970608382331186	1.9161449113968149e-25
16.66296772491886	39.71516758114278	1.6781183624474927e-25
16.66296772491886	24.177490989529915	2.430181280486969e-25
16.66296772491886	50.901312879771275	1.4217243080689346e-25
16.66296772491886	57.62557559928457	1.3086146818753238e-25
16.66296772491886	47.839412537001294	1.4805297856421826e-25
16.66296772491886	37.32615483569366	1.75397948640542e-25
16.66296772491886	35.08084995415465	1.8332699930916265e-25
16.66296772491886	54.159186233326054	1.362741709802113e-25
16.66296772491886	61.31382677802331	1.2589547140367902e-25
16.66296772491886	65.23813975078318	1.2089500238779135e-25
16.66296772491886	69.41362335042187	1.1609314806471144e-25
16.66296772491886	73.8563534312976	1.1168758691747916e-25
16.66296772491886	88.96461416307976	9.908312771197134e-26
16.66296772491886	78.58343476224252	1.0725144388855845e-25
16.66296772491886	83.6130668809155	1.0318141217646536e-25
16.66296772491886	100.7171880070134	9.170570353381503e-26
16.66296772491886	107.16346266063664	8.822560939214303e-26
16.66296772491886	94.65868037657351	9.532307136867287e-26
16.66296772491886	121.32017564297009	8.150630896821673e-26
16.66296772491886	165.44313889858145	6.729501676029483e-26
16.66296772491886	114.02232286924034	8.487757961253655e-26
16.66296772491886	129.08511813884218	7.841326657914648e-26
16.66296772491886	155.4911283306219	6.994949537715862e-26
16.66296772491886	137.3470458364309	7.54376005176482e-26
16.66296772491886	146.1377676372	7.270868095549693e-26
16.66296772491886	199.28664677078277	6.025292089406413e-26
16.66296772491886	176.0321151597488	6.486065131902573e-26
16.66296772491886	271.7652542752618	5.0579030950046536e-26
16.66296772491886	240.0532765851876	5.414688342903709e-26
16.66296772491886	289.15924138943836	4.892930694113513e-26
16.66296772491886	212.0417334179063	5.807329994408312e-26
16.66296772491886	225.6131930534454	5.607573630735288e-26
16.66296772491886	255.41757917336696	5.238078763948331e-26
16.66296772491886	307.666508376478	4.742067200195893e-26
16.66296772491886	187.29882528770608	6.251434789760454e-26
16.66296772491886	348.31045870454415	4.4541514911220255e-26
16.66296772491886	370.60362361481424	4.3247768506987953e-26
16.66296772491886	327.3583092891284	4.5958552730425905e-26
16.66296772491886	419.56181327636216	4.0847099517609927e-26
16.66296772491886	394.3236339995635	4.199160007381929e-26
16.66296772491886	446.4153299011838	3.9660660568922203e-26
16.66296772491886	537.7352893287167	3.822595490845977e-26
16.66296772491886	505.38854278007426	3.773616681909032e-26
16.66296772491886	474.9875714726077	3.857969085114613e-26
16.66296772491886	572.1523479713496	3.879350171982271e-26
16.66296772491886	608.7722263825888	3.944207034343103e-26
16.66296772491886	647.7359132210921	4.010148205263052e-26
16.66296772491886	689.1934209440825	4.077191812739812e-26
16.66296772491886	733.3043633640241	4.1453562878437927e-26
16.66296772491886	830.1767407872153	4.28512311106435e-26
16.66296772491886	939.8463385413619	4.429602379613299e-26
16.66296772491886	780.2385701710655	4.214660369784896e-26
16.66296772491886	883.3111400696051	4.356763882712327e-26
16.66296772491886	1000.	4.4953693882380816e-26
17.729459637816653	18.86421099999465	2.9760996726150517e-25
17.729459637816653	20.071590670100196	2.8160805423213727e-25
17.729459637816653	24.177490989529915	2.416787306043126e-25
17.729459637816653	22.72312638162647	2.5400402078932443e-25
17.729459637816653	21.356247129984272	2.6745014126304287e-25
17.729459637816653	27.371432208615314	2.1960097842266943e-25
17.729459637816653	29.12330567898544	2.0971634039845277e-25
17.729459637816653	25.72494034190023	2.3037553191399424e-25
17.729459637816653	37.32615483569366	1.75397948640542e-25
17.729459637816653	35.08084995415465	1.8332699930916265e-25
17.729459637816653	39.71516758114278	1.6812127292867957e-25
17.729459637816653	50.901312879771275	1.4217243080689346e-25
17.729459637816653	57.62557559928457	1.3134451722065348e-25
17.729459637816653	42.257086028318774	1.6114648221505252e-25
17.729459637816653	30.9873055676151	2.0027662784575076e-25
17.729459637816653	32.970608382331186	1.9126181386274695e-25
17.729459637816653	44.96169671087044	1.5446105229825527e-25
17.729459637816653	54.159186233326054	1.3652545377716584e-25
17.729459637816653	61.31382677802331	1.261276163945495e-25
17.729459637816653	47.839412537001294	1.4832598089682073e-25
17.729459637816653	65.23813975078318	1.2111792676237517e-25
17.729459637816653	73.8563534312976	1.1189353327564706e-25
17.729459637816653	69.41362335042187	1.165216827869752e-25
17.729459637816653	88.96461416307976	9.944887333367944e-26
17.729459637816653	78.58343476224252	1.0764734122173653e-25
17.729459637816653	94.65868037657351	9.567493749165405e-26
17.729459637816653	83.6130668809155	1.0337167357126177e-25
17.729459637816653	121.32017564297009	8.180717326605531e-26
17.729459637816653	114.02232286924034	8.503408964998723e-26
17.729459637816653	107.16346266063664	8.83882930300739e-26
17.729459637816653	100.7171880070134	9.187480429234324e-26
17.729459637816653	176.0321151597488	6.486065131902573e-26
17.729459637816653	137.3470458364309	7.557670370291932e-26
17.729459637816653	146.1377676372	7.270868095549693e-26
17.729459637816653	212.0417334179063	5.807329994408312e-26
17.729459637816653	155.4911283306219	7.007847876937023e-26
17.729459637816653	129.08511813884218	7.855785674471212e-26
17.729459637816653	165.44313889858145	6.741910542589444e-26
17.729459637816653	199.28664677078277	6.025292089406413e-26
17.729459637816653	187.29882528770608	6.251434789760454e-26
17.729459637816653	289.15924138943836	4.88392497923691e-26
17.729459637816653	255.41757917336696	5.218814549987329e-26
17.729459637816653	271.7652542752618	5.048593739120643e-26
17.729459637816653	240.0532765851876	5.404722303650277e-26
17.729459637816653	307.666508376478	4.7246271804331583e-26
17.729459637816653	327.3583092891284	4.578952980560307e-26
17.729459637816653	348.31045870454415	4.437770346201093e-26
17.729459637816653	225.6131930534454	5.607573630735288e-26
17.729459637816653	474.9875714726077	3.822595490845977e-26
17.729459637816653	394.3236339995635	4.176016284616847e-26
17.729459637816653	370.60362361481424	4.300940789134707e-26
17.729459637816653	419.56181327636216	4.0547203192010506e-26
17.729459637816653	446.4153299011838	3.9369474988650146e-26
17.729459637816653	689.1934209440825	4.0175427192048533e-26
17.729459637816653	647.7359132210921	3.951479956043733e-26
17.729459637816653	572.1523479713496	3.8367058403739544e-26
17.729459637816653	733.3043633640241	4.077191812739812e-26
17.729459637816653	537.7352893287167	3.7875462359237676e-26
17.729459637816653	505.38854278007426	3.745911072686098e-26
17.729459637816653	608.7722263825888	3.8936700201061574e-26
17.729459637816653	780.2385701710655	4.1453562878437927e-26
17.729459637816653	830.1767407872153	4.214660369784896e-26
17.729459637816653	883.3111400696051	4.28512311106435e-26
17.729459637816653	939.8463385413619	4.356763882712327e-26
17.729459637816653	1000.	4.421449446628675e-26
18.86421099999465	20.071590670100196	2.7697741120199084e-25
18.86421099999465	25.72494034190023	2.2868413212441474e-25
18.86421099999465	24.177490989529915	2.3990434358198513e-25
18.86421099999465	21.356247129984272	2.6402331009546077e-25
18.86421099999465	22.72312638162647	2.512118439524366e-25
18.86421099999465	32.970608382331186	1.9126181386274695e-25
18.86421099999465	37.32615483569366	1.7572137373861787e-25
18.86421099999465	27.371432208615314	2.183906448905772e-25
18.86421099999465	29.12330567898544	2.0894506134088093e-25
18.86421099999465	54.159186233326054	1.3728208570511952e-25
18.86421099999465	35.08084995415465	1.8332699930916265e-25
18.86421099999465	39.71516758114278	1.68431280198474e-25
18.86421099999465	50.901312879771275	1.4296035860678093e-25
18.86421099999465	47.839412537001294	1.4887349669846429e-25
18.86421099999465	44.96169671087044	1.550312144934449e-25
18.86421099999465	42.257086028318774	1.614436283174939e-25
18.86421099999465	61.31382677802331	1.2682662290887113e-25
18.86421099999465	30.9873055676151	1.9990800741771074e-25
18.86421099999465	65.23813975078318	1.2178916928822346e-25
18.86421099999465	57.62557559928457	1.3182934933302453e-25
18.86421099999465	69.41362335042187	1.1716745266399327e-25
18.86421099999465	73.8563534312976	1.1251365368151723e-25
18.86421099999465	83.6130668809155	1.0413623395113014e-25
18.86421099999465	107.16346266063664	8.88781460407296e-26
18.86421099999465	94.65868037657351	9.620517350558677e-26
18.86421099999465	88.96461416307976	1.0000002471740675e-25
18.86421099999465	78.58343476224252	1.0824392898668644e-25
18.86421099999465	114.02232286924034	8.55053534723267e-26
18.86421099999465	100.7171880070134	9.255433121537078e-26
18.86421099999465	137.3470458364309	7.613568617167533e-26
18.86421099999465	155.4911283306219	7.03371595092478e-26
18.86421099999465	165.44313889858145	6.779274599113707e-26
18.86421099999465	121.32017564297009	8.226055333194227e-26
18.86421099999465	176.0321151597488	6.522011278425511e-26
18.86421099999465	129.08511813884218	7.913888849857047e-26
18.86421099999465	199.28664677078277	6.047533254497799e-26
18.86421099999465	225.6131930534454	5.617913717751956e-26
18.86421099999465	146.1377676372	7.324645087650668e-26
18.86421099999465	187.29882528770608	6.274510715566866e-26
18.86421099999465	212.0417334179063	5.818038422229492e-26
18.86421099999465	240.0532765851876	5.414688342903709e-26
18.86421099999465	255.41757917336696	5.218814549987329e-26
18.86421099999465	271.7652542752618	5.039301517631133e-26
18.86421099999465	394.3236339995635	4.137726525820936e-26
18.86421099999465	327.3583092891284	4.553716024085647e-26
18.86421099999465	289.15924138943836	4.87493583988637e-26
18.86421099999465	307.666508376478	4.707251300269604e-26
18.86421099999465	370.60362361481424	4.2693636060663064e-26
18.86421099999465	419.56181327636216	4.010148205263052e-26
18.86421099999465	446.4153299011838	3.8936700201061574e-26
18.86421099999465	505.38854278007426	3.6979148190507467e-26
18.86421099999465	647.7359132210921	3.872210009216925e-26
18.86421099999465	348.31045870454415	4.405188570838903e-26
18.86421099999465	572.1523479713496	3.78057504347997e-26
18.86421099999465	537.7352893287167	3.739016512108231e-26
18.86421099999465	474.9875714726077	3.78057504347997e-26
18.86421099999465	608.7722263825888	3.822595490845977e-26
18.86421099999465	780.2385701710655	4.0398081723432096e-26
18.86421099999465	689.1934209440825	3.922468488069456e-26
18.86421099999465	830.1767407872153	4.099787844590001e-26
18.86421099999465	733.3043633640241	3.9807059994254576e-26
18.86421099999465	883.3111400696051	4.160658044537489e-26
18.86421099999465	1000.	4.2930246650631565e-26
18.86421099999465	939.8463385413619	4.2302179486868916e-26
20.071590670100196	21.356247129984272	2.596818231162499e-25
20.071590670100196	27.371432208615314	2.1678723723810154e-25
20.071590670100196	22.72312638162647	2.479930736333912e-25
20.071590670100196	25.72494034190023	2.2658733468333397e-25
20.071590670100196	24.177490989529915	2.3683045594841494e-25
20.071590670100196	29.12330567898544	2.0741100245081797e-25
20.071590670100196	32.970608382331186	1.9055840548138007e-25
20.071590670100196	30.9873055676151	1.9880621194098158e-25
20.071590670100196	35.08084995415465	1.8265277299476908e-25
20.071590670100196	44.96169671087044	1.550312144934449e-25
20.071590670100196	37.32615483569366	1.7507511882459998e-25
20.071590670100196	39.71516758114278	1.6812127292867957e-25
20.071590670100196	50.901312879771275	1.4296035860678093e-25
20.071590670100196	47.839412537001294	1.4887349669846429e-25
20.071590670100196	61.31382677802331	1.2706048489682863e-25
20.071590670100196	65.23813975078318	1.2201374246212269e-25
20.071590670100196	42.257086028318774	1.614436283174939e-25
20.071590670100196	54.159186233326054	1.3728208570511952e-25
20.071590670100196	57.62557559928457	1.3207243609981842e-25
20.071590670100196	69.41362335042187	1.1738350362218784e-25
20.071590670100196	73.8563534312976	1.1272112326573337e-25
20.071590670100196	88.96461416307976	1.0036915488170086e-25
20.071590670100196	78.58343476224252	1.0844352541081784e-25
20.071590670100196	83.6130668809155	1.0432825598981384e-25
20.071590670100196	94.65868037657351	9.638257106307026e-26
20.071590670100196	121.32017564297009	8.256420177255236e-26
20.071590670100196	107.16346266063664	8.920622200613943e-26
20.071590670100196	100.7171880070134	9.272499680115835e-26
20.071590670100196	137.3470458364309	7.627607659219052e-26
20.071590670100196	129.08511813884218	7.928481667488344e-26
20.071590670100196	114.02232286924034	8.582097944606549e-26
20.071590670100196	146.1377676372	7.338151369076452e-26
20.071590670100196	176.0321151597488	6.534037543006804e-26
20.071590670100196	165.44313889858145	6.791775244469572e-26
20.071590670100196	155.4911283306219	7.059679511752891e-26
20.071590670100196	225.6131930534454	5.617913717751956e-26
20.071590670100196	187.29882528770608	6.286080601413815e-26
20.071590670100196	212.0417334179063	5.828766595859248e-26
20.071590670100196	240.0532765851876	5.414688342903709e-26
20.071590670100196	199.28664677078277	6.058684605189828e-26
20.071590670100196	289.15924138943836	4.8659632455537423e-26
20.071590670100196	327.3583092891284	4.5453346529390144e-26
20.071590670100196	255.41757917336696	5.228437784584722e-26
20.071590670100196	271.7652542752618	5.039301517631133e-26
20.071590670100196	307.666508376478	4.707251300269604e-26
20.071590670100196	394.3236339995635	4.1225091049501457e-26
20.071590670100196	537.7352893287167	3.718408875957627e-26
20.071590670100196	446.4153299011838	3.879350171982271e-26
20.071590670100196	348.31045870454415	4.397080572846131e-26
20.071590670100196	505.38854278007426	3.677533715394171e-26
20.071590670100196	370.60362361481424	4.261505601580936e-26
20.071590670100196	474.9875714726077	3.759738356965269e-26
20.071590670100196	733.3043633640241	3.944207034343103e-26
20.071590670100196	419.56181327636216	3.99539998238923e-26
20.071590670100196	689.1934209440825	3.8936700201061574e-26
20.071590670100196	608.7722263825888	3.794530282899887e-26
20.071590670100196	647.7359132210921	3.843780535216872e-26
20.071590670100196	572.1523479713496	3.7528183464909347e-26
20.071590670100196	780.2385701710655	3.99539998238923e-26
20.071590670100196	830.1767407872153	4.0547203192010506e-26
20.071590670100196	883.3111400696051	4.114921394455858e-26
20.071590670100196	939.8463385413619	4.176016284616847e-26
20.071590670100196	1000.	4.2302179486868916e-26
21.356247129984272	22.72312638162647	2.5306986381614044e-25
21.356247129984272	25.72494034190023	2.291058142959224e-25
21.356247129984272	27.371432208615314	2.179886845926362e-25
21.356247129984272	29.12330567898544	2.0779345802871726e-25
21.356247129984272	24.177490989529915	2.4034671526565197e-25
21.356247129984272	32.970608382331186	1.89508140452359e-25
21.356247129984272	35.08084995415465	1.8097803560278697e-25
21.356247129984272	30.9873055676151	1.9844029789633757e-25
21.356247129984272	54.159186233326054	1.3403333649215255e-25
21.356247129984272	50.901312879771275	1.3983460784373266e-25
21.356247129984272	47.839412537001294	1.4588697157408555e-25
21.356247129984272	44.96169671087044	1.5220129553938563e-25
21.356247129984272	57.62557559928457	1.2870963788129472e-25
21.356247129984272	42.257086028318774	1.5878891798163931e-25
21.356247129984272	73.8563534312976	1.0924559835902454e-25
21.356247129984272	39.71516758114278	1.656616678880719e-25
21.356247129984272	65.23813975078318	1.1846974893401905e-25
21.356247129984272	37.32615483569366	1.731505796382582e-25
21.356247129984272	61.31382677802331	1.233699044174055e-25
21.356247129984272	69.41362335042187	1.1376422376889986e-25
21.356247129984272	78.58343476224252	1.0490644919324726e-25
21.356247129984272	88.96461416307976	9.673834811804739e-26
21.356247129984272	83.6130668809155	1.0073964761644091e-25
21.356247129984272	94.65868037657351	9.289597708580138e-26
21.356247129984272	114.02232286924034	8.226055333194227e-26
21.356247129984272	100.7171880070134	8.920622200613943e-26
21.356247129984272	121.32017564297009	7.913888849857047e-26
21.356247129984272	107.16346266063664	8.566302109356822e-26
21.356247129984272	137.3470458364309	7.311163665297529e-26
21.356247129984272	129.08511813884218	7.599555414764697e-26
21.356247129984272	155.4911283306219	6.754342290482484e-26
21.356247129984272	212.0417334179063	5.576667418715178e-26
21.356247129984272	199.28664677078277	5.79664127605248e-26
21.356247129984272	165.44313889858145	6.498025113576598e-26
21.356247129984272	146.1377676372	7.020770000054573e-26
21.356247129984272	240.0532765851876	5.180498406956182e-26
21.356247129984272	176.0321151597488	6.251434789760454e-26
21.356247129984272	187.29882528770608	6.014202199522839e-26
21.356247129984272	255.41757917336696	4.993096324341837e-26
21.356247129984272	307.666508376478	4.4953693882380816e-26
21.356247129984272	225.6131930534454	5.37493410924996e-26
21.356247129984272	271.7652542752618	4.8213473852975556e-26
21.356247129984272	289.15924138943836	4.655506142830052e-26
21.356247129984272	327.3583092891284	4.348745013088899e-26
21.356247129984272	348.31045870454415	4.206903049690861e-26
21.356247129984272	394.3236339995635	3.951479956043733e-26
21.356247129984272	419.56181327636216	3.829644166905837e-26
21.356247129984272	370.60362361481424	4.077191812739812e-26
21.356247129984272	505.38854278007426	3.537976817125322e-26
21.356247129984272	537.7352893287167	3.583897191438926e-26
21.356247129984272	474.9875714726077	3.6170619156306576e-26
21.356247129984272	446.4153299011838	3.718408875957627e-26
21.356247129984272	572.1523479713496	3.6304135789222593e-26
21.356247129984272	608.7722263825888	3.677533715394171e-26
21.356247129984272	647.7359132210921	3.72526543707886e-26
21.356247129984272	780.2385701710655	3.879350171982271e-26
21.356247129984272	733.3043633640241	3.829644166905837e-26
21.356247129984272	689.1934209440825	3.78057504347997e-26
21.356247129984272	939.8463385413619	4.0398081723432096e-26
21.356247129984272	830.1767407872153	3.9297013249714036e-26
21.356247129984272	1000.	4.0922419538567933e-26
21.356247129984272	883.3111400696051	3.9807059994254576e-26
22.72312638162647	24.177490989529915	2.390220413461472e-25
22.72312638162647	25.72494034190023	2.274237366773833e-25
22.72312638162647	27.371432208615314	2.1678723723810154e-25
22.72312638162647	30.9873055676151	1.973465917189451e-25
22.72312638162647	29.12330567898544	2.066482017925731e-25
22.72312638162647	37.32615483569366	1.7251377939833426e-25
22.72312638162647	39.71516758114278	1.650524098071721e-25
22.72312638162647	32.970608382331186	1.8846366397214744e-25
22.72312638162647	35.08084995415465	1.8031244813127323e-25
22.72312638162647	47.839412537001294	1.4508291371031937e-25
22.72312638162647	50.901312879771275	1.3906390765816937e-25
22.72312638162647	42.257086028318774	1.579137508792965e-25
22.72312638162647	61.31382677802331	1.2268994965017309e-25
22.72312638162647	44.96169671087044	1.5136243620031245e-25
22.72312638162647	57.62557559928457	1.2776466142211698e-25
22.72312638162647	69.41362335042187	1.1292897541354834e-25
22.72312638162647	65.23813975078318	1.1759995296760822e-25
22.72312638162647	73.8563534312976	1.0844352541081784e-25
22.72312638162647	54.159186233326054	1.3329461008601417e-25
22.72312638162647	78.58343476224252	1.0394456533983764e-25
22.72312638162647	83.6130668809155	9.981596903246814e-26
22.72312638162647	88.96461416307976	9.585135732028645e-26
22.72312638162647	107.16346266063664	8.47213576406354e-26
22.72312638162647	94.65868037657351	9.204421686426475e-26
22.72312638162647	114.02232286924034	8.13562920100574e-26
22.72312638162647	100.7171880070134	8.83882930300739e-26
22.72312638162647	146.1377676372	6.930813070725641e-26
22.72312638162647	129.08511813884218	7.516016175764355e-26
22.72312638162647	121.32017564297009	7.812488413725671e-26
22.72312638162647	165.44313889858145	6.402959361069904e-26
22.72312638162647	137.3470458364309	7.217485930071007e-26
22.72312638162647	176.0321151597488	6.15997664022303e-26
22.72312638162647	187.29882528770608	5.915307217370962e-26
22.72312638162647	212.0417334179063	5.47487168112595e-26
22.72312638162647	240.0532765851876	5.076573336394281e-26
22.72312638162647	255.41757917336696	4.892930694113513e-26
22.72312638162647	199.28664677078277	5.690830165234637e-26
22.72312638162647	271.7652542752618	4.7159312376648666e-26
22.72312638162647	225.6131930534454	5.276820784379915e-26
22.72312638162647	155.4911283306219	6.655526631676968e-26
22.72312638162647	327.3583092891284	4.245832955291288e-26
22.72312638162647	289.15924138943836	4.5453346529390144e-26
22.72312638162647	307.666508376478	4.3889874980808743e-26
22.72312638162647	419.56181327636216	3.72526543707886e-26
22.72312638162647	394.3236339995635	3.843780535216872e-26
22.72312638162647	348.31045870454415	4.099787844590001e-26
22.72312638162647	474.9875714726077	3.505537221654299e-26
22.72312638162647	446.4153299011838	3.610404509192728e-26
22.72312638162647	370.60362361481424	3.9660660568922203e-26
22.72312638162647	505.38854278007426	3.428890550141541e-26
22.72312638162647	537.7352893287167	3.473395063789235e-26
22.72312638162647	572.1523479713496	3.512001258027071e-26
22.72312638162647	647.7359132210921	3.6037593560867884e-26
22.72312638162647	608.7722263825888	3.557584488413976e-26
22.72312638162647	689.1934209440825	3.650533540068645e-26
22.72312638162647	780.2385701710655	3.7528183464909347e-26
22.72312638162647	733.3043633640241	3.704733590149824e-26
22.72312638162647	883.3111400696051	3.8508682754454217e-26
22.72312638162647	830.1767407872153	3.801527208111415e-26
22.72312638162647	1000.	3.951479956043733e-26
22.72312638162647	939.8463385413619	3.9008497540647834e-26
24.177490989529915	25.72494034190023	2.2617028791558156e-25
24.177490989529915	27.371432208615314	2.155924116756494e-25
24.177490989529915	29.12330567898544	2.0550925765046319e-25
24.177490989529915	30.9873055676151	1.9625891351679328e-25
24.177490989529915	32.970608382331186	1.8742494413708636e-25
24.177490989529915	39.71516758114278	1.64142721391496e-25
24.177490989529915	37.32615483569366	1.7156296755107607e-25
24.177490989529915	47.839412537001294	1.4428328742149992e-25
24.177490989529915	42.257086028318774	1.570434072713559e-25
24.177490989529915	35.08084995415465	1.7931865382400385e-25
24.177490989529915	54.159186233326054	1.3255995517967882e-25
24.177490989529915	50.901312879771275	1.3829745519629328e-25
24.177490989529915	44.96169671087044	1.5052820024495253e-25
24.177490989529915	57.62557559928457	1.2706048489682863e-25
24.177490989529915	78.58343476224252	1.0318141217646536e-25
24.177490989529915	61.31382677802331	1.2178916928822346e-25
24.177490989529915	69.41362335042187	1.1209985938866163e-25
24.177490989529915	73.8563534312976	1.0764734122173653e-25
24.177490989529915	65.23813975078318	1.1695179935977134e-25
24.177490989529915	83.6130668809155	9.908312771197134e-26
24.177490989529915	100.7171880070134	8.741667162154776e-26
24.177490989529915	88.96461416307976	9.497249931257846e-26
24.177490989529915	94.65868037657351	9.120026640476174e-26
24.177490989529915	107.16346266063664	8.394455024147083e-26
24.177490989529915	114.02232286924034	8.046197091474696e-26
24.177490989529915	121.32017564297009	7.726608477181863e-26
24.177490989529915	129.08511813884218	7.419713671060077e-26
24.177490989529915	137.3470458364309	7.125008485041628e-26
24.177490989529915	146.1377676372	6.842008757012123e-26
24.177490989529915	155.4911283306219	6.570249555395031e-26
24.177490989529915	212.0417334179063	5.37493410924996e-26
24.177490989529915	165.44313889858145	6.309284415330093e-26
24.177490989529915	199.28664677078277	5.597252575231945e-26
24.177490989529915	187.29882528770608	5.818038422229492e-26
24.177490989529915	176.0321151597488	6.058684605189828e-26
24.177490989529915	255.41757917336696	4.785949416228399e-26
24.177490989529915	240.0532765851876	4.9747330884581345e-26
24.177490989529915	225.6131930534454	5.17096340748683e-26
24.177490989529915	289.15924138943836	4.4459533741132354e-26
24.177490989529915	271.7652542752618	4.612819956969462e-26
24.177490989529915	327.3583092891284	4.137726525820936e-26
24.177490989529915	307.666508376478	4.28512311106435e-26
24.177490989529915	394.3236339995635	3.739016512108231e-26
24.177490989529915	348.31045870454415	3.99539998238923e-26
24.177490989529915	419.56181327636216	3.6170619156306576e-26
24.177490989529915	370.60362361481424	3.865082988323846e-26
24.177490989529915	537.7352893287167	3.360104177792887e-26
24.177490989529915	572.1523479713496	3.4037158941925503e-26
24.177490989529915	446.4153299011838	3.505537221654299e-26
24.177490989529915	647.7359132210921	3.4862164095256787e-26
24.177490989529915	505.38854278007426	3.323167734717662e-26
24.177490989529915	608.7722263825888	3.441547616334245e-26
24.177490989529915	474.9875714726077	3.3974511631386086e-26
24.177490989529915	780.2385701710655	3.623731597995082e-26
24.177490989529915	689.1934209440825	3.531464971271152e-26
24.177490989529915	733.3043633640241	3.577300826546207e-26
24.177490989529915	939.8463385413619	3.773616681909032e-26
24.177490989529915	830.1767407872153	3.677533715394171e-26
24.177490989529915	883.3111400696051	3.72526543707886e-26
24.177490989529915	1000.	3.822595490845977e-26
25.72494034190023	27.371432208615314	2.1400954844050658e-25
25.72494034190023	32.970608382331186	1.863919492193542e-25
25.72494034190023	35.08084995415465	1.7800210978468938e-25
25.72494034190023	29.12330567898544	2.0400042417210567e-25
25.72494034190023	37.32615483569366	1.703033651757515e-25
25.72494034190023	30.9873055676151	1.9481799536777315e-25
25.72494034190023	39.71516758114278	1.6323804673487122e-25
25.72494034190023	57.62557559928457	1.26360189449244e-25
25.72494034190023	47.839412537001294	1.432239704013414e-25
25.72494034190023	44.96169671087044	1.4969856219146768e-25
25.72494034190023	61.31382677802331	1.2111792676237517e-25
25.72494034190023	54.159186233326054	1.3158670998113367e-25
25.72494034190023	73.8563534312976	1.0685700255695588e-25
25.72494034190023	65.23813975078318	1.1609314806471144e-25
25.72494034190023	42.257086028318774	1.5617786057306801e-25
25.72494034190023	69.41362335042187	1.1127683067112985e-25
25.72494034190023	88.96461416307976	9.410169952563262e-26
25.72494034190023	50.901312879771275	1.3728208570511952e-25
25.72494034190023	83.6130668809155	9.81746377056429e-26
25.72494034190023	78.58343476224252	1.0242386202609283e-25
25.72494034190023	94.65868037657351	9.036405409983736e-26
25.72494034190023	100.7171880070134	8.661515097531289e-26
25.72494034190023	114.02232286924034	7.972421769526815e-26
25.72494034190023	107.16346266063664	8.302177733402302e-26
25.72494034190023	129.08511813884218	7.338151369076452e-26
25.72494034190023	155.4911283306219	6.474127163249242e-26
25.72494034190023	121.32017564297009	7.641672588566217e-26
25.72494034190023	199.28664677078277	5.505213735305463e-26
25.72494034190023	165.44313889858145	6.216979928930227e-26
25.72494034190023	176.0321151597488	5.970046380325216e-26
25.72494034190023	137.3470458364309	7.03371595092478e-26
25.72494034190023	240.0532765851876	4.87493583988637e-26
25.72494034190023	146.1377676372	6.741910542589444e-26
25.72494034190023	212.0417334179063	5.286550979589933e-26
25.72494034190023	307.666508376478	4.191431216579065e-26
25.72494034190023	187.29882528770608	5.732920837878132e-26
25.72494034190023	255.41757917336696	4.689939323817375e-26
25.72494034190023	271.7652542752618	4.511963148544964e-26
25.72494034190023	225.6131930534454	5.076573336394281e-26
25.72494034190023	289.15924138943836	4.348745013088899e-26
25.72494034190023	327.3583092891284	4.0398081723432096e-26
25.72494034190023	394.3236339995635	3.637107881090098e-26
25.72494034190023	370.60362361481424	3.7666711275949475e-26
25.72494034190023	419.56181327636216	3.518477213761581e-26
25.72494034190023	446.4153299011838	3.4037158941925503e-26
25.72494034190023	348.31045870454415	3.9008497540647834e-26
25.72494034190023	572.1523479713496	3.292697716803838e-26
25.72494034190023	474.9875714726077	3.2987692877101423e-26
25.72494034190023	537.7352893287167	3.256502249239336e-26
25.72494034190023	647.7359132210921	3.3725073327991165e-26
25.72494034190023	505.38854278007426	3.2207046657154875e-26
25.72494034190023	780.2385701710655	3.505537221654299e-26
25.72494034190023	733.3043633640241	3.4606208714383194e-26
25.72494034190023	608.7722263825888	3.3354345462045834e-26
25.72494034190023	689.1934209440825	3.416280033159386e-26
25.72494034190023	883.3111400696051	3.5971264337599196e-26
25.72494034190023	939.8463385413619	3.6438145272183536e-26
25.72494034190023	830.1767407872153	3.551036553535036e-26
25.72494034190023	1000.	3.6911085982844175e-26
27.371432208615314	29.12330567898544	2.0250266843540857e-25
27.371432208615314	30.9873055676151	1.9338765633118497e-25
27.371432208615314	32.970608382331186	1.8502347357843143e-25
27.371432208615314	35.08084995415465	1.7702104893604005e-25
27.371432208615314	37.32615483569366	1.6936473605405596e-25
27.371432208615314	42.257086028318774	1.550312144934449e-25
27.371432208615314	39.71516758114278	1.6203956530064577e-25
27.371432208615314	50.901312879771275	1.3652545377716584e-25
27.371432208615314	69.41362335042187	1.104598445684022e-25
27.371432208615314	54.159186233326054	1.3086146818753238e-25
27.371432208615314	61.31382677802331	1.2022868807396947e-25
27.371432208615314	47.839412537001294	1.4243458970175965e-25
27.371432208615314	57.62557559928457	1.254324624633527e-25
27.371432208615314	73.8563534312976	1.0587723414258559e-25
27.371432208615314	88.96461416307976	9.341081194111268e-26
27.371432208615314	83.6130668809155	9.745384691602309e-26
27.371432208615314	44.96169671087044	1.4859948663215205e-25
27.371432208615314	65.23813975078318	1.152408009227356e-25
27.371432208615314	78.58343476224252	1.0167187375181929e-25
27.371432208615314	94.65868037657351	8.953550899860077e-26
27.371432208615314	114.02232286924034	7.88478374187041e-26
27.371432208615314	100.7171880070134	8.582097944606549e-26
27.371432208615314	107.16346266063664	8.226055333194227e-26
27.371432208615314	121.32017564297009	7.557670370291932e-26
27.371432208615314	129.08511813884218	7.244127841157452e-26
27.371432208615314	155.4911283306219	6.379411036450542e-26
27.371432208615314	176.0321151597488	5.871877477677535e-26
27.371432208615314	187.29882528770608	5.638651126762445e-26
27.371432208615314	137.3470458364309	6.943593145490021e-26
27.371432208615314	146.1377676372	6.655526631676968e-26
27.371432208615314	199.28664677078277	5.404722303650277e-26
27.371432208615314	212.0417334179063	5.190050988490519e-26
27.371432208615314	165.44313889858145	6.126025852124915e-26
27.371432208615314	225.6131930534454	4.9839062489739735e-26
27.371432208615314	289.15924138943836	4.2536620601959694e-26
27.371432208615314	240.0532765851876	4.785949416228399e-26
27.371432208615314	271.7652542752618	4.421449446628675e-26
27.371432208615314	327.3583092891284	3.944207034343103e-26
27.371432208615314	255.41757917336696	4.5958552730425905e-26
27.371432208615314	348.31045870454415	3.801527208111415e-26
27.371432208615314	394.3236339995635	3.537976817125322e-26
27.371432208615314	307.666508376478	4.0922419538567933e-26
27.371432208615314	370.60362361481424	3.664008757192017e-26
27.371432208615314	446.4153299011838	3.304852054291347e-26
27.371432208615314	419.56181327636216	3.416280033159386e-26
27.371432208615314	505.38854278007426	3.12140083553222e-26
27.371432208615314	474.9875714726077	3.1970584948368774e-26
27.371432208615314	537.7352893287167	3.156094673905802e-26
27.371432208615314	608.7722263825888	3.2266434850144095e-26
27.371432208615314	572.1523479713496	3.19117412838078e-26
27.371432208615314	733.3043633640241	3.3477466381816803e-26
27.371432208615314	689.1934209440825	3.304852054291347e-26
27.371432208615314	780.2385701710655	3.391197962675496e-26
27.371432208615314	647.7359132210921	3.26250707750274e-26
27.371432208615314	830.1767407872153	3.428890550141541e-26
27.371432208615314	939.8463385413619	3.518477213761581e-26
27.371432208615314	1000.	3.5641444973592995e-26
27.371432208615314	883.3111400696051	3.473395063789235e-26
29.12330567898544	32.970608382331186	1.8332699930916265e-25
29.12330567898544	30.9873055676151	1.9161449113968149e-25
29.12330567898544	35.08084995415465	1.75397948640542e-25
29.12330567898544	42.257086028318774	1.5417675802075452e-25
29.12330567898544	37.32615483569366	1.6812127292867957e-25
29.12330567898544	47.839412537001294	1.4138884568090441e-25
29.12330567898544	44.96169671087044	1.4750848040274572e-25
29.12330567898544	50.901312879771275	1.3552309418683767e-25
29.12330567898544	57.62557559928457	1.2451154677906064e-25
29.12330567898544	88.96461416307976	9.255433121537078e-26
29.12330567898544	73.8563534312976	1.0509989147054833e-25
29.12330567898544	39.71516758114278	1.6084988302676877e-25
29.12330567898544	54.159186233326054	1.2990069315245144e-25
29.12330567898544	61.31382677802331	1.1934597810898217e-25
29.12330567898544	69.41362335042187	1.0964885671605627e-25
29.12330567898544	94.65868037657351	8.871456080070763e-26
29.12330567898544	100.7171880070134	8.503408964998723e-26
29.12330567898544	83.6130668809155	9.656029573283115e-26
29.12330567898544	65.23813975078318	1.1439471164922517e-25
29.12330567898544	78.58343476224252	1.0073964761644091e-25
29.12330567898544	114.02232286924034	7.798109088219235e-26
29.12330567898544	107.16346266063664	8.13562920100574e-26
29.12330567898544	146.1377676372	6.570249555395031e-26
29.12330567898544	129.08511813884218	7.16449569242737e-26
29.12330567898544	121.32017564297009	7.474591558849553e-26
29.12330567898544	155.4911283306219	6.297671821555064e-26
29.12330567898544	212.0417334179063	5.0953124952596316e-26
29.12330567898544	187.29882528770608	5.545931546668169e-26
29.12330567898544	165.44313889858145	6.036402428495644e-26
29.12330567898544	176.0321151597488	5.785972230885518e-26
29.12330567898544	199.28664677078277	5.31584934959529e-26
29.12330567898544	137.3470458364309	6.854625081036571e-26
29.12330567898544	225.6131930534454	4.892930694113513e-26
29.12330567898544	271.7652542752618	4.3247768506987953e-26
29.12330567898544	240.0532765851876	4.689939323817375e-26
29.12330567898544	348.31045870454415	3.704733590149824e-26
29.12330567898544	255.41757917336696	4.5036586259204316e-26
29.12330567898544	327.3583092891284	3.8508682754454217e-26
29.12330567898544	289.15924138943836	4.160658044537489e-26
29.12330567898544	370.60362361481424	3.570716602635042e-26
29.12330567898544	307.666508376478	4.0027673013412024e-26
29.12330567898544	394.3236339995635	3.4478936590557974e-26
29.12330567898544	474.9875714726077	3.104197195887802e-26
29.12330567898544	419.56181327636216	3.323167734717662e-26
29.12330567898544	505.38854278007426	3.025158835511166e-26
29.12330567898544	446.4153299011838	3.214776777148375e-26
29.12330567898544	572.1523479713496	3.087088374317899e-26
29.12330567898544	647.7359132210921	3.156094673905802e-26
29.12330567898544	689.1934209440825	3.1970584948368774e-26
29.12330567898544	608.7722263825888	3.12140083553222e-26
29.12330567898544	537.7352893287167	3.0587829604549724e-26
29.12330567898544	830.1767407872153	3.31705125709373e-26
29.12330567898544	733.3043633640241	3.23259325520092e-26
29.12330567898544	780.2385701710655	3.274549972261368e-26
29.12330567898544	883.3111400696051	3.360104177792887e-26
29.12330567898544	1000.	3.441547616334245e-26
29.12330567898544	939.8463385413619	3.4037158941925503e-26
30.9873055676151	35.08084995415465	1.7378973049937156e-25
30.9873055676151	37.32615483569366	1.6657977439271508e-25
30.9873055676151	32.970608382331186	1.8164607995782053e-25
30.9873055676151	42.257086028318774	1.527631162928004e-25
30.9873055676151	39.71516758114278	1.5937505563058904e-25
30.9873055676151	47.839412537001294	1.4035077943382203e-25
30.9873055676151	69.41362335042187	1.0884382307538991e-25
30.9873055676151	54.159186233326054	1.2894697205525578e-25
30.9873055676151	61.31382677802331	1.1846974893401905e-25
30.9873055676151	57.62557559928457	1.2359739238830293e-25
30.9873055676151	78.58343476224252	1.0000002471740675e-25
30.9873055676151	83.6130668809155	9.567493749165405e-26
30.9873055676151	100.7171880070134	8.409933981914315e-26
30.9873055676151	44.96169671087044	1.464254842588343e-25
30.9873055676151	94.65868037657351	8.790113985039733e-26
30.9873055676151	50.901312879771275	1.3452809384506371e-25
30.9873055676151	88.96461416307976	9.170570353381503e-26
30.9873055676151	65.23813975078318	1.1355483429938257e-25
30.9873055676151	73.8563534312976	1.0432825598981384e-25
30.9873055676151	107.16346266063664	8.061033878926352e-26
30.9873055676151	114.02232286924034	7.712387218541788e-26
30.9873055676151	121.32017564297009	7.392426003552586e-26
30.9873055676151	137.3470458364309	6.779274599113707e-26
30.9873055676151	187.29882528770608	5.454736607900265e-26
30.9873055676151	165.44313889858145	5.948090190659027e-26
30.9873055676151	146.1377676372	6.486065131902573e-26
30.9873055676151	155.4911283306219	6.216979928930227e-26
30.9873055676151	240.0532765851876	4.604329801701261e-26
30.9873055676151	129.08511813884218	7.072697209828437e-26
30.9873055676151	212.0417334179063	5.0115273444515724e-26
30.9873055676151	176.0321151597488	5.701323773162151e-26
30.9873055676151	255.41757917336696	4.4133115195769526e-26
30.9873055676151	199.28664677078277	5.228437784584722e-26
30.9873055676151	225.6131930534454	4.803615794804924e-26
30.9873055676151	289.15924138943836	4.069687511277515e-26
30.9873055676151	307.666508376478	3.908042727095917e-26
30.9873055676151	271.7652542752618	4.2380182602956674e-26
30.9873055676151	327.3583092891284	3.759738356965269e-26
30.9873055676151	348.31045870454415	3.6170619156306576e-26
30.9873055676151	370.60362361481424	3.479799831620696e-26
30.9873055676151	474.9875714726077	3.014033132806145e-26
30.9873055676151	505.38854278007426	2.931884260391998e-26
30.9873055676151	394.3236339995635	3.353919716562466e-26
30.9873055676151	446.4153299011838	3.12140083553222e-26
30.9873055676151	537.7352893287167	2.9590153770686046e-26
30.9873055676151	419.56181327636216	3.23259325520092e-26
30.9873055676151	608.7722263825888	3.0195908600722685e-26
30.9873055676151	647.7359132210921	3.053153097917903e-26
30.9873055676151	572.1523479713496	2.991904328743233e-26
30.9873055676151	830.1767407872153	3.2029537117721755e-26
30.9873055676151	780.2385701710655	3.1619143555916843e-26
30.9873055676151	689.1934209440825	3.092780811817692e-26
30.9873055676151	1000.	3.323167734717662e-26
30.9873055676151	939.8463385413619	3.286637320966189e-26
30.9873055676151	883.3111400696051	3.2445257290454045e-26
30.9873055676151	733.3043633640241	3.127156543504809e-26
32.970608382331186	35.08084995415465	1.721962580585336e-25
32.970608382331186	37.32615483569366	1.650524098071721e-25
32.970608382331186	42.257086028318774	1.5136243620031245e-25
32.970608382331186	39.71516758114278	1.579137508792965e-25
32.970608382331186	54.159186233326054	1.2776466142211698e-25
32.970608382331186	47.839412537001294	1.3906390765816937e-25
32.970608382331186	78.58343476224252	9.908312771197134e-26
32.970608382331186	44.96169671087044	1.4508291371031937e-25
32.970608382331186	61.31382677802331	1.1738350362218784e-25
32.970608382331186	50.901312879771275	1.3329461008601417e-25
32.970608382331186	73.8563534312976	1.0337167357126177e-25
32.970608382331186	114.02232286924034	7.641672588566217e-26
32.970608382331186	94.65868037657351	8.709517713057781e-26
32.970608382331186	65.23813975078318	1.1251365368151723e-25
32.970608382331186	69.41362335042187	1.0784583756768637e-25
32.970608382331186	88.96461416307976	9.086485689213474e-26
32.970608382331186	57.62557559928457	1.2246413187880993e-25
32.970608382331186	100.7171880070134	8.332823568134742e-26
32.970608382331186	107.16346266063664	7.972421769526815e-26
32.970608382331186	83.6130668809155	9.497249931257846e-26
32.970608382331186	121.32017564297009	7.311163665297529e-26
32.970608382331186	129.08511813884218	6.994949537715862e-26
32.970608382331186	137.3470458364309	6.692411943591714e-26
32.970608382331186	146.1377676372	6.402959361069904e-26
32.970608382331186	187.29882528770608	5.37493410924996e-26
32.970608382331186	155.4911283306219	6.126025852124915e-26
32.970608382331186	176.0321151597488	5.617913717751956e-26
32.970608382331186	165.44313889858145	5.861069956038627e-26
32.970608382331186	225.6131930534454	4.7159312376648666e-26
32.970608382331186	240.0532765851876	4.511963148544964e-26
32.970608382331186	199.28664677078277	5.142463578158852e-26
32.970608382331186	255.41757917336696	4.3247768506987953e-26
32.970608382331186	212.0417334179063	4.9200475978263805e-26
32.970608382331186	327.3583092891284	3.6707650071985035e-26
32.970608382331186	370.60362361481424	3.391197962675496e-26
32.970608382331186	348.31045870454415	3.5249651108365093e-26
32.970608382331186	289.15924138943836	3.9807059994254576e-26
32.970608382331186	394.3236339995635	3.26250707750274e-26
32.970608382331186	307.666508376478	3.822595490845977e-26
32.970608382331186	446.4153299011838	3.030737078020007e-26
32.970608382331186	271.7652542752618	4.1453562878437927e-26
32.970608382331186	419.56181327636216	3.144487425176054e-26
32.970608382331186	505.38854278007426	2.8467251739292265e-26
32.970608382331186	647.7359132210921	2.95356914239507e-26
32.970608382331186	474.9875714726077	2.9211015959368895e-26
32.970608382331186	572.1523479713496	2.8943181094982016e-26
32.970608382331186	537.7352893287167	2.867780199983897e-26
32.970608382331186	608.7722263825888	2.9264879620687513e-26
32.970608382331186	689.1934209440825	2.986397560099387e-26
32.970608382331186	733.3043633640241	3.0195908600722685e-26
32.970608382331186	883.3111400696051	3.132922864716751e-26
32.970608382331186	830.1767407872153	3.092780811817692e-26
32.970608382331186	780.2385701710655	3.0587829604549724e-26
32.970608382331186	939.8463385413619	3.173585932362408e-26
32.970608382331186	1000.	3.208859799194471e-26
35.08084995415465	37.32615483569366	1.6323804673487122e-25
35.08084995415465	42.257086028318774	1.4997459889847507e-25
35.08084995415465	44.96169671087044	1.4375265314791573e-25
35.08084995415465	69.41362335042187	1.0705404155769556e-25
35.08084995415465	73.8563534312976	1.0242386202609283e-25
35.08084995415465	54.159186233326054	1.2682662290887113e-25
35.08084995415465	50.901312879771275	1.3231597110652508e-25
35.08084995415465	57.62557559928457	1.2156500945391648e-25
35.08084995415465	88.96461416307976	9.003171994622743e-26
35.08084995415465	39.71516758114278	1.5646584478419832e-25
35.08084995415465	47.839412537001294	1.3778883516837389e-25
35.08084995415465	83.6130668809155	9.410169952563262e-26
35.08084995415465	100.7171880070134	8.256420177255236e-26
35.08084995415465	61.31382677802331	1.165216827869752e-25
35.08084995415465	65.23813975078318	1.1168758691747916e-25
35.08084995415465	78.58343476224252	9.81746377056429e-26
35.08084995415465	107.16346266063664	7.899322891129489e-26
35.08084995415465	121.32017564297009	7.230794615337208e-26
35.08084995415465	94.65868037657351	8.613777049019103e-26
35.08084995415465	114.02232286924034	7.557670370291932e-26
35.08084995415465	137.3470458364309	6.606662256841529e-26
35.08084995415465	176.0321151597488	5.52553513478846e-26
35.08084995415465	129.08511813884218	6.905323445247535e-26
35.08084995415465	155.4911283306219	6.047533254497799e-26
35.08084995415465	165.44313889858145	5.785972230885518e-26
35.08084995415465	146.1377676372	6.320918422150768e-26
35.08084995415465	212.0417334179063	4.8391444284231265e-26
35.08084995415465	225.6131930534454	4.629847262646544e-26
35.08084995415465	199.28664677078277	5.0579030950046536e-26
35.08084995415465	255.41757917336696	4.2380182602956674e-26
35.08084995415465	187.29882528770608	5.286550979589933e-26
35.08084995415465	240.0532765851876	4.429602379613299e-26
35.08084995415465	394.3236339995635	3.179437867059375e-26
35.08084995415465	289.15924138943836	3.8936700201061574e-26
35.08084995415465	271.7652542752618	4.0621970219052267e-26
35.08084995415465	307.666508376478	3.732134641357953e-26
35.08084995415465	419.56181327636216	3.0587829604549724e-26
35.08084995415465	348.31045870454415	3.441547616334245e-26
35.08084995415465	327.3583092891284	3.583897191438926e-26
35.08084995415465	370.60362361481424	3.304852054291347e-26
35.08084995415465	446.4153299011838	2.942706726904263e-26
35.08084995415465	537.7352893287167	2.7793580726731957e-26
35.08084995415465	474.9875714726077	2.8362557011873915e-26
35.08084995415465	505.38854278007426	2.758952235211948e-26
35.08084995415465	572.1523479713496	2.805077740115213e-26
35.08084995415465	608.7722263825888	2.831035412620281e-26
35.08084995415465	689.1934209440825	2.888990953794197e-26
35.08084995415465	733.3043633640241	2.9211015959368895e-26
35.08084995415465	780.2385701710655	2.95356914239507e-26
35.08084995415465	647.7359132210921	2.857233292643419e-26
35.08084995415465	883.3111400696051	3.025158835511166e-26
35.08084995415465	830.1767407872153	2.986397560099387e-26
35.08084995415465	939.8463385413619	3.0587829604549724e-26
35.08084995415465	1000.	3.098483745889282e-26
37.32615483569366	42.257086028318774	1.4832598089682073e-25
37.32615483569366	57.62557559928457	1.2022868807396947e-25
37.32615483569366	50.901312879771275	1.3086146818753238e-25
37.32615483569366	39.71516758114278	1.5446105229825527e-25
37.32615483569366	44.96169671087044	1.4217243080689346e-25
37.32615483569366	47.839412537001294	1.3652545377716584e-25
37.32615483569366	69.41362335042187	1.0587723414258559e-25
37.32615483569366	73.8563534312976	1.0148474093444983e-25
37.32615483569366	94.65868037657351	8.534797604723435e-26
37.32615483569366	61.31382677802331	1.1545329923089424e-25
37.32615483569366	129.08511813884218	6.82941565404359e-26
37.32615483569366	54.159186233326054	1.254324624633527e-25
37.32615483569366	78.58343476224252	9.727447761491902e-26
37.32615483569366	100.7171880070134	8.165660255018873e-26
37.32615483569366	88.96461416307976	8.904203292380218e-26
37.32615483569366	65.23813975078318	1.1066352703071077e-25
37.32615483569366	121.32017564297009	7.138146646496347e-26
37.32615483569366	114.02232286924034	7.460834151560084e-26
37.32615483569366	107.16346266063664	7.812488413725671e-26
37.32615483569366	83.6130668809155	9.306727264959045e-26
37.32615483569366	146.1377676372	6.239928671483685e-26
37.32615483569366	137.3470458364309	6.522011278425511e-26
37.32615483569366	155.4911283306219	5.959058173284755e-26
37.32615483569366	187.29882528770608	5.199621184510377e-26
37.32615483569366	165.44313889858145	5.701323773162151e-26
37.32615483569366	199.28664677078277	4.9747330884581345e-26
37.32615483569366	176.0321151597488	5.444696857556564e-26
37.32615483569366	212.0417334179063	4.750811336379846e-26
37.32615483569366	289.15924138943836	3.8085370353052384e-26
37.32615483569366	225.6131930534454	4.5453346529390144e-26
37.32615483569366	307.666508376478	3.650533540068645e-26
37.32615483569366	240.0532765851876	4.340740902647269e-26
37.32615483569366	370.60362361481424	3.2207046657154875e-26
37.32615483569366	271.7652542752618	3.973379285543796e-26
37.32615483569366	348.31045870454415	3.353919716562466e-26
37.32615483569366	255.41757917336696	4.1530001187685025e-26
37.32615483569366	327.3583092891284	3.4990850827050355e-26
37.32615483569366	446.4153299011838	2.857233292643419e-26
37.32615483569366	394.3236339995635	3.092780811817692e-26
37.32615483569366	419.56181327636216	2.969937992691678e-26
37.32615483569366	474.9875714726077	2.753874228033451e-26
37.32615483569366	505.38854278007426	2.6738855952416017e-26
37.32615483569366	537.7352893287167	2.693662260509705e-26
37.32615483569366	572.1523479713496	2.7135851984866427e-26
37.32615483569366	689.1934209440825	2.7896175191573065e-26
37.32615483569366	647.7359132210921	2.764039605983249e-26
37.32615483569366	608.7722263825888	2.738696215871146e-26
37.32615483569366	733.3043633640241	2.820623642508092e-26
37.32615483569366	939.8463385413619	2.95356914239507e-26
37.32615483569366	883.3111400696051	2.915725143715679e-26
37.32615483569366	830.1767407872153	2.883673603020688e-26
37.32615483569366	1000.	2.986397560099387e-26
37.32615483569366	780.2385701710655	2.851974393636213e-26
39.71516758114278	44.96169671087044	1.4060957929411249e-25
39.71516758114278	61.31382677802331	1.1418416173120812e-25
39.71516758114278	47.839412537001294	1.3477615696258034e-25
39.71516758114278	54.159186233326054	1.240536275331196e-25
39.71516758114278	42.257086028318774	1.464254842588343e-25
39.71516758114278	50.901312879771275	1.2942295410740518e-25
39.71516758114278	78.58343476224252	9.620517350558677e-26
39.71516758114278	94.65868037657351	8.440977577365679e-26
39.71516758114278	73.8563534312976	1.00554230613846e-25
39.71516758114278	100.7171880070134	8.075898024676583e-26
39.71516758114278	88.96461416307976	8.822560939214303e-26
39.71516758114278	65.23813975078318	1.094470418116836e-25
39.71516758114278	57.62557559928457	1.19126315105822e-25
39.71516758114278	83.6130668809155	9.204421686426475e-26
39.71516758114278	121.32017564297009	7.059679511752891e-26
39.71516758114278	114.02232286924034	7.378819826601323e-26
39.71516758114278	107.16346266063664	7.712387218541788e-26
39.71516758114278	137.3470458364309	6.438444930624449e-26
39.71516758114278	69.41362335042187	1.0490644919324726e-25
39.71516758114278	129.08511813884218	6.741910542589444e-26
39.71516758114278	165.44313889858145	5.607573630735288e-26
39.71516758114278	176.0321151597488	5.365041239905441e-26
39.71516758114278	155.4911283306219	5.871877477677535e-26
39.71516758114278	146.1377676372	6.148638855828265e-26
39.71516758114278	187.29882528770608	5.123551010570537e-26
39.71516758114278	271.7652542752618	3.8936700201061574e-26
39.71516758114278	225.6131930534454	4.4623647250510785e-26
39.71516758114278	212.0417334179063	4.672691016056147e-26
39.71516758114278	289.15924138943836	3.72526543707886e-26
39.71516758114278	255.41757917336696	4.069687511277515e-26
39.71516758114278	240.0532765851876	4.261505601580936e-26
39.71516758114278	307.666508376478	3.5641444973592995e-26
39.71516758114278	419.56181327636216	2.888990953794197e-26
39.71516758114278	199.28664677078277	4.892930694113513e-26
39.71516758114278	370.60362361481424	3.138699818738383e-26
39.71516758114278	394.3236339995635	3.00848563485048e-26
39.71516758114278	327.3583092891284	3.4099921770991284e-26
39.71516758114278	474.9875714726077	2.668964158011279e-26
39.71516758114278	446.4153299011838	2.7793580726731957e-26
39.71516758114278	348.31045870454415	3.2685229783709815e-26
39.71516758114278	537.7352893287167	2.6058037306092576e-26
39.71516758114278	505.38854278007426	2.591441810840681e-26
39.71516758114278	572.1523479713496	2.6250768469408936e-26
39.71516758114278	608.7722263825888	2.6493688243499726e-26
39.71516758114278	647.7359132210921	2.6738855952416017e-26
39.71516758114278	689.1934209440825	2.698629239813289e-26
39.71516758114278	733.3043633640241	2.7236018575122184e-26
39.71516758114278	780.2385701710655	2.753874228033451e-26
39.71516758114278	830.1767407872153	2.7844830707943566e-26
39.71516758114278	939.8463385413619	2.8467251739292265e-26
39.71516758114278	1000.	2.8783660391311696e-26
39.71516758114278	883.3111400696051	2.815432125626542e-26
42.257086028318774	47.839412537001294	1.3255995517967882e-25
42.257086028318774	50.901312879771275	1.2729477811466746e-25
42.257086028318774	57.62557559928457	1.1695179935977134e-25
42.257086028318774	44.96169671087044	1.3829745519629328e-25
42.257086028318774	61.31382677802331	1.1209985938866163e-25
42.257086028318774	69.41362335042187	1.029915009684966e-25
42.257086028318774	54.159186233326054	1.2201374246212269e-25
42.257086028318774	88.96461416307976	8.645573090532988e-26
42.257086028318774	78.58343476224252	9.444905719783808e-26
42.257086028318774	94.65868037657351	8.256420177255236e-26
42.257086028318774	100.7171880070134	7.899322891129489e-26
42.257086028318774	73.8563534312976	9.853702981752694e-26
42.257086028318774	114.02232286924034	7.204201740190633e-26
42.257086028318774	129.08511813884218	6.570249555395031e-26
42.257086028318774	65.23813975078318	1.074492102195064e-25
42.257086028318774	137.3470458364309	6.274510715566866e-26
42.257086028318774	146.1377676372	5.981054849073174e-26
42.257086028318774	121.32017564297009	6.879927563605885e-26
42.257086028318774	107.16346266063664	7.54376005176482e-26
42.257086028318774	83.6130668809155	9.036405409983736e-26
42.257086028318774	176.0321151597488	5.190050988490519e-26
42.257086028318774	199.28664677078277	4.7246271804331583e-26
42.257086028318774	155.4911283306219	5.711836730780988e-26
42.257086028318774	240.0532765851876	4.0922419538567933e-26
42.257086028318774	165.44313889858145	5.444696857556564e-26
42.257086028318774	225.6131930534454	4.2930246650631565e-26
42.257086028318774	187.29882528770608	4.9564373875086715e-26
42.257086028318774	212.0417334179063	4.5036586259204316e-26
42.257086028318774	348.31045870454415	3.1099211812040974e-26
42.257086028318774	327.3583092891284	3.250508473200963e-26
42.257086028318774	255.41757917336696	3.908042727095917e-26
42.257086028318774	289.15924138943836	3.557584488413976e-26
42.257086028318774	271.7652542752618	3.72526543707886e-26
42.257086028318774	370.60362361481424	2.975414410711447e-26
42.257086028318774	307.666508376478	3.3974511631386086e-26
42.257086028318774	394.3236339995635	2.8467251739292265e-26
42.257086028318774	419.56181327636216	2.7286240439443454e-26
42.257086028318774	446.4153299011838	2.615422535823718e-26
42.257086028318774	474.9875714726077	2.5115400116310433e-26
42.257086028318774	505.38854278007426	2.4296217190362237e-26
42.257086028318774	537.7352893287167	2.4430868225360665e-26
42.257086028318774	647.7359132210921	2.4931004741858116e-26
42.257086028318774	689.1934209440825	2.5115400116310433e-26
42.257086028318774	572.1523479713496	2.4566265504150217e-26
42.257086028318774	608.7722263825888	2.4747963184345282e-26
42.257086028318774	733.3043633640241	2.534781340087992e-26
42.257086028318774	780.2385701710655	2.5582377395157376e-26
42.257086028318774	883.3111400696051	2.6106087031512236e-26
42.257086028318774	830.1767407872153	2.586672116044897e-26
42.257086028318774	1000.	2.668964158011279e-26
42.257086028318774	939.8463385413619	2.6396251740167325e-26
44.96169671087044	50.901312879771275	1.254324624633527e-25
44.96169671087044	61.31382677802331	1.1066352703071077e-25
44.96169671087044	73.8563534312976	9.727447761491902e-26
44.96169671087044	57.62557559928457	1.1545329923089424e-25
44.96169671087044	83.6130668809155	8.920622200613943e-26
44.96169671087044	69.41362335042187	1.0167187375181929e-25
44.96169671087044	47.839412537001294	1.3062061027547293e-25
44.96169671087044	78.58343476224252	9.323888407388387e-26
44.96169671087044	54.159186233326054	1.2022868807396947e-25
44.96169671087044	114.02232286924034	7.111894505114045e-26
44.96169671087044	100.7171880070134	7.798109088219235e-26
44.96169671087044	137.3470458364309	6.182714966495289e-26
44.96169671087044	155.4911283306219	5.617913717751956e-26
44.96169671087044	94.65868037657351	8.150630896821673e-26
44.96169671087044	121.32017564297009	6.791775244469572e-26
44.96169671087044	107.16346266063664	7.447102065554512e-26
44.96169671087044	65.23813975078318	1.0607246649907538e-25
44.96169671087044	88.96461416307976	8.534797604723435e-26
44.96169671087044	129.08511813884218	6.474127163249242e-26
44.96169671087044	146.1377676372	5.893552343300618e-26
44.96169671087044	176.0321151597488	5.1047079982074815e-26
44.96169671087044	165.44313889858145	5.355166578944855e-26
44.96169671087044	199.28664677078277	4.638384470844266e-26
44.96169671087044	212.0417334179063	4.4133115195769526e-26
44.96169671087044	187.29882528770608	4.8659632455537423e-26
44.96169671087044	307.666508376478	3.31705125709373e-26
44.96169671087044	240.0532765851876	4.010148205263052e-26
44.96169671087044	271.7652542752618	3.6438145272183536e-26
44.96169671087044	225.6131930534454	4.206903049690861e-26
44.96169671087044	289.15924138943836	3.473395063789235e-26
44.96169671087044	446.4153299011838	2.5394553508724562e-26
44.96169671087044	255.41757917336696	3.822595490845977e-26
44.96169671087044	370.60362361481424	2.8943181094982016e-26
44.96169671087044	327.3583092891284	3.167744768481267e-26
44.96169671087044	419.56181327636216	2.6493688243499726e-26
44.96169671087044	474.9875714726077	2.4341018207070442e-26
44.96169671087044	394.3236339995635	2.7691363576133306e-26
44.96169671087044	348.31045870454415	3.025158835511166e-26
44.96169671087044	505.38854278007426	2.3503753355611174e-26
44.96169671087044	537.7352893287167	2.3634012510395823e-26
44.96169671087044	608.7722263825888	2.389670053201131e-26
44.96169671087044	572.1523479713496	2.3764993568918502e-26
44.96169671087044	647.7359132210921	2.4073445957572796e-26
44.96169671087044	689.1934209440825	2.425149863245161e-26
44.96169671087044	830.1767407872153	2.4885117821660466e-26
44.96169671087044	780.2385701710655	2.4656946977952504e-26
44.96169671087044	733.3043633640241	2.4430868225360665e-26
44.96169671087044	883.3111400696051	2.5161711665611837e-26
44.96169671087044	939.8463385413619	2.5394553508724562e-26
44.96169671087044	1000.	2.5676809643525253e-26
47.839412537001294	54.159186233326054	1.1825169868006984e-25
47.839412537001294	50.901312879771275	1.233699044174055e-25
47.839412537001294	78.58343476224252	9.187480429234324e-26
47.839412537001294	57.62557559928457	1.1355483429938257e-25
47.839412537001294	73.8563534312976	9.585135732028645e-26
47.839412537001294	83.6130668809155	8.790113985039733e-26
47.839412537001294	88.96461416307976	8.409933981914315e-26
47.839412537001294	129.08511813884218	6.379411036450542e-26
47.839412537001294	100.7171880070134	7.684023178170665e-26
47.839412537001294	114.02232286924034	7.007847876937023e-26
47.839412537001294	61.31382677802331	1.0884382307538991e-25
47.839412537001294	69.41362335042187	1.0018441979187878e-25
47.839412537001294	65.23813975078318	1.0452063210759038e-25
47.839412537001294	94.65868037657351	8.031387611966992e-26
47.839412537001294	107.16346266063664	7.338151369076452e-26
47.839412537001294	165.44313889858145	5.257414087916357e-26
47.839412537001294	121.32017564297009	6.680094181994653e-26
47.839412537001294	146.1377676372	5.79664127605248e-26
47.839412537001294	155.4911283306219	5.52553513478846e-26
47.839412537001294	137.3470458364309	6.081049032099169e-26
47.839412537001294	199.28664677078277	4.5453346529390144e-26
47.839412537001294	271.7652542752618	3.557584488413976e-26
47.839412537001294	255.41757917336696	3.739016512108231e-26
47.839412537001294	176.0321151597488	5.0115273444515724e-26
47.839412537001294	187.29882528770608	4.777140606426893e-26
47.839412537001294	212.0417334179063	4.3247768506987953e-26
47.839412537001294	240.0532765851876	3.922468488069456e-26
47.839412537001294	225.6131930534454	4.1225091049501457e-26
47.839412537001294	307.666508376478	3.23259325520092e-26
47.839412537001294	289.15924138943836	3.391197962675496e-26
47.839412537001294	327.3583092891284	3.087088374317899e-26
47.839412537001294	348.31045870454415	2.942706726904263e-26
47.839412537001294	394.3236339995635	2.68870442321164e-26
47.839412537001294	370.60362361481424	2.8102501640246076e-26
47.839412537001294	537.7352893287167	2.2821066732796625e-26
47.839412537001294	505.38854278007426	2.2737137121927903e-26
47.839412537001294	446.4153299011838	2.4566265504150217e-26
47.839412537001294	419.56181327636216	2.5676809643525253e-26
47.839412537001294	572.1523479713496	2.290530615309945e-26
47.839412537001294	474.9875714726077	2.3547093108402514e-26
47.839412537001294	647.7359132210921	2.3202600422306292e-26
47.839412537001294	608.7722263825888	2.3032248679020488e-26
47.839412537001294	733.3043633640241	2.3547093108402514e-26
47.839412537001294	689.1934209440825	2.33742121257831e-26
47.839412537001294	780.2385701710655	2.3721252758041402e-26
47.839412537001294	830.1767407872153	2.394076485986211e-26
47.839412537001294	883.3111400696051	2.4162308286222772e-26
47.839412537001294	939.8463385413619	2.4430868225360665e-26
47.839412537001294	1000.	2.4656946977952504e-26
50.901312879771275	54.159186233326054	1.1609314806471144e-25
50.901312879771275	57.62557559928457	1.114820196151977e-25
50.901312879771275	65.23813975078318	1.0261272653606972e-25
50.901312879771275	83.6130668809155	8.645573090532988e-26
50.901312879771275	61.31382677802331	1.0705404155769556e-25
50.901312879771275	94.65868037657351	7.899322891129489e-26
50.901312879771275	73.8563534312976	9.427521838166299e-26
50.901312879771275	114.02232286924034	6.879927563605885e-26
50.901312879771275	69.41362335042187	9.835566685720715e-26
50.901312879771275	78.58343476224252	9.036405409983736e-26
50.901312879771275	146.1377676372	5.690830165234637e-26
50.901312879771275	165.44313889858145	5.161445957721722e-26
50.901312879771275	137.3470458364309	5.970046380325216e-26
50.901312879771275	107.16346266063664	7.217485930071007e-26
50.901312879771275	155.4911283306219	5.424672759038147e-26
50.901312879771275	176.0321151597488	4.9109919727592516e-26
50.901312879771275	129.08511813884218	6.262962124747294e-26
50.901312879771275	121.32017564297009	6.570249555395031e-26
50.901312879771275	100.7171880070134	7.557670370291932e-26
50.901312879771275	88.96461416307976	8.271644605626657e-26
50.901312879771275	199.28664677078277	4.4541514911220255e-26
50.901312879771275	187.29882528770608	4.6813072260053484e-26
50.901312879771275	225.6131930534454	4.0323726775792586e-26
50.901312879771275	271.7652542752618	3.473395063789235e-26
50.901312879771275	212.0417334179063	4.2380182602956674e-26
50.901312879771275	255.41757917336696	3.650533540068645e-26
50.901312879771275	240.0532765851876	3.8367058403739544e-26
50.901312879771275	348.31045870454415	2.862501888798968e-26
50.901312879771275	370.60362361481424	2.7286240439443454e-26
50.901312879771275	307.666508376478	3.1502857036722606e-26
50.901312879771275	289.15924138943836	3.304852054291347e-26
50.901312879771275	327.3583092891284	2.9974212515947106e-26
50.901312879771275	446.4153299011838	2.3808815035676654e-26
50.901312879771275	505.38854278007426	2.1955041419396024e-26
50.901312879771275	474.9875714726077	2.2779063272493634e-26
50.901312879771275	572.1523479713496	2.2117425893088897e-26
50.901312879771275	419.56181327636216	2.4885117821660466e-26
50.901312879771275	537.7352893287167	2.2036084079826635e-26
50.901312879771275	394.3236339995635	2.6058037306092576e-26
50.901312879771275	608.7722263825888	2.2199067963446062e-26
50.901312879771275	647.7359132210921	2.2322096476644576e-26
50.901312879771275	689.1934209440825	2.248719577292207e-26
50.901312879771275	780.2385701710655	2.2821066732796625e-26
50.901312879771275	830.1767407872153	2.2989856526435796e-26
50.901312879771275	733.3043633640241	2.2653516181098965e-26
50.901312879771275	883.3111400696051	2.3202600422306292e-26
50.901312879771275	939.8463385413619	2.3417313010986268e-26
50.901312879771275	1000.	2.3677592454593266e-26
54.159186233326054	57.62557559928457	1.094470418116836e-25
54.159186233326054	61.31382677802331	1.0490644919324726e-25
54.159186233326054	65.23813975078318	1.0073964761644091e-25
54.159186233326054	73.8563534312976	9.255433121537078e-26
54.159186233326054	69.41362335042187	9.656029573283115e-26
54.159186233326054	78.58343476224252	8.871456080070763e-26
54.159186233326054	100.7171880070134	7.419713671060077e-26
54.159186233326054	88.96461416307976	8.120655116656968e-26
54.159186233326054	107.16346266063664	7.085738911892054e-26
54.159186233326054	121.32017564297009	6.450317103014622e-26
54.159186233326054	83.6130668809155	8.487757961253655e-26
54.159186233326054	114.02232286924034	6.754342290482484e-26
54.159186233326054	146.1377676372	5.576667418715178e-26
54.159186233326054	94.65868037657351	7.755129712698337e-26
54.159186233326054	155.4911283306219	5.31584934959529e-26
54.159186233326054	187.29882528770608	4.578952980560307e-26
54.159186233326054	165.44313889858145	5.0579030950046536e-26
54.159186233326054	129.08511813884218	6.148638855828265e-26
54.159186233326054	176.0321151597488	4.8124734235376896e-26
54.159186233326054	137.3470458364309	5.861069956038627e-26
54.159186233326054	199.28664677078277	4.356763882712327e-26
54.159186233326054	212.0417334179063	4.137726525820936e-26
54.159186233326054	255.41757917336696	3.557584488413976e-26
54.159186233326054	240.0532765851876	3.739016512108231e-26
54.159186233326054	225.6131930534454	3.9369474988650146e-26
54.159186233326054	307.666508376478	3.0587829604549724e-26
54.159186233326054	271.7652542752618	3.378726068669868e-26
54.159186233326054	289.15924138943836	3.214776777148375e-26
54.159186233326054	419.56181327636216	2.4073445957572796e-26
54.159186233326054	370.60362361481424	2.6444925116190633e-26
54.159186233326054	348.31045870454415	2.774242507400076e-26
54.159186233326054	327.3583092891284	2.915725143715679e-26
54.159186233326054	572.1523479713496	2.1278102696020728e-26
54.159186233326054	505.38854278007426	2.1160828167567913e-26
54.159186233326054	474.9875714726077	2.1955041419396024e-26
54.159186233326054	394.3236339995635	2.5208108611107753e-26
54.159186233326054	446.4153299011838	2.2989856526435796e-26
54.159186233326054	537.7352893287167	2.123893914804184e-26
54.159186233326054	608.7722263825888	2.135664657204721e-26
54.159186233326054	689.1934209440825	2.159402205934073e-26
54.159186233326054	647.7359132210921	2.1475006337375894e-26
54.159186233326054	733.3043633640241	2.1713697373291356e-26
54.159186233326054	780.2385701710655	2.1874296811594998e-26
54.159186233326054	830.1767407872153	2.2076717523432817e-26
54.159186233326054	939.8463385413619	2.2445806820949009e-26
54.159186233326054	1000.	2.2653516181098965e-26
54.159186233326054	883.3111400696051	2.224000194123154e-26
57.62557559928457	69.41362335042187	9.462321656414771e-26
57.62557559928457	94.65868037657351	7.599555414764697e-26
57.62557559928457	65.23813975078318	9.853702981752694e-26
57.62557559928457	61.31382677802331	1.0261272653606972e-25
57.62557559928457	73.8563534312976	9.069761499875129e-26
57.62557559928457	88.96461416307976	7.957748077659739e-26
57.62557559928457	78.58343476224252	8.677486500798072e-26
57.62557559928457	114.02232286924034	6.618844613618984e-26
57.62557559928457	83.6130668809155	8.317486536432603e-26
57.62557559928457	155.4911283306219	5.199621184510377e-26
57.62557559928457	129.08511813884218	6.025292089406413e-26
57.62557559928457	100.7171880070134	7.270868095549693e-26
57.62557559928457	137.3470458364309	5.732920837878132e-26
57.62557559928457	121.32017564297009	6.320918422150768e-26
57.62557559928457	146.1377676372	5.464794871044514e-26
57.62557559928457	165.44313889858145	4.947314784981451e-26
57.62557559928457	107.16346266063664	6.943593145490021e-26
57.62557559928457	199.28664677078277	4.2536620601959694e-26
57.62557559928457	187.29882528770608	4.470593103775208e-26
57.62557559928457	176.0321151597488	4.707251300269604e-26
57.62557559928457	225.6131930534454	3.8367058403739544e-26
57.62557559928457	212.0417334179063	4.0398081723432096e-26
57.62557559928457	255.41757917336696	3.4606208714383194e-26
57.62557559928457	240.0532765851876	3.6438145272183536e-26
57.62557559928457	307.666508376478	2.969937992691678e-26
57.62557559928457	289.15924138943836	3.127156543504809e-26
57.62557559928457	271.7652542752618	3.286637320966189e-26
57.62557559928457	348.31045870454415	2.68870442321164e-26
57.62557559928457	327.3583092891284	2.825824732288696e-26
57.62557559928457	419.56181327636216	2.3245384864059248e-26
57.62557559928457	446.4153299011838	2.2199067963446062e-26
57.62557559928457	474.9875714726077	2.1199847682781788e-26
57.62557559928457	394.3236339995635	2.4385901834626552e-26
57.62557559928457	370.60362361481424	2.562955002734683e-26
57.62557559928457	505.38854278007426	2.0395345204939902e-26
57.62557559928457	572.1523479713496	2.0470630557594824e-26
57.62557559928457	537.7352893287167	2.0432953207623655e-26
57.62557559928457	608.7722263825888	2.0546193811126836e-26
57.62557559928457	647.7359132210921	2.0622035991351813e-26
57.62557559928457	689.1934209440825	2.069815812787223e-26
57.62557559928457	733.3043633640241	2.0851246407224647e-26
57.62557559928457	780.2385701710655	2.0966805215731592e-26
57.62557559928457	830.1767407872153	2.1121880469972274e-26
57.62557559928457	883.3111400696051	2.1278102696020728e-26
57.62557559928457	939.8463385413619	2.1475006337375894e-26
57.62557559928457	1000.	2.167373208874383e-26
61.31382677802331	69.41362335042187	9.238397974921845e-26
61.31382677802331	73.8563534312976	8.855127664854594e-26
61.31382677802331	78.58343476224252	8.487757961253655e-26
61.31382677802331	83.6130668809155	8.13562920100574e-26
61.31382677802331	65.23813975078318	9.620517350558677e-26
61.31382677802331	107.16346266063664	6.791775244469572e-26
61.31382677802331	129.08511813884218	5.882704927849141e-26
61.31382677802331	100.7171880070134	7.111894505114045e-26
61.31382677802331	187.29882528770608	4.3647975387327134e-26
61.31382677802331	155.4911283306219	5.076573336394281e-26
61.31382677802331	94.65868037657351	7.433395254227647e-26
61.31382677802331	114.02232286924034	6.474127163249242e-26
61.31382677802331	146.1377676372	5.335471748182974e-26
61.31382677802331	137.3470458364309	5.607573630735288e-26
61.31382677802331	121.32017564297009	6.171335330928655e-26
61.31382677802331	165.44313889858145	4.8302377102017726e-26
61.31382677802331	212.0417334179063	3.9297013249714036e-26
61.31382677802331	176.0321151597488	4.5873963422318333e-26
61.31382677802331	199.28664677078277	4.1453562878437927e-26
61.31382677802331	88.96461416307976	7.783756228672372e-26
61.31382677802331	255.41757917336696	3.366300042862409e-26
61.31382677802331	240.0532765851876	3.5445006704995074e-26
61.31382677802331	327.3583092891284	2.738696215871146e-26
61.31382677802331	307.666508376478	2.8783660391311696e-26
61.31382677802331	225.6131930534454	3.732134641357953e-26
61.31382677802331	289.15924138943836	3.030737078020007e-26
61.31382677802331	271.7652542752618	3.19117412838078e-26
61.31382677802331	370.60362361481424	2.4747963184345282e-26
61.31382677802331	394.3236339995635	2.3547093108402514e-26
61.31382677802331	505.38854278007426	1.962137239158154e-26
61.31382677802331	446.4153299011838	2.135664657204721e-26
61.31382677802331	419.56181327636216	2.2445806820949009e-26
61.31382677802331	348.31045870454415	2.601007601890207e-26
61.31382677802331	474.9875714726077	2.0395345204939902e-26
61.31382677802331	572.1523479713496	1.9657553226872465e-26
61.31382677802331	647.7359132210921	1.976649651902352e-26
61.31382677802331	608.7722263825888	1.9693800777824923e-26
61.31382677802331	537.7352893287167	1.962137239158154e-26
61.31382677802331	689.1934209440825	1.983946060206455e-26
61.31382677802331	733.3043633640241	1.994941203536579e-26
61.31382677802331	780.2385701710655	2.0059972825842986e-26
61.31382677802331	830.1767407872153	2.0171146350588705e-26
61.31382677802331	883.3111400696051	2.0320336731119357e-26
61.31382677802331	939.8463385413619	2.0508377382726193e-26
61.31382677802331	1000.	2.0660062000576673e-26
65.23813975078318	73.8563534312976	8.645573090532988e-26
65.23813975078318	69.41362335042187	9.003171994622743e-26
65.23813975078318	78.58343476224252	8.286897107087242e-26
65.23813975078318	88.96461416307976	7.585568004451087e-26
65.23813975078318	100.7171880070134	6.930813070725641e-26
65.23813975078318	94.65868037657351	7.257485652783239e-26
65.23813975078318	146.1377676372	5.199621184510377e-26
65.23813975078318	83.6130668809155	7.928481667488344e-26
65.23813975078318	129.08511813884218	5.743492058913583e-26
65.23813975078318	107.16346266063664	6.618844613618984e-26
65.23813975078318	121.32017564297009	6.025292089406413e-26
65.23813975078318	137.3470458364309	5.464794871044514e-26
65.23813975078318	114.02232286924034	6.320918422150768e-26
65.23813975078318	225.6131930534454	3.6304135789222593e-26
65.23813975078318	199.28664677078277	4.0323726775792586e-26
65.23813975078318	187.29882528770608	4.245832955291288e-26
65.23813975078318	176.0321151597488	4.470593103775208e-26
65.23813975078318	165.44313889858145	4.707251300269604e-26
65.23813975078318	212.0417334179063	3.822595490845977e-26
65.23813975078318	155.4911283306219	4.947314784981451e-26
65.23813975078318	271.7652542752618	3.092780811817692e-26
65.23813975078318	289.15924138943836	2.937290509221073e-26
65.23813975078318	240.0532765851876	3.441547616334245e-26
65.23813975078318	255.41757917336696	3.26250707750274e-26
65.23813975078318	327.3583092891284	2.6444925116190633e-26
65.23813975078318	307.666508376478	2.7844830707943566e-26
65.23813975078318	348.31045870454415	2.5115400116310433e-26
65.23813975078318	474.9875714726077	1.9585258149158363e-26
65.23813975078318	419.56181327636216	2.159402205934073e-26
65.23813975078318	370.60362361481424	2.389670053201131e-26
65.23813975078318	394.3236339995635	2.269528813880669e-26
65.23813975078318	446.4153299011838	2.0546193811126836e-26
65.23813975078318	505.38854278007426	1.8807347113510372e-26
65.23813975078318	572.1523479713496	1.884202692665459e-26
65.23813975078318	537.7352893287167	1.8807347113510372e-26
65.23813975078318	689.1934209440825	1.8981386838000152e-26
65.23813975078318	733.3043633640241	1.905145284510206e-26
65.23813975078318	647.7359132210921	1.8911578514413942e-26
65.23813975078318	608.7722263825888	1.884202692665459e-26
65.23813975078318	780.2385701710655	1.915703709402927e-26
65.23813975078318	830.1767407872153	1.9263206496945112e-26
65.23813975078318	883.3111400696051	1.9405681548068612e-26
65.23813975078318	1000.	1.9693800777824923e-26
65.23813975078318	939.8463385413619	1.954921037703501e-26
69.41362335042187	73.8563534312976	8.409933981914315e-26
69.41362335042187	83.6130668809155	7.726608477181863e-26
69.41362335042187	78.58343476224252	8.061033878926352e-26
69.41362335042187	94.65868037657351	7.072697209828437e-26
69.41362335042187	114.02232286924034	6.15997664022303e-26
69.41362335042187	121.32017564297009	5.871877477677535e-26
69.41362335042187	88.96461416307976	7.392426003552586e-26
69.41362335042187	100.7171880070134	6.766796961900588e-26
69.41362335042187	107.16346266063664	6.462211167100452e-26
69.41362335042187	199.28664677078277	3.9152489636117175e-26
69.41362335042187	137.3470458364309	5.325651511539457e-26
69.41362335042187	187.29882528770608	4.1301108068053574e-26
69.41362335042187	212.0417334179063	3.718408875957627e-26
69.41362335042187	146.1377676372	5.0672296168781364e-26
69.41362335042187	240.0532765851876	3.3354345462045834e-26
69.41362335042187	129.08511813884218	5.597252575231945e-26
69.41362335042187	176.0321151597488	4.348745013088899e-26
69.41362335042187	165.44313889858145	4.578952980560307e-26
69.41362335042187	155.4911283306219	4.8213473852975556e-26
69.41362335042187	225.6131930534454	3.5249651108365093e-26
69.41362335042187	307.666508376478	2.693662260509705e-26
69.41362335042187	271.7652542752618	2.9974212515947106e-26
69.41362335042187	348.31045870454415	2.425149863245161e-26
69.41362335042187	327.3583092891284	2.553529158685753e-26
69.41362335042187	370.60362361481424	2.3032248679020488e-26
69.41362335042187	255.41757917336696	3.1619143555916843e-26
69.41362335042187	289.15924138943836	2.841485615707114e-26
69.41362335042187	474.9875714726077	1.8807347113510372e-26
69.41362335042187	394.3236339995635	2.1874296811594998e-26
69.41362335042187	419.56181327636216	2.0774561254090625e-26
69.41362335042187	505.38854278007426	1.8060334091806043e-26
69.41362335042187	572.1523479713496	1.8027093028407496e-26
69.41362335042187	537.7352893287167	1.8027093028407496e-26
69.41362335042187	689.1934209440825	1.8127000216233053e-26
69.41362335042187	446.4153299011838	1.976649651902352e-26
69.41362335042187	780.2385701710655	1.8261071627601304e-26
69.41362335042187	647.7359132210921	1.8060334091806043e-26
69.41362335042187	608.7722263825888	1.8027093028407496e-26
69.41362335042187	733.3043633640241	1.8193912425374012e-26
69.41362335042187	830.1767407872153	1.8362275538299482e-26
69.41362335042187	883.3111400696051	1.846404032689954e-26
69.41362335042187	939.8463385413619	1.8600604563489054e-26
69.41362335042187	1000.	1.873817886019461e-26
73.8563534312976	83.6130668809155	7.529875335963362e-26
73.8563534312976	78.58343476224252	7.855785674471212e-26
73.8563534312976	107.16346266063664	6.297671821555064e-26
73.8563534312976	88.96461416307976	7.217485930071007e-26
73.8563534312976	100.7171880070134	6.594502322378792e-26
73.8563534312976	94.65868037657351	6.905323445247535e-26
73.8563534312976	121.32017564297009	5.732920837878132e-26
73.8563534312976	114.02232286924034	6.014202199522839e-26
73.8563534312976	137.3470458364309	5.199621184510377e-26
73.8563534312976	165.44313889858145	4.4623647250510785e-26
73.8563534312976	240.0532765851876	3.238553996467885e-26
73.8563534312976	129.08511813884218	5.454736607900265e-26
73.8563534312976	155.4911283306219	4.698587338788618e-26
73.8563534312976	187.29882528770608	4.0175427192048533e-26
73.8563534312976	176.0321151597488	4.2380182602956674e-26
73.8563534312976	255.41757917336696	3.0700738482315104e-26
73.8563534312976	199.28664677078277	3.8155597882719426e-26
73.8563534312976	146.1377676372	4.947314784981451e-26
73.8563534312976	212.0417334179063	3.610404509192728e-26
73.8563534312976	225.6131930534454	3.4225794837136145e-26
73.8563534312976	271.7652542752618	2.905001908050228e-26
73.8563534312976	289.15924138943836	2.753874228033451e-26
73.8563534312976	307.666508376478	2.6058037306092576e-26
73.8563534312976	348.31045870454415	2.3417313010986268e-26
73.8563534312976	327.3583092891284	2.4702413162456968e-26
73.8563534312976	394.3236339995635	2.1083004457810667e-26
73.8563534312976	370.60362361481424	2.224000194123154e-26
73.8563534312976	474.9875714726077	1.8093636450073048e-26
73.8563534312976	505.38854278007426	1.7342991839255274e-26
73.8563534312976	419.56181327636216	2.002305131458592e-26
73.8563534312976	689.1934209440825	1.7342991839255274e-26
73.8563534312976	572.1523479713496	1.7279209082146925e-26
73.8563534312976	446.4153299011838	1.901638757174448e-26
73.8563534312976	733.3043633640241	1.7374971454068417e-26
73.8563534312976	608.7722263825888	1.7279209082146925e-26
73.8563534312976	780.2385701710655	1.7439107698890056e-26
73.8563534312976	537.7352893287167	1.7311071084726668e-26
73.8563534312976	647.7359132210921	1.7311071084726668e-26
73.8563534312976	830.1767407872153	1.753575623815468e-26
73.8563534312976	883.3111400696051	1.7632940409190338e-26
73.8563534312976	939.8463385413619	1.7730663180499156e-26
73.8563534312976	1000.	1.786180319311833e-26
78.58343476224252	88.96461416307976	7.059679511752891e-26
78.58343476224252	83.6130668809155	7.365238692585989e-26
78.58343476224252	100.7171880070134	6.450317103014622e-26
78.58343476224252	94.65868037657351	6.754342290482484e-26
78.58343476224252	129.08511813884218	5.345310092854642e-26
78.58343476224252	176.0321151597488	4.137726525820936e-26
78.58343476224252	121.32017564297009	5.607573630735288e-26
78.58343476224252	107.16346266063664	6.15997664022303e-26
78.58343476224252	114.02232286924034	5.882704927849141e-26
78.58343476224252	137.3470458364309	5.085934285264769e-26
78.58343476224252	187.29882528770608	3.9297013249714036e-26
78.58343476224252	146.1377676372	4.8302377102017726e-26
78.58343476224252	212.0417334179063	3.5249651108365093e-26
78.58343476224252	271.7652542752618	2.825824732288696e-26
78.58343476224252	199.28664677078277	3.718408875957627e-26
78.58343476224252	225.6131930534454	3.3354345462045834e-26
78.58343476224252	255.41757917336696	2.986397560099387e-26
78.58343476224252	155.4911283306219	4.5958552730425905e-26
78.58343476224252	240.0532765851876	3.156094673905802e-26
78.58343476224252	165.44313889858145	4.3647975387327134e-26
78.58343476224252	327.3583092891284	2.3984910440142988e-26
78.58343476224252	348.31045870454415	2.269528813880669e-26
78.58343476224252	446.4153299011838	1.8362275538299482e-26
78.58343476224252	394.3236339995635	2.0395345204939902e-26
78.58343476224252	307.666508376478	2.534781340087992e-26
78.58343476224252	289.15924138943836	2.6738855952416017e-26
78.58343476224252	370.60362361481424	2.151460518151659e-26
78.58343476224252	474.9875714726077	1.7439107698890056e-26
78.58343476224252	419.56181327636216	1.9334312785159966e-26
78.58343476224252	505.38854278007426	1.671561730226557e-26
78.58343476224252	608.7722263825888	1.6623488968977307e-26
78.58343476224252	572.1523479713496	1.6623488968977307e-26
78.58343476224252	647.7359132210921	1.6623488968977307e-26
78.58343476224252	537.7352893287167	1.6654141856264905e-26
78.58343476224252	733.3043633640241	1.6684851265952734e-26
78.58343476224252	780.2385701710655	1.671561730226557e-26
78.58343476224252	689.1934209440825	1.6623488968977307e-26
78.58343476224252	830.1767407872153	1.6777319672625107e-26
78.58343476224252	883.3111400696051	1.6870300544532796e-26
78.58343476224252	939.8463385413619	1.696379672178779e-26
78.58343476224252	1000.	1.7057811060241997e-26
83.6130668809155	100.7171880070134	6.355949316096714e-26
83.6130668809155	88.96461416307976	6.943593145490021e-26
83.6130668809155	114.02232286924034	5.79664127605248e-26
83.6130668809155	94.65868037657351	6.643276759576614e-26
83.6130668809155	107.16346266063664	6.069856518418185e-26
83.6130668809155	165.44313889858145	4.2930246650631565e-26
83.6130668809155	129.08511813884218	5.267108498142867e-26
83.6130668809155	146.1377676372	4.75957159631628e-26
83.6130668809155	137.3470458364309	5.0115273444515724e-26
83.6130668809155	121.32017564297009	5.52553513478846e-26
83.6130668809155	176.0321151597488	4.077191812739812e-26
83.6130668809155	255.41757917336696	2.931884260391998e-26
83.6130668809155	155.4911283306219	4.5286181614114275e-26
83.6130668809155	187.29882528770608	3.865082988323846e-26
83.6130668809155	212.0417334179063	3.4670020842941324e-26
83.6130668809155	240.0532765851876	3.104197195887802e-26
83.6130668809155	225.6131930534454	3.2805880796288525e-26
83.6130668809155	271.7652542752618	2.774242507400076e-26
83.6130668809155	199.28664677078277	3.664008757192017e-26
83.6130668809155	289.15924138943836	2.6250768469408936e-26
83.6130668809155	327.3583092891284	2.346049337207897e-26
83.6130668809155	307.666508376478	2.4793597198209822e-26
83.6130668809155	348.31045870454415	2.2199067963446062e-26
83.6130668809155	370.60362361481424	2.1005466962267195e-26
83.6130668809155	394.3236339995635	1.9912694017478612e-26
83.6130668809155	446.4153299011838	1.7894739470277337e-26
83.6130668809155	419.56181327636216	1.8876770687650126e-26
83.6130668809155	474.9875714726077	1.696379672178779e-26
83.6130668809155	537.7352893287167	1.617040805904083e-26
83.6130668809155	572.1523479713496	1.6140645511086923e-26
83.6130668809155	647.7359132210921	1.6110937742780969e-26
83.6130668809155	505.38854278007426	1.6230097898122412e-26
83.6130668809155	689.1934209440825	1.6110937742780969e-26
83.6130668809155	733.3043633640241	1.6140645511086923e-26
83.6130668809155	780.2385701710655	1.617040805904083e-26
83.6130668809155	883.3111400696051	1.6290008070350603e-26
83.6130668809155	608.7722263825888	1.6110937742780969e-26
83.6130668809155	939.8463385413619	1.6380288233292134e-26
83.6130668809155	830.1767407872153	1.6230097898122412e-26
83.6130668809155	1000.	1.6471068734096198e-26
88.96461416307976	100.7171880070134	6.332573881501681e-26
88.96461416307976	94.65868037657351	6.618844613618984e-26
88.96461416307976	107.16346266063664	6.047533254497799e-26
88.96461416307976	137.3470458364309	4.993096324341837e-26
88.96461416307976	155.4911283306219	4.511963148544964e-26
88.96461416307976	129.08511813884218	5.247737520798581e-26
88.96461416307976	146.1377676372	4.742067200195893e-26
88.96461416307976	176.0321151597488	4.0621970219052267e-26
88.96461416307976	187.29882528770608	3.8508682754454217e-26
88.96461416307976	114.02232286924034	5.775322822697862e-26
88.96461416307976	240.0532765851876	3.0814064140703214e-26
88.96461416307976	165.44313889858145	4.277236100321283e-26
88.96461416307976	255.41757917336696	2.915725143715679e-26
88.96461416307976	271.7652542752618	2.753874228033451e-26
88.96461416307976	225.6131930534454	3.26250707750274e-26
88.96461416307976	121.32017564297009	5.505213735305463e-26
88.96461416307976	199.28664677078277	3.6438145272183536e-26
88.96461416307976	289.15924138943836	2.601007601890207e-26
88.96461416307976	307.666508376478	2.461156447652466e-26
88.96461416307976	212.0417334179063	3.4478936590557974e-26
88.96461416307976	327.3583092891284	2.3245384864059248e-26
88.96461416307976	348.31045870454415	2.199552542436491e-26
88.96461416307976	370.60362361481424	2.0774561254090625e-26
88.96461416307976	394.3236339995635	1.9657553226872465e-26
88.96461416307976	446.4153299011838	1.7632940409190338e-26
88.96461416307976	419.56181327636216	1.8634903153648427e-26
88.96461416307976	474.9875714726077	1.671561730226557e-26
88.96461416307976	505.38854278007426	1.5992652452317867e-26
88.96461416307976	537.7352893287167	1.5904508748819056e-26
88.96461416307976	572.1523479713496	1.587523560354086e-26
88.96461416307976	647.7359132210921	1.5816850850441667e-26
88.96461416307976	733.3043633640241	1.5816850850441667e-26
88.96461416307976	689.1934209440825	1.5787739044468853e-26
88.96461416307976	608.7722263825888	1.5816850850441667e-26
88.96461416307976	830.1767407872153	1.587523560354086e-26
88.96461416307976	780.2385701710655	1.5846016337137387e-26
88.96461416307976	883.3111400696051	1.5933835872321816e-26
88.96461416307976	1000.	1.6081284653298068e-26
88.96461416307976	939.8463385413619	1.5992652452317867e-26
94.65868037657351	100.7171880070134	6.606662256841529e-26
94.65868037657351	121.32017564297009	5.743492058913583e-26
94.65868037657351	114.02232286924034	6.025292089406413e-26
94.65868037657351	129.08511813884218	5.47487168112595e-26
94.65868037657351	187.29882528770608	4.010148205263052e-26
94.65868037657351	146.1377676372	4.9564373875086715e-26
94.65868037657351	155.4911283306219	4.707251300269604e-26
94.65868037657351	212.0417334179063	3.590505719700624e-26
94.65868037657351	107.16346266063664	6.309284415330093e-26
94.65868037657351	199.28664677078277	3.794530282899887e-26
94.65868037657351	255.41757917336696	3.025158835511166e-26
94.65868037657351	225.6131930534454	3.391197962675496e-26
94.65868037657351	137.3470458364309	5.209209027495953e-26
94.65868037657351	271.7652542752618	2.857233292643419e-26
94.65868037657351	327.3583092891284	2.402913742267918e-26
94.65868037657351	240.0532765851876	3.2029537117721755e-26
94.65868037657351	165.44313889858145	4.4623647250510785e-26
94.65868037657351	176.0321151597488	4.2302179486868916e-26
94.65868037657351	307.666508376478	2.544137980300457e-26
94.65868037657351	289.15924138943836	2.693662260509705e-26
94.65868037657351	348.31045870454415	2.2653516181098965e-26
94.65868037657351	419.56181327636216	1.9121777486907173e-26
94.65868037657351	394.3236339995635	2.024560411784877e-26
94.65868037657351	446.4153299011838	1.8093636450073048e-26
94.65868037657351	474.9875714726077	1.7120776570670205e-26
94.65868037657351	505.38854278007426	1.632004603543882e-26
94.65868037657351	370.60362361481424	2.13960271666646e-26
94.65868037657351	608.7722263825888	1.6081284653298068e-26
94.65868037657351	647.7359132210921	1.6022142108428164e-26
94.65868037657351	537.7352893287167	1.6230097898122412e-26
94.65868037657351	733.3043633640241	1.5992652452317867e-26
94.65868037657351	572.1523479713496	1.6140645511086923e-26
94.65868037657351	780.2385701710655	1.5992652452317867e-26
94.65868037657351	689.1934209440825	1.5992652452317867e-26
94.65868037657351	883.3111400696051	1.6022142108428164e-26
94.65868037657351	939.8463385413619	1.6081284653298068e-26
94.65868037657351	830.1767407872153	1.5992652452317867e-26
94.65868037657351	1000.	1.6140645511086923e-26
100.7171880070134	107.16346266063664	6.522011278425511e-26
100.7171880070134	114.02232286924034	6.228443730866484e-26
100.7171880070134	121.32017564297009	5.937142395223854e-26
100.7171880070134	137.3470458364309	5.38484522055372e-26
100.7171880070134	129.08511813884218	5.65946508378601e-26
100.7171880070134	155.4911283306219	4.8659632455537423e-26
100.7171880070134	212.0417334179063	3.718408875957627e-26
100.7171880070134	255.41757917336696	3.132922864716751e-26
100.7171880070134	176.0321151597488	4.380909319076128e-26
100.7171880070134	165.44313889858145	4.621325767661961e-26
100.7171880070134	187.29882528770608	4.1530001187685025e-26
100.7171880070134	146.1377676372	5.123551010570537e-26
100.7171880070134	240.0532765851876	3.31705125709373e-26
100.7171880070134	327.3583092891284	2.4839315358927414e-26
100.7171880070134	289.15924138943836	2.7896175191573065e-26
100.7171880070134	225.6131930534454	3.512001258027071e-26
100.7171880070134	307.666508376478	2.6347667950237707e-26
100.7171880070134	271.7652542752618	2.9590153770686046e-26
100.7171880070134	199.28664677078277	3.9297013249714036e-26
100.7171880070134	348.31045870454415	2.346049337207897e-26
100.7171880070134	370.60362361481424	2.2117425893088897e-26
100.7171880070134	394.3236339995635	2.0889695069062085e-26
100.7171880070134	419.56181327636216	1.973011516745959e-26
100.7171880070134	505.38854278007426	1.6839249804989293e-26
100.7171880070134	474.9875714726077	1.7632940409190338e-26
100.7171880070134	446.4153299011838	1.866926498870288e-26
100.7171880070134	537.7352893287167	1.671561730226557e-26
100.7171880070134	572.1523479713496	1.6623488968977307e-26
100.7171880070134	733.3043633640241	1.641049267051276e-26
100.7171880070134	608.7722263825888	1.653186840214726e-26
100.7171880070134	689.1934209440825	1.6440752803214258e-26
100.7171880070134	780.2385701710655	1.6380288233292134e-26
100.7171880070134	647.7359132210921	1.6471068734096198e-26
100.7171880070134	830.1767407872153	1.641049267051276e-26
100.7171880070134	883.3111400696051	1.641049267051276e-26
100.7171880070134	939.8463385413619	1.6440752803214258e-26
100.7171880070134	1000.	1.650144056604751e-26
107.16346266063664	121.32017564297009	5.882704927849141e-26
107.16346266063664	114.02232286924034	6.15997664022303e-26
107.16346266063664	129.08511813884218	5.607573630735288e-26
107.16346266063664	155.4911283306219	4.8391444284231265e-26
107.16346266063664	146.1377676372	5.085934285264769e-26
107.16346266063664	165.44313889858145	4.5958552730425905e-26
107.16346266063664	271.7652542752618	2.948132931823614e-26
107.16346266063664	137.3470458364309	5.345310092854642e-26
107.16346266063664	212.0417334179063	3.704733590149824e-26
107.16346266063664	289.15924138943836	2.7844830707943566e-26
107.16346266063664	255.41757917336696	3.12140083553222e-26
107.16346266063664	187.29882528770608	4.1301108068053574e-26
107.16346266063664	225.6131930534454	3.4990850827050355e-26
107.16346266063664	370.60362361481424	2.2076717523432817e-26
107.16346266063664	176.0321151597488	4.356763882712327e-26
107.16346266063664	348.31045870454415	2.3417313010986268e-26
107.16346266063664	240.0532765851876	3.310946037191773e-26
107.16346266063664	307.666508376478	2.6250768469408936e-26
107.16346266063664	199.28664677078277	3.9152489636117175e-26
107.16346266063664	327.3583092891284	2.4793597198209822e-26
107.16346266063664	419.56181327636216	1.973011516745959e-26
107.16346266063664	446.4153299011838	1.8634903153648427e-26
107.16346266063664	394.3236339995635	2.0851246407224647e-26
107.16346266063664	537.7352893287167	1.6684851265952734e-26
107.16346266063664	474.9875714726077	1.7632940409190338e-26
107.16346266063664	572.1523479713496	1.6592892500057416e-26
107.16346266063664	505.38854278007426	1.6808256216083008e-26
107.16346266063664	647.7359132210921	1.6471068734096198e-26
107.16346266063664	608.7722263825888	1.653186840214726e-26
107.16346266063664	689.1934209440825	1.641049267051276e-26
107.16346266063664	830.1767407872153	1.6380288233292134e-26
107.16346266063664	780.2385701710655	1.6380288233292134e-26
107.16346266063664	733.3043633640241	1.6380288233292134e-26
107.16346266063664	883.3111400696051	1.641049267051276e-26
107.16346266063664	939.8463385413619	1.6440752803214258e-26
107.16346266063664	1000.	1.650144056604751e-26
114.02232286924034	121.32017564297009	5.818038422229492e-26
114.02232286924034	129.08511813884218	5.55615796874611e-26
114.02232286924034	176.0321151597488	4.3327515242222583e-26
114.02232286924034	187.29882528770608	4.10734764957064e-26
114.02232286924034	212.0417334179063	3.6843149047512723e-26
114.02232286924034	155.4911283306219	4.803615794804924e-26
114.02232286924034	165.44313889858145	4.56211285006399e-26
114.02232286924034	307.666508376478	2.62024524496436e-26
114.02232286924034	240.0532765851876	3.292697716803838e-26
114.02232286924034	289.15924138943836	2.774242507400076e-26
114.02232286924034	137.3470458364309	5.296299116796263e-26
114.02232286924034	327.3583092891284	2.4702413162456968e-26
114.02232286924034	146.1377676372	5.048593739120643e-26
114.02232286924034	348.31045870454415	2.33311905701898e-26
114.02232286924034	199.28664677078277	3.8936700201061574e-26
114.02232286924034	394.3236339995635	2.0812868512317783e-26
114.02232286924034	255.41757917336696	3.1099211812040974e-26
114.02232286924034	225.6131930534454	3.4862164095256787e-26
114.02232286924034	370.60362361481424	2.2036084079826635e-26
114.02232286924034	271.7652542752618	2.937290509221073e-26
114.02232286924034	419.56181327636216	1.9693800777824923e-26
114.02232286924034	446.4153299011838	1.8600604563489054e-26
114.02232286924034	474.9875714726077	1.7600485987967278e-26
114.02232286924034	505.38854278007426	1.6777319672625107e-26
114.02232286924034	572.1523479713496	1.6592892500057416e-26
114.02232286924034	537.7352893287167	1.6684851265952734e-26
114.02232286924034	647.7359132210921	1.6440752803214258e-26
114.02232286924034	608.7722263825888	1.650144056604751e-26
114.02232286924034	689.1934209440825	1.641049267051276e-26
114.02232286924034	733.3043633640241	1.6380288233292134e-26
114.02232286924034	830.1767407872153	1.6380288233292134e-26
114.02232286924034	780.2385701710655	1.6380288233292134e-26
114.02232286924034	939.8463385413619	1.6440752803214258e-26
114.02232286924034	883.3111400696051	1.641049267051276e-26
114.02232286924034	1000.	1.6471068734096198e-26
121.32017564297009	137.3470458364309	5.247737520798581e-26
121.32017564297009	129.08511813884218	5.495081078962188e-26
121.32017564297009	146.1377676372	5.0023033457518305e-26
121.32017564297009	155.4911283306219	4.75957159631628e-26
121.32017564297009	187.29882528770608	4.0847099517609927e-26
121.32017564297009	255.41757917336696	3.098483745889282e-26
121.32017564297009	199.28664677078277	3.872210009216925e-26
121.32017564297009	212.0417334179063	3.664008757192017e-26
121.32017564297009	176.0321151597488	4.300940789134707e-26
121.32017564297009	225.6131930534454	3.4670020842941324e-26
121.32017564297009	240.0532765851876	3.2805880796288525e-26
121.32017564297009	327.3583092891284	2.4656946977952504e-26
121.32017564297009	348.31045870454415	2.3288248198195936e-26
121.32017564297009	165.44313889858145	4.5286181614114275e-26
121.32017564297009	307.666508376478	2.6106087031512236e-26
121.32017564297009	271.7652542752618	2.9264879620687513e-26
121.32017564297009	370.60362361481424	2.199552542436491e-26
121.32017564297009	289.15924138943836	2.764039605983249e-26
121.32017564297009	394.3236339995635	2.0774561254090625e-26
121.32017564297009	419.56181327636216	1.962137239158154e-26
121.32017564297009	446.4153299011838	1.856636910181912e-26
121.32017564297009	474.9875714726077	1.756809130093687e-26
121.32017564297009	505.38854278007426	1.6746440069619955e-26
121.32017564297009	572.1523479713496	1.6562352345664176e-26
121.32017564297009	537.7352893287167	1.6654141856264905e-26
121.32017564297009	608.7722263825888	1.6471068734096198e-26
121.32017564297009	647.7359132210921	1.6440752803214258e-26
121.32017564297009	689.1934209440825	1.6380288233292134e-26
121.32017564297009	733.3043633640241	1.6380288233292134e-26
121.32017564297009	883.3111400696051	1.6380288233292134e-26
121.32017564297009	830.1767407872153	1.6380288233292134e-26
121.32017564297009	939.8463385413619	1.6440752803214258e-26
121.32017564297009	1000.	1.6471068734096198e-26
121.32017564297009	780.2385701710655	1.6350139389041443e-26
129.08511813884218	137.3470458364309	5.190050988490519e-26
129.08511813884218	146.1377676372	4.9564373875086715e-26
129.08511813884218	240.0532765851876	3.26250707750274e-26
129.08511813884218	155.4911283306219	4.7159312376648666e-26
129.08511813884218	165.44313889858145	4.487095407365153e-26
129.08511813884218	271.7652542752618	2.915725143715679e-26
129.08511813884218	225.6131930534454	3.4542514035646604e-26
129.08511813884218	199.28664677078277	3.843780535216872e-26
129.08511813884218	255.41757917336696	3.087088374317899e-26
129.08511813884218	212.0417334179063	3.6438145272183536e-26
129.08511813884218	348.31045870454415	2.3202600422306292e-26
129.08511813884218	289.15924138943836	2.753874228033451e-26
129.08511813884218	187.29882528770608	4.0547203192010506e-26
129.08511813884218	176.0321151597488	4.2693636060663064e-26
129.08511813884218	370.60362361481424	2.1914631927521177e-26
129.08511813884218	446.4153299011838	1.853219665244723e-26
129.08511813884218	307.666508376478	2.601007601890207e-26
129.08511813884218	419.56181327636216	1.9585258149158363e-26
129.08511813884218	394.3236339995635	2.0736324502532552e-26
129.08511813884218	327.3583092891284	2.4566265504150217e-26
129.08511813884218	474.9875714726077	1.753575623815468e-26
129.08511813884218	537.7352893287167	1.6623488968977307e-26
129.08511813884218	505.38854278007426	1.6746440069619955e-26
129.08511813884218	608.7722263825888	1.6471068734096198e-26
129.08511813884218	572.1523479713496	1.653186840214726e-26
129.08511813884218	689.1934209440825	1.6380288233292134e-26
129.08511813884218	733.3043633640241	1.6350139389041443e-26
129.08511813884218	647.7359132210921	1.641049267051276e-26
129.08511813884218	780.2385701710655	1.6350139389041443e-26
129.08511813884218	883.3111400696051	1.6380288233292134e-26
129.08511813884218	830.1767407872153	1.6350139389041443e-26
129.08511813884218	939.8463385413619	1.641049267051276e-26
129.08511813884218	1000.	1.6471068734096198e-26
137.3470458364309	146.1377676372	4.9019530150807053e-26
137.3470458364309	155.4911283306219	4.672691016056147e-26
137.3470458364309	165.44313889858145	4.4541514911220255e-26
137.3470458364309	176.0321151597488	4.2302179486868916e-26
137.3470458364309	289.15924138943836	2.74374623554973e-26
137.3470458364309	199.28664677078277	3.822595490845977e-26
137.3470458364309	225.6131930534454	3.428890550141541e-26
137.3470458364309	187.29882528770608	4.024950868262775e-26
137.3470458364309	255.41757917336696	3.0700738482315104e-26
137.3470458364309	348.31045870454415	2.31172676353955e-26
137.3470458364309	370.60362361481424	2.1874296811594998e-26
137.3470458364309	419.56181327636216	1.954921037703501e-26
137.3470458364309	240.0532765851876	3.2445257290454045e-26
137.3470458364309	446.4153299011838	1.8498087099395396e-26
137.3470458364309	394.3236339995635	2.0660062000576673e-26
137.3470458364309	474.9875714726077	1.7503480689879057e-26
137.3470458364309	212.0417334179063	3.623731597995082e-26
137.3470458364309	307.666508376478	2.591441810840681e-26
137.3470458364309	327.3583092891284	2.447591753188376e-26
137.3470458364309	271.7652542752618	2.905001908050228e-26
137.3470458364309	537.7352893287167	1.6592892500057416e-26
137.3470458364309	505.38854278007426	1.671561730226557e-26
137.3470458364309	572.1523479713496	1.650144056604751e-26
137.3470458364309	608.7722263825888	1.6440752803214258e-26
137.3470458364309	647.7359132210921	1.6380288233292134e-26
137.3470458364309	689.1934209440825	1.6350139389041443e-26
137.3470458364309	780.2385701710655	1.632004603543882e-26
137.3470458364309	733.3043633640241	1.632004603543882e-26
137.3470458364309	830.1767407872153	1.6350139389041443e-26
137.3470458364309	883.3111400696051	1.6380288233292134e-26
137.3470458364309	1000.	1.6471068734096198e-26
137.3470458364309	939.8463385413619	1.641049267051276e-26
146.1377676372	155.4911283306219	4.621325767661961e-26
146.1377676372	165.44313889858145	4.405188570838903e-26
146.1377676372	187.29882528770608	3.9880462234032653e-26
146.1377676372	225.6131930534454	3.4099921770991284e-26
146.1377676372	240.0532765851876	3.2266434850144095e-26
146.1377676372	327.3583092891284	2.4385901834626552e-26
146.1377676372	212.0417334179063	3.5971264337599196e-26
146.1377676372	176.0321151597488	4.191431216579065e-26
146.1377676372	446.4153299011838	1.8430056219408517e-26
146.1377676372	199.28664677078277	3.7875462359237676e-26
146.1377676372	255.41757917336696	3.053153097917903e-26
146.1377676372	289.15924138943836	2.7286240439443454e-26
146.1377676372	474.9875714726077	1.7439107698890056e-26
146.1377676372	505.38854278007426	1.6654141856264905e-26
146.1377676372	307.666508376478	2.5819112001413697e-26
146.1377676372	419.56181327636216	1.9477313754543763e-26
146.1377676372	370.60362361481424	2.1793849160268264e-26
146.1377676372	271.7652542752618	2.888990953794197e-26
146.1377676372	394.3236339995635	2.0622035991351813e-26
146.1377676372	348.31045870454415	2.3074719000627003e-26
146.1377676372	537.7352893287167	1.6562352345664176e-26
146.1377676372	572.1523479713496	1.6471068734096198e-26
146.1377676372	608.7722263825888	1.641049267051276e-26
146.1377676372	647.7359132210921	1.6380288233292134e-26
146.1377676372	733.3043633640241	1.632004603543882e-26
146.1377676372	780.2385701710655	1.632004603543882e-26
146.1377676372	689.1934209440825	1.632004603543882e-26
146.1377676372	830.1767407872153	1.632004603543882e-26
146.1377676372	883.3111400696051	1.6350139389041443e-26
146.1377676372	939.8463385413619	1.6380288233292134e-26
146.1377676372	1000.	1.6440752803214258e-26
155.4911283306219	176.0321151597488	4.1530001187685025e-26
155.4911283306219	165.44313889858145	4.356763882712327e-26
155.4911283306219	187.29882528770608	3.951479956043733e-26
155.4911283306219	212.0417334179063	3.570716602635042e-26
155.4911283306219	240.0532765851876	3.208859799194471e-26
155.4911283306219	199.28664677078277	3.759738356965269e-26
155.4911283306219	255.41757917336696	3.0363256065307345e-26
155.4911283306219	225.6131930534454	3.3849562715804534e-26
155.4911283306219	289.15924138943836	2.718588914697443e-26
155.4911283306219	370.60362361481424	2.1713697373291356e-26
155.4911283306219	307.666508376478	2.5676809643525253e-26
155.4911283306219	446.4153299011838	1.8396134661583992e-26
155.4911283306219	327.3583092891284	2.4296217190362237e-26
155.4911283306219	271.7652542752618	2.873068244112284e-26
155.4911283306219	348.31045870454415	2.2947542398998614e-26
155.4911283306219	394.3236339995635	2.0546193811126836e-26
155.4911283306219	505.38854278007426	1.6623488968977307e-26
155.4911283306219	419.56181327636216	1.9441464660166162e-26
155.4911283306219	537.7352893287167	1.653186840214726e-26
155.4911283306219	474.9875714726077	1.740701003770139e-26
155.4911283306219	572.1523479713496	1.6440752803214258e-26
155.4911283306219	608.7722263825888	1.6380288233292134e-26
155.4911283306219	647.7359132210921	1.6350139389041443e-26
155.4911283306219	689.1934209440825	1.632004603543882e-26
155.4911283306219	733.3043633640241	1.6290008070350603e-26
155.4911283306219	780.2385701710655	1.6290008070350603e-26
155.4911283306219	830.1767407872153	1.632004603543882e-26
155.4911283306219	939.8463385413619	1.6380288233292134e-26
155.4911283306219	883.3111400696051	1.6350139389041443e-26
155.4911283306219	1000.	1.6440752803214258e-26
165.44313889858145	176.0321151597488	4.10734764957064e-26
165.44313889858145	187.29882528770608	3.9152489636117175e-26
165.44313889858145	225.6131930534454	3.360104177792887e-26
165.44313889858145	255.41757917336696	3.014033132806145e-26
165.44313889858145	199.28664677078277	3.72526543707886e-26
165.44313889858145	271.7652542752618	2.851974393636213e-26
165.44313889858145	240.0532765851876	3.1853005924329913e-26
165.44313889858145	348.31045870454415	2.286314764539257e-26
165.44313889858145	327.3583092891284	2.4162308286222772e-26
165.44313889858145	212.0417334179063	3.537976817125322e-26
165.44313889858145	419.56181327636216	1.9369964296806688e-26
165.44313889858145	307.666508376478	2.553529158685753e-26
165.44313889858145	289.15924138943836	2.698629239813289e-26
165.44313889858145	370.60362361481424	2.1633840362556333e-26
165.44313889858145	446.4153299011838	1.8328478734640845e-26
165.44313889858145	394.3236339995635	2.0470630557594824e-26
165.44313889858145	505.38854278007426	1.6592892500057416e-26
165.44313889858145	474.9875714726077	1.7342991839255274e-26
165.44313889858145	572.1523479713496	1.641049267051276e-26
165.44313889858145	537.7352893287167	1.650144056604751e-26
165.44313889858145	647.7359132210921	1.632004603543882e-26
165.44313889858145	608.7722263825888	1.6350139389041443e-26
165.44313889858145	689.1934209440825	1.6290008070350603e-26
165.44313889858145	733.3043633640241	1.6260025391831238e-26
165.44313889858145	830.1767407872153	1.6290008070350603e-26
165.44313889858145	883.3111400696051	1.632004603543882e-26
165.44313889858145	780.2385701710655	1.6260025391831238e-26
165.44313889858145	939.8463385413619	1.6350139389041443e-26
165.44313889858145	1000.	1.641049267051276e-26
176.0321151597488	187.29882528770608	3.872210009216925e-26
176.0321151597488	199.28664677078277	3.6843149047512723e-26
176.0321151597488	225.6131930534454	3.3292954908223026e-26
176.0321151597488	212.0417334179063	3.505537221654299e-26
176.0321151597488	271.7652542752618	2.8362557011873915e-26
176.0321151597488	394.3236339995635	2.0357806421906135e-26
176.0321151597488	289.15924138943836	2.683755711092739e-26
176.0321151597488	327.3583092891284	2.402913742267918e-26
176.0321151597488	474.9875714726077	1.7311071084726668e-26
176.0321151597488	348.31045870454415	2.2737137121927903e-26
176.0321151597488	255.41757917336696	2.991904328743233e-26
176.0321151597488	419.56181327636216	1.9298726892131132e-26
176.0321151597488	370.60362361481424	2.151460518151659e-26
176.0321151597488	307.666508376478	2.5394553508724562e-26
176.0321151597488	240.0532765851876	3.1619143555916843e-26
176.0321151597488	572.1523479713496	1.6380288233292134e-26
176.0321151597488	537.7352893287167	1.6440752803214258e-26
176.0321151597488	505.38854278007426	1.653186840214726e-26
176.0321151597488	446.4153299011838	1.8261071627601304e-26
176.0321151597488	608.7722263825888	1.632004603543882e-26
176.0321151597488	647.7359132210921	1.6290008070350603e-26
176.0321151597488	689.1934209440825	1.6260025391831238e-26
176.0321151597488	733.3043633640241	1.6230097898122412e-26
176.0321151597488	780.2385701710655	1.6260025391831238e-26
176.0321151597488	830.1767407872153	1.6260025391831238e-26
176.0321151597488	883.3111400696051	1.6290008070350603e-26
176.0321151597488	1000.	1.641049267051276e-26
176.0321151597488	939.8463385413619	1.6350139389041443e-26
187.29882528770608	212.0417334179063	3.4670020842941324e-26
187.29882528770608	240.0532765851876	3.132922864716751e-26
187.29882528770608	199.28664677078277	3.6438145272183536e-26
187.29882528770608	271.7652542752618	2.815432125626542e-26
187.29882528770608	255.41757917336696	2.969937992691678e-26
187.29882528770608	225.6131930534454	3.2987692877101423e-26
187.29882528770608	289.15924138943836	2.6640517789636973e-26
187.29882528770608	327.3583092891284	2.389670053201131e-26
187.29882528770608	307.666508376478	2.525459111026493e-26
187.29882528770608	394.3236339995635	2.028293600541155e-26
187.29882528770608	348.31045870454415	2.261182110703529e-26
187.29882528770608	474.9875714726077	1.724740572337991e-26
187.29882528770608	370.60362361481424	2.143548037714082e-26
187.29882528770608	572.1523479713496	1.632004603543882e-26
187.29882528770608	537.7352893287167	1.6380288233292134e-26
187.29882528770608	505.38854278007426	1.6471068734096198e-26
187.29882528770608	446.4153299011838	1.8193912425374012e-26
187.29882528770608	419.56181327636216	1.919236171811411e-26
187.29882528770608	608.7722263825888	1.6290008070350603e-26
187.29882528770608	647.7359132210921	1.6230097898122412e-26
187.29882528770608	689.1934209440825	1.6230097898122412e-26
187.29882528770608	733.3043633640241	1.6200225487653503e-26
187.29882528770608	780.2385701710655	1.6230097898122412e-26
187.29882528770608	939.8463385413619	1.632004603543882e-26
187.29882528770608	830.1767407872153	1.6230097898122412e-26
187.29882528770608	883.3111400696051	1.6290008070350603e-26
187.29882528770608	1000.	1.6380288233292134e-26
199.28664677078277	225.6131930534454	3.2685229783709815e-26
199.28664677078277	212.0417334179063	3.435213253862231e-26
199.28664677078277	240.0532765851876	3.104197195887802e-26
199.28664677078277	271.7652542752618	2.794761435187799e-26
199.28664677078277	289.15924138943836	2.6444925116190633e-26
199.28664677078277	327.3583092891284	2.3764993568918502e-26
199.28664677078277	307.666508376478	2.506917380602723e-26
199.28664677078277	255.41757917336696	2.948132931823614e-26
199.28664677078277	348.31045870454415	2.248719577292207e-26
199.28664677078277	474.9875714726077	1.7183974505733054e-26
199.28664677078277	370.60362361481424	2.1317338459635228e-26
199.28664677078277	419.56181327636216	1.9121777486907173e-26
199.28664677078277	572.1523479713496	1.6290008070350603e-26
199.28664677078277	394.3236339995635	2.0171146350588705e-26
199.28664677078277	505.38854278007426	1.641049267051276e-26
199.28664677078277	537.7352893287167	1.6350139389041443e-26
199.28664677078277	446.4153299011838	1.8127000216233053e-26
199.28664677078277	608.7722263825888	1.6230097898122412e-26
199.28664677078277	647.7359132210921	1.6200225487653503e-26
199.28664677078277	689.1934209440825	1.617040805904083e-26
199.28664677078277	733.3043633640241	1.617040805904083e-26
199.28664677078277	780.2385701710655	1.6200225487653503e-26
199.28664677078277	830.1767407872153	1.6230097898122412e-26
199.28664677078277	939.8463385413619	1.6290008070350603e-26
199.28664677078277	883.3111400696051	1.6260025391831238e-26
199.28664677078277	1000.	1.6380288233292134e-26
212.0417334179063	225.6131930534454	3.23259325520092e-26
212.0417334179063	289.15924138943836	2.6250768469408936e-26
212.0417334179063	271.7652542752618	2.7691363576133306e-26
212.0417334179063	255.41757917336696	2.9211015959368895e-26
212.0417334179063	446.4153299011838	1.8027093028407496e-26
212.0417334179063	327.3583092891284	2.3590512777543342e-26
212.0417334179063	348.31045870454415	2.2363257312892514e-26
212.0417334179063	240.0532765851876	3.07573491179101e-26
212.0417334179063	307.666508376478	2.4885117821660466e-26
212.0417334179063	608.7722263825888	1.617040805904083e-26
212.0417334179063	505.38854278007426	1.6350139389041443e-26
212.0417334179063	647.7359132210921	1.617040805904083e-26
212.0417334179063	689.1934209440825	1.6140645511086923e-26
212.0417334179063	370.60362361481424	2.1160828167567913e-26
212.0417334179063	474.9875714726077	1.7089264815875136e-26
212.0417334179063	394.3236339995635	2.0059972825842986e-26
212.0417334179063	537.7352893287167	1.6290008070350603e-26
212.0417334179063	572.1523479713496	1.6230097898122412e-26
212.0417334179063	733.3043633640241	1.6140645511086923e-26
212.0417334179063	419.56181327636216	1.901638757174448e-26
212.0417334179063	780.2385701710655	1.617040805904083e-26
212.0417334179063	830.1767407872153	1.6200225487653503e-26
212.0417334179063	883.3111400696051	1.6230097898122412e-26
212.0417334179063	1000.	1.6350139389041443e-26
212.0417334179063	939.8463385413619	1.6290008070350603e-26
225.6131930534454	289.15924138943836	2.6058037306092576e-26
225.6131930534454	271.7652542752618	2.74374623554973e-26
225.6131930534454	240.0532765851876	3.041924440010199e-26
225.6131930534454	255.41757917336696	2.8943181094982016e-26
225.6131930534454	446.4153299011838	1.792773648029398e-26
225.6131930534454	370.60362361481424	2.1044199999141663e-26
225.6131930534454	307.666508376478	2.4702413162456968e-26
225.6131930534454	505.38854278007426	1.6290008070350603e-26
225.6131930534454	348.31045870454415	2.2199067963446062e-26
225.6131930534454	572.1523479713496	1.617040805904083e-26
225.6131930534454	394.3236339995635	1.994941203536579e-26
225.6131930534454	419.56181327636216	1.8911578514413942e-26
225.6131930534454	474.9875714726077	1.7026415197019777e-26
225.6131930534454	327.3583092891284	2.3417313010986268e-26
225.6131930534454	537.7352893287167	1.6230097898122412e-26
225.6131930534454	647.7359132210921	1.6110937742780969e-26
225.6131930534454	780.2385701710655	1.6110937742780969e-26
225.6131930534454	689.1934209440825	1.6110937742780969e-26
225.6131930534454	608.7722263825888	1.6140645511086923e-26
225.6131930534454	733.3043633640241	1.6110937742780969e-26
225.6131930534454	883.3111400696051	1.6200225487653503e-26
225.6131930534454	830.1767407872153	1.6140645511086923e-26
225.6131930534454	939.8463385413619	1.6260025391831238e-26
225.6131930534454	1000.	1.632004603543882e-26
240.0532765851876	271.7652542752618	2.718588914697443e-26
240.0532765851876	255.41757917336696	2.862501888798968e-26
240.0532765851876	370.60362361481424	2.0889695069062085e-26
240.0532765851876	289.15924138943836	2.5819112001413697e-26
240.0532765851876	419.56181327636216	1.8807347113510372e-26
240.0532765851876	474.9875714726077	1.6932573897257382e-26
240.0532765851876	394.3236339995635	1.9802944955991013e-26
240.0532765851876	446.4153299011838	1.782892753703486e-26
240.0532765851876	307.666508376478	2.447591753188376e-26
240.0532765851876	647.7359132210921	1.6051686141998496e-26
240.0532765851876	537.7352893287167	1.6140645511086923e-26
240.0532765851876	348.31045870454415	2.2036084079826635e-26
240.0532765851876	327.3583092891284	2.3202600422306292e-26
240.0532765851876	505.38854278007426	1.6200225487653503e-26
240.0532765851876	608.7722263825888	1.6081284653298068e-26
240.0532765851876	733.3043633640241	1.6051686141998496e-26
240.0532765851876	689.1934209440825	1.6051686141998496e-26
240.0532765851876	780.2385701710655	1.6081284653298068e-26
240.0532765851876	830.1767407872153	1.6110937742780969e-26
240.0532765851876	572.1523479713496	1.6110937742780969e-26
240.0532765851876	883.3111400696051	1.617040805904083e-26
240.0532765851876	939.8463385413619	1.6230097898122412e-26
240.0532765851876	1000.	1.6290008070350603e-26
255.41757917336696	271.7652542752618	2.693662260509705e-26
255.41757917336696	307.666508376478	2.425149863245161e-26
255.41757917336696	289.15924138943836	2.5582377395157376e-26
255.41757917336696	327.3583092891284	2.3032248679020488e-26
255.41757917336696	505.38854278007426	1.6110937742780969e-26
255.41757917336696	419.56181327636216	1.866926498870288e-26
255.41757917336696	647.7359132210921	1.5992652452317867e-26
255.41757917336696	370.60362361481424	2.0736324502532552e-26
255.41757917336696	474.9875714726077	1.6839249804989293e-26
255.41757917336696	537.7352893287167	1.6081284653298068e-26
255.41757917336696	348.31045870454415	2.1834035934724537e-26
255.41757917336696	608.7722263825888	1.5992652452317867e-26
255.41757917336696	830.1767407872153	1.6081284653298068e-26
255.41757917336696	883.3111400696051	1.6140645511086923e-26
255.41757917336696	780.2385701710655	1.6051686141998496e-26
255.41757917336696	394.3236339995635	1.9657553226872465e-26
255.41757917336696	446.4153299011838	1.7730663180499156e-26
255.41757917336696	572.1523479713496	1.6022142108428164e-26
255.41757917336696	733.3043633640241	1.6022142108428164e-26
255.41757917336696	689.1934209440825	1.5992652452317867e-26
255.41757917336696	939.8463385413619	1.6200225487653503e-26
255.41757917336696	1000.	1.6260025391831238e-26
271.7652542752618	289.15924138943836	2.534781340087992e-26
271.7652542752618	327.3583092891284	2.2821066732796625e-26
271.7652542752618	419.56181327636216	1.853219665244723e-26
271.7652542752618	307.666508376478	2.402913742267918e-26
271.7652542752618	394.3236339995635	1.9513228952869302e-26
271.7652542752618	348.31045870454415	2.167373208874383e-26
271.7652542752618	537.7352893287167	1.5992652452317867e-26
271.7652542752618	608.7722263825888	1.5933835872321816e-26
271.7652542752618	370.60362361481424	2.0546193811126836e-26
271.7652542752618	505.38854278007426	1.6022142108428164e-26
271.7652542752618	572.1523479713496	1.5963217073582566e-26
271.7652542752618	446.4153299011838	1.7600485987967278e-26
271.7652542752618	689.1934209440825	1.5933835872321816e-26
271.7652542752618	474.9875714726077	1.671561730226557e-26
271.7652542752618	733.3043633640241	1.5963217073582566e-26
271.7652542752618	647.7359132210921	1.5933835872321816e-26
271.7652542752618	780.2385701710655	1.5992652452317867e-26
271.7652542752618	939.8463385413619	1.6140645511086923e-26
271.7652542752618	883.3111400696051	1.6081284653298068e-26
271.7652542752618	830.1767407872153	1.6022142108428164e-26
271.7652542752618	1000.	1.6230097898122412e-26
289.15924138943836	307.666508376478	2.3808815035676654e-26
289.15924138943836	370.60362361481424	2.0395345204939902e-26
289.15924138943836	394.3236339995635	1.9369964296806688e-26
289.15924138943836	327.3583092891284	2.261182110703529e-26
289.15924138943836	474.9875714726077	1.6623488968977307e-26
289.15924138943836	348.31045870454415	2.1475006337375894e-26
289.15924138943836	537.7352893287167	1.5904508748819056e-26
289.15924138943836	419.56181327636216	1.8396134661583992e-26
289.15924138943836	446.4153299011838	1.7471264546570343e-26
289.15924138943836	505.38854278007426	1.5933835872321816e-26
289.15924138943836	647.7359132210921	1.587523560354086e-26
289.15924138943836	572.1523479713496	1.587523560354086e-26
289.15924138943836	689.1934209440825	1.587523560354086e-26
289.15924138943836	608.7722263825888	1.5846016337137387e-26
289.15924138943836	883.3111400696051	1.6051686141998496e-26
289.15924138943836	1000.	1.6200225487653503e-26
289.15924138943836	939.8463385413619	1.6110937742780969e-26
289.15924138943836	780.2385701710655	1.5933835872321816e-26
289.15924138943836	733.3043633640241	1.5904508748819056e-26
289.15924138943836	830.1767407872153	1.5992652452317867e-26
307.666508376478	370.60362361481424	2.0208340941730196e-26
307.666508376478	327.3583092891284	2.2404494047676158e-26
307.666508376478	505.38854278007426	1.5816850850441667e-26
307.666508376478	419.56181327636216	1.8261071627601304e-26
307.666508376478	474.9875714726077	1.650144056604751e-26
307.666508376478	348.31045870454415	2.1278102696020728e-26
307.666508376478	647.7359132210921	1.5787739044468853e-26
307.666508376478	608.7722263825888	1.5787739044468853e-26
307.666508376478	537.7352893287167	1.5787739044468853e-26
307.666508376478	883.3111400696051	1.5992652452317867e-26
307.666508376478	394.3236339995635	1.919236171811411e-26
307.666508376478	780.2385701710655	1.587523560354086e-26
307.666508376478	830.1767407872153	1.5933835872321816e-26
307.666508376478	733.3043633640241	1.5846016337137387e-26
307.666508376478	446.4153299011838	1.7342991839255274e-26
307.666508376478	939.8463385413619	1.6081284653298068e-26
307.666508376478	689.1934209440825	1.5816850850441667e-26
307.666508376478	572.1523479713496	1.5787739044468853e-26
307.666508376478	1000.	1.6140645511086923e-26
327.3583092891284	348.31045870454415	2.1044199999141663e-26
327.3583092891284	370.60362361481424	1.9986197759452656e-26
327.3583092891284	419.56181327636216	1.8093636450073048e-26
327.3583092891284	474.9875714726077	1.6380288233292134e-26
327.3583092891284	446.4153299011838	1.72156609004881e-26
327.3583092891284	394.3236339995635	1.901638757174448e-26
327.3583092891284	537.7352893287167	1.5700724723773686e-26
327.3583092891284	647.7359132210921	1.5700724723773686e-26
327.3583092891284	689.1934209440825	1.5729676079664586e-26
327.3583092891284	608.7722263825888	1.5700724723773686e-26
327.3583092891284	572.1523479713496	1.5671826654485873e-26
327.3583092891284	780.2385701710655	1.5816850850441667e-26
327.3583092891284	505.38854278007426	1.5700724723773686e-26
327.3583092891284	939.8463385413619	1.6022142108428164e-26
327.3583092891284	883.3111400696051	1.5933835872321816e-26
327.3583092891284	1000.	1.6110937742780969e-26
327.3583092891284	733.3043633640241	1.5758680820416675e-26
327.3583092891284	830.1767407872153	1.587523560354086e-26
348.31045870454415	370.60362361481424	1.9802944955991013e-26
348.31045870454415	394.3236339995635	1.884202692665459e-26
348.31045870454415	419.56181327636216	1.792773648029398e-26
348.31045870454415	446.4153299011838	1.7057811060241997e-26
348.31045870454415	505.38854278007426	1.5585451186374105e-26
348.31045870454415	572.1523479713496	1.5585451186374105e-26
348.31045870454415	474.9875714726077	1.6230097898122412e-26
348.31045870454415	733.3043633640241	1.5700724723773686e-26
348.31045870454415	608.7722263825888	1.5585451186374105e-26
348.31045870454415	537.7352893287167	1.5585451186374105e-26
348.31045870454415	780.2385701710655	1.5758680820416675e-26
348.31045870454415	689.1934209440825	1.5642981773724274e-26
348.31045870454415	939.8463385413619	1.5963217073582566e-26
348.31045870454415	1000.	1.6051686141998496e-26
348.31045870454415	647.7359132210921	1.5614189983592535e-26
348.31045870454415	883.3111400696051	1.587523560354086e-26
348.31045870454415	830.1767407872153	1.5816850850441667e-26
370.60362361481424	394.3236339995635	1.8634903153648427e-26
370.60362361481424	419.56181327636216	1.7730663180499156e-26
370.60362361481424	446.4153299011838	1.6901408540096315e-26
370.60362361481424	474.9875714726077	1.6081284653298068e-26
370.60362361481424	505.38854278007426	1.5471023978596778e-26
370.60362361481424	537.7352893287167	1.5471023978596778e-26
370.60362361481424	608.7722263825888	1.5499551777732364e-26
370.60362361481424	572.1523479713496	1.5471023978596778e-26
370.60362361481424	647.7359132210921	1.5528132180711411e-26
370.60362361481424	689.1934209440825	1.555676528453266e-26
370.60362361481424	733.3043633640241	1.5614189983592535e-26
370.60362361481424	780.2385701710655	1.5671826654485873e-26
370.60362361481424	830.1767407872153	1.5758680820416675e-26
370.60362361481424	883.3111400696051	1.5816850850441667e-26
370.60362361481424	939.8463385413619	1.5904508748819056e-26
370.60362361481424	1000.	1.6022142108428164e-26
394.3236339995635	419.56181327636216	1.756809130093687e-26
394.3236339995635	446.4153299011838	1.671561730226557e-26
394.3236339995635	474.9875714726077	1.5933835872321816e-26
394.3236339995635	505.38854278007426	1.5329170658089292e-26
394.3236339995635	537.7352893287167	1.5329170658089292e-26
394.3236339995635	572.1523479713496	1.5357436886753416e-26
394.3236339995635	647.7359132210921	1.5414125804752947e-26
394.3236339995635	608.7722263825888	1.538575523693818e-26
394.3236339995635	689.1934209440825	1.5471023978596778e-26
394.3236339995635	780.2385701710655	1.5614189983592535e-26
394.3236339995635	830.1767407872153	1.5671826654485873e-26
394.3236339995635	733.3043633640241	1.5528132180711411e-26
394.3236339995635	883.3111400696051	1.5758680820416675e-26
394.3236339995635	939.8463385413619	1.5846016337137387e-26
394.3236339995635	1000.	1.5963217073582566e-26
419.56181327636216	446.4153299011838	1.653186840214726e-26
419.56181327636216	474.9875714726077	1.5787739044468853e-26
419.56181327636216	505.38854278007426	1.5188617986108036e-26
419.56181327636216	537.7352893287167	1.5216625042632175e-26
419.56181327636216	572.1523479713496	1.5244683742776285e-26
419.56181327636216	608.7722263825888	1.5272794181768505e-26
419.56181327636216	689.1934209440825	1.538575523693818e-26
419.56181327636216	647.7359132210921	1.5329170658089292e-26
419.56181327636216	733.3043633640241	1.5442548686484435e-26
419.56181327636216	830.1767407872153	1.5614189983592535e-26
419.56181327636216	883.3111400696051	1.5700724723773686e-26
419.56181327636216	939.8463385413619	1.5787739044468853e-26
419.56181327636216	780.2385701710655	1.5528132180711411e-26
419.56181327636216	1000.	1.5904508748819056e-26
446.4153299011838	474.9875714726077	1.5614189983592535e-26
446.4153299011838	505.38854278007426	1.5021654852243618e-26
446.4153299011838	537.7352893287167	1.5077104297773857e-26
446.4153299011838	572.1523479713496	1.5104905728600045e-26
446.4153299011838	647.7359132210921	1.5216625042632175e-26
446.4153299011838	689.1934209440825	1.5272794181768505e-26
446.4153299011838	608.7722263825888	1.5160662478150997e-26
446.4153299011838	733.3043633640241	1.5357436886753416e-26
446.4153299011838	830.1767407872153	1.5528132180711411e-26
446.4153299011838	780.2385701710655	1.5442548686484435e-26
446.4153299011838	883.3111400696051	1.5614189983592535e-26
446.4153299011838	939.8463385413619	1.5729676079664586e-26
446.4153299011838	1000.	1.5846016337137387e-26
474.9875714726077	505.38854278007426	1.485652708536883e-26
474.9875714726077	537.7352893287167	1.4911366994652568e-26
474.9875714726077	572.1523479713496	1.4966409334533387e-26
474.9875714726077	608.7722263825888	1.5021654852243618e-26
474.9875714726077	647.7359132210921	1.5104905728600045e-26
474.9875714726077	689.1934209440825	1.5160662478150997e-26
474.9875714726077	733.3043633640241	1.5244683742776285e-26
474.9875714726077	780.2385701710655	1.5329170658089292e-26
474.9875714726077	883.3111400696051	1.5528132180711411e-26
474.9875714726077	830.1767407872153	1.5442548686484435e-26
474.9875714726077	939.8463385413619	1.5642981773724274e-26
474.9875714726077	1000.	1.5758680820416675e-26
505.38854278007426	537.7352893287167	1.4747451583394706e-26
505.38854278007426	572.1523479713496	1.4829182809442683e-26
505.38854278007426	608.7722263825888	1.4911366994652568e-26
505.38854278007426	647.7359132210921	1.4966409334533387e-26
505.38854278007426	689.1934209440825	1.5049354037048823e-26
505.38854278007426	733.3043633640241	1.5160662478150997e-26
505.38854278007426	830.1767407872153	1.5357436886753416e-26
505.38854278007426	780.2385701710655	1.5244683742776285e-26
505.38854278007426	939.8463385413619	1.5585451186374105e-26
505.38854278007426	883.3111400696051	1.5471023978596778e-26
505.38854278007426	1000.	1.5700724723773686e-26
537.7352893287167	572.1523479713496	1.4666170820018805e-26
537.7352893287167	608.7722263825888	1.4747451583394706e-26
537.7352893287167	647.7359132210921	1.485652708536883e-26
537.7352893287167	689.1934209440825	1.493886281413078e-26
537.7352893287167	733.3043633640241	1.5049354037048823e-26
537.7352893287167	780.2385701710655	1.5160662478150997e-26
537.7352893287167	883.3111400696051	1.538575523693818e-26
537.7352893287167	830.1767407872153	1.5244683742776285e-26
537.7352893287167	1000.	1.5614189983592535e-26
537.7352893287167	939.8463385413619	1.5499551777732364e-26
572.1523479713496	608.7722263825888	1.4612232674871127e-26
572.1523479713496	647.7359132210921	1.4720308067081192e-26
572.1523479713496	689.1934209440825	1.4829182809442683e-26
572.1523479713496	733.3043633640241	1.493886281413078e-26
572.1523479713496	780.2385701710655	1.5049354037048823e-26
572.1523479713496	883.3111400696051	1.5272794181768505e-26
572.1523479713496	939.8463385413619	1.5414125804752947e-26
572.1523479713496	830.1767407872153	1.5160662478150997e-26
572.1523479713496	1000.	1.555676528453266e-26
608.7722263825888	647.7359132210921	1.458533803658423e-26
608.7722263825888	689.1934209440825	1.4693214509940077e-26
608.7722263825888	733.3043633640241	1.480188886219832e-26
608.7722263825888	780.2385701710655	1.493886281413078e-26
608.7722263825888	830.1767407872153	1.5049354037048823e-26
608.7722263825888	939.8463385413619	1.5329170658089292e-26
608.7722263825888	883.3111400696051	1.5188617986108036e-26
608.7722263825888	1000.	1.5471023978596778e-26
647.7359132210921	689.1934209440825	1.455849289939592e-26
647.7359132210921	733.3043633640241	1.4693214509940077e-26
647.7359132210921	780.2385701710655	1.4829182809442683e-26
647.7359132210921	830.1767407872153	1.4966409334533387e-26
647.7359132210921	883.3111400696051	1.5104905728600045e-26
647.7359132210921	939.8463385413619	1.5244683742776285e-26
647.7359132210921	1000.	1.538575523693818e-26
689.1934209440825	733.3043633640241	1.458533803658423e-26
689.1934209440825	780.2385701710655	1.4720308067081192e-26
689.1934209440825	883.3111400696051	1.4994006649350249e-26
689.1934209440825	830.1767407872153	1.485652708536883e-26
689.1934209440825	939.8463385413619	1.5160662478150997e-26
689.1934209440825	1000.	1.5300956455012956e-26
733.3043633640241	780.2385701710655	1.4612232674871127e-26
733.3043633640241	830.1767407872153	1.4747451583394706e-26
733.3043633640241	939.8463385413619	1.5049354037048823e-26
733.3043633640241	1000.	1.5216625042632175e-26
733.3043633640241	883.3111400696051	1.4911366994652568e-26
780.2385701710655	883.3111400696051	1.480188886219832e-26
780.2385701710655	830.1767407872153	1.4666170820018805e-26
780.2385701710655	939.8463385413619	1.4966409334533387e-26
780.2385701710655	1000.	1.5132758423882766e-26
830.1767407872153	939.8463385413619	1.4883921782780596e-26
830.1767407872153	883.3111400696051	1.4747451583394706e-26
830.1767407872153	1000.	1.5049354037048823e-26
883.3111400696051	1000.	1.4994006649350249e-26
883.3111400696051	939.8463385413619	1.4829182809442683e-26
939.8463385413619	1000.	1.493886281413078e-26

==> limits/swave_case5.dat <==
1.	1.07226722201	8.35588215835e-22
1.	1.41747416293	2.75641206225e-22
1.	1.23284673944	4.21077992337e-22
1.	1.62975083462	2.056512816665e-22
1.	1.1497569954	5.62309090905e-22
1.	1.87381742286	1.636520686845e-22
1.	1.51991108295	2.339575264305e-22
1.	3.27454916288	6.06287166095e-23
1.	2.84803586844	7.6469536209e-23
1.	2.15443469003	1.28088711944e-22
1.	3.76493580679	5.06139852735e-23
1.	1.32194114847	3.369402258405e-22
1.	2.47707635599	9.9151602407e-23
1.	4.32876128108	4.335745816445e-23
1.	6.57933224658	2.8909874872e-23
1.	8.69749002618	2.24613187432e-23
1.	4.97702356433	3.76927421111e-23
1.	5.72236765935	3.29497324521e-23
1.	1.74752840001	1.83791973028e-22
1.	17.4752840001	1.271190177425e-23
1.	11.497569954	1.77102597072e-23
1.	7.56463327555	2.545896191575e-23
1.	20.0923300257	1.14869869571e-23
1.	13.2194114847	1.579864968725e-23
1.	2.00923300257	1.449159602625e-22
1.	3.05385550883	6.75901010365e-23
1.	10.	1.988977958295e-23
1.	4.0370172586	4.675920234785e-23
1.	2.31012970008	1.127990229515e-22
1.	3.51119173422	5.51917665245e-23
1.	23.1012970008	1.039924493945e-23
1.	2.65608778295	8.7155367153e-23
1.	26.5608778295	9.4492566965e-24
1.	15.1991108295	1.414539791605e-23
1.	4.64158883361	4.04260001631e-23
1.	5.33669923121	3.520908774605e-23
1.	30.5385550883	8.60188370445e-24
1.	7.05480231072	2.710462553695e-23
1.	35.1119173422	7.87389694395e-24
1.	10.7226722201	1.87511285027e-23
1.	9.32603346883	2.113647744885e-23
1.	6.13590727341	3.083535922585e-23
1.	8.1113083079	2.39132151427e-23
1.	53.3669923121	6.0838503838e-24
1.	18.7381742286	1.20728078411e-23
1.	46.4158883361	6.62189371115e-24
1.	28.4803586844	9.0073194782e-24
1.	12.3284673944	1.669638188805e-23
1.	40.370172586	7.2075204937e-24
1.	21.5443469003	1.09295924436e-23
1.	70.5480231072	5.16382367665e-24
1.	14.1747416293	1.494918681275e-23
1.	81.113083079	4.76176418412e-24
1.	32.7454916288	8.2298448231e-24
1.	61.3590727341	5.5998310568e-24
1.	24.7707635599	9.9128772252e-24
1.	16.2975083462	1.340950815155e-23
1.	123.284673944	3.71327473819e-24
1.	93.2603346883	4.38292746885e-24
1.	187.381742286	2.853288210255e-24
1.	107.226722201	4.034230267275e-24
1.	57.2236765935	5.8422046359e-24
1.	141.747416293	3.4052838811e-24
1.	37.6493580679	7.53334411725e-24
1.	247.707635599	2.3688499991e-24
1.	49.7702356433	6.3471734336e-24
1.	162.975083462	3.122838768605e-24
1.	497.702356433	1.406419628125e-24
1.	86.9749002618	4.564214474715e-24
1.	376.493580679	1.747931301915e-24
1.	432.876128108	1.567904618155e-24
1.	572.236765935	1.36808700818e-24
1.	215.443469003	2.60220580585e-24
1.	65.7933224658	5.3774101756e-24
1.	132.194114847	3.55922335784e-24
1.	43.2876128108	6.90850451475e-24
1.	327.454916288	1.93788874418e-24
1.	75.6463327555	4.95872066531e-24
1.	284.803586844	2.144535504165e-24
1.	657.933224658	1.338174527185e-24
1.	200.923300257	2.724856536865e-24
1.	114.97569954	3.87399381691e-24
1.	100.	4.208841040145e-24
1.	151.991108295	3.264010013865e-24
1.	869.749002618	1.28265813058e-24
1.	756.463327555	1.308916066375e-24
1.	533.669923121	1.38329306214e-24
1.	265.608778295	2.25390393032e-24
1.	174.752840001	2.987773301325e-24
1.	1000.	1.259244661445e-24
1.	464.158883361	1.48633710291e-24
1.	403.70172586	1.656998211045e-24
1.	231.012970008	2.485075806525e-24
1.	613.590727341	1.35304810902e-24
1.	351.119173422	1.84046091933e-24
1.	305.385550883	2.04047407113e-24
1.	705.480231072	1.323464445405e-24
1.	811.13083079	1.296914657125e-24
1.	932.603346883	1.2708974795e-24
1.07226722201	1.1497569954	6.18841265065e-22
1.07226722201	1.32194114847	3.46381000839e-22
1.07226722201	1.23284673944	4.441859975755e-22
1.07226722201	1.74752840001	1.82779001276e-22
1.07226722201	1.51991108295	2.348211340185e-22
1.07226722201	1.41747416293	2.812839951515e-22
1.07226722201	2.65608778295	8.66750092595e-23
1.07226722201	4.64158883361	3.998161136595e-23
1.07226722201	2.31012970008	1.121773297295e-22
1.07226722201	2.00923300257	1.44382999192e-22
1.07226722201	8.1113083079	2.365034558175e-23
1.07226722201	3.05385550883	6.70938596095e-23
1.07226722201	5.33669923121	3.482204663175e-23
1.07226722201	1.62975083462	2.05272768885e-22
1.07226722201	3.51119173422	5.4585062853e-23
1.07226722201	10.7226722201	1.857920000945e-23
1.07226722201	16.2975083462	1.328655680325e-23
1.07226722201	4.0370172586	4.624519488725e-23
1.07226722201	7.05480231072	2.680667392435e-23
1.07226722201	9.32603346883	2.094267776795e-23
1.07226722201	1.87381742286	1.63050201357e-22
1.07226722201	2.84803586844	7.6048073406e-23
1.07226722201	6.13590727341	3.05526308104e-23
1.07226722201	2.47707635599	9.86051271135e-23
1.07226722201	21.5443469003	1.08094472791e-23
1.07226722201	14.1747416293	1.478485566155e-23
1.07226722201	12.3284673944	1.654329330035e-23
1.07226722201	4.97702356433	3.72783990581e-23
1.07226722201	18.7381742286	1.196211265485e-23
1.07226722201	2.15443469003	1.2738274941e-22
1.07226722201	5.72236765935	3.25875276356e-23
1.07226722201	8.69749002618	2.22553716352e-23
1.07226722201	3.76493580679	5.00576035405e-23
1.07226722201	3.27454916288	6.007281386e-23
1.07226722201	28.4803586844	8.9411884176e-24
1.07226722201	11.497569954	1.75155770531e-23
1.07226722201	4.32876128108	4.288084488085e-23
1.07226722201	24.7707635599	9.82198637325e-24
1.07226722201	7.56463327555	2.517910050435e-23
1.07226722201	17.4752840001	1.259534675635e-23
1.07226722201	10.	1.970741083465e-23
1.07226722201	6.57933224658	2.859207878855e-23
1.07226722201	32.7454916288	8.15438564105e-24
1.07226722201	13.2194114847	1.56537923772e-23
1.07226722201	37.6493580679	7.4642711277e-24
1.07226722201	23.1012970008	1.030389459755e-23
1.07226722201	57.2236765935	5.7886376498e-24
1.07226722201	43.2876128108	6.84516065935e-24
1.07226722201	15.1991108295	1.40156992182e-23
1.07226722201	49.7702356433	6.2889764048e-24
1.07226722201	65.7933224658	5.3379296354e-24
1.07226722201	20.0923300257	1.13816631437e-23
1.07226722201	86.9749002618	4.53070435609e-24
1.07226722201	114.97569954	3.838473292395e-24
1.07226722201	75.6463327555	4.91325431526e-24
1.07226722201	132.194114847	3.52658895352e-24
1.07226722201	100.	4.17025031222e-24
1.07226722201	30.5385550883	8.5387293227e-24
1.07226722201	35.1119173422	7.8017014365e-24
1.07226722201	231.012970008	2.4622902265e-24
1.07226722201	26.5608778295	9.3626167662e-24
1.07226722201	174.752840001	2.965837294965e-24
1.07226722201	151.991108295	3.240045898385e-24
1.07226722201	200.923300257	2.70485084557e-24
1.07226722201	61.3590727341	5.5587175193e-24
1.07226722201	70.5480231072	5.1164767437e-24
1.07226722201	305.385550883	2.02549306431e-24
1.07226722201	403.70172586	1.644832655085e-24
1.07226722201	40.370172586	7.14143497045e-24
1.07226722201	265.608778295	2.237355937565e-24
1.07226722201	46.4158883361	6.561177781e-24
1.07226722201	351.119173422	1.826948393995e-24
1.07226722201	93.2603346883	4.35074834576e-24
1.07226722201	53.3669923121	6.03918321285e-24
1.07226722201	123.284673944	3.679227841725e-24
1.07226722201	81.113083079	4.7181037217e-24
1.07226722201	464.158883361	1.47542452794e-24
1.07226722201	141.747416293	3.380282543535e-24
1.07226722201	533.669923121	1.375669025175e-24
1.07226722201	107.226722201	4.004611252755e-24
1.07226722201	187.381742286	2.8323395833e-24
1.07226722201	247.707635599	2.347130089765e-24
1.07226722201	162.975083462	3.099911121765e-24
1.07226722201	613.590727341	1.343114131795e-24
1.07226722201	215.443469003	2.58310060698e-24
1.07226722201	811.13083079	1.287392807475e-24
1.07226722201	705.480231072	1.31374766921e-24
1.07226722201	932.603346883	1.261566646005e-24
1.07226722201	327.454916288	1.9236609111e-24
1.07226722201	432.876128108	1.559263092295e-24
1.07226722201	376.493580679	1.735098122055e-24
1.07226722201	284.803586844	2.12879048615e-24
1.07226722201	497.702356433	1.396093801235e-24
1.07226722201	572.236765935	1.35804261649e-24
1.07226722201	657.933224658	1.32834975068e-24
1.07226722201	869.749002618	1.275588744295e-24
1.07226722201	756.463327555	1.299306103285e-24
1.07226722201	1000.	1.249999382065e-24
1.1497569954	1.23284673944	4.376875806915e-22
1.1497569954	1.41747416293	2.656700158025e-22
1.1497569954	1.87381742286	1.503549806605e-22
1.1497569954	1.32194114847	3.30180927025e-22
1.1497569954	1.62975083462	1.889416658545e-22
1.1497569954	2.47707635599	9.09276520775e-23
1.1497569954	2.84803586844	6.99978363055e-23
1.1497569954	2.15443469003	1.17681224331e-22
1.1497569954	6.57933224658	2.641449374895e-23
1.1497569954	1.51991108295	2.189445508115e-22
1.1497569954	3.76493580679	4.599031391875e-23
1.1497569954	4.97702356433	3.43126019914e-23
1.1497569954	3.27454916288	5.51917665245e-23
1.1497569954	5.72236765935	3.005023634835e-23
1.1497569954	15.1991108295	1.299605343945e-23
1.1497569954	7.56463327555	2.326144936135e-23
1.1497569954	10.	1.82400577894e-23
1.1497569954	1.74752840001	1.68237458733e-22
1.1497569954	20.0923300257	1.055364417735e-23
1.1497569954	2.65608778295	7.9779313771e-23
1.1497569954	4.32876128108	3.954210757855e-23
1.1497569954	13.2194114847	1.448825926345e-23
1.1497569954	3.05385550883	6.1642336972e-23
1.1497569954	8.69749002618	2.056039294255e-23
1.1497569954	2.31012970008	1.034431120085e-22
1.1497569954	2.00923300257	1.331412219705e-22
1.1497569954	11.497569954	1.621142119295e-23
1.1497569954	23.1012970008	9.5719011984e-24
1.1497569954	17.4752840001	1.167903199015e-23
1.1497569954	7.05480231072	2.47650660884e-23
1.1497569954	26.5608778295	8.69749217595e-24
1.1497569954	4.0370172586	4.248767179545e-23
1.1497569954	8.1113083079	2.184912507235e-23
1.1497569954	3.51119173422	5.00576035405e-23
1.1497569954	16.2975083462	1.23199563256e-23
1.1497569954	6.13590727341	2.81737782375e-23
1.1497569954	5.33669923121	3.211077388615e-23
1.1497569954	9.32603346883	1.934767440585e-23
1.1497569954	14.1747416293	1.370925355065e-23
1.1497569954	30.5385550883	7.9321340744e-24
1.1497569954	4.64158883361	3.68007519753e-23
1.1497569954	18.7381742286	1.109186583495e-23
1.1497569954	10.7226722201	1.719585006355e-23
1.1497569954	21.5443469003	1.00415391855e-23
1.1497569954	61.3590727341	5.18288490275e-24
1.1497569954	40.370172586	6.6585926275e-24
1.1497569954	24.7707635599	9.1242279554e-24
1.1497569954	53.3669923121	5.6205017173e-24
1.1497569954	28.4803586844	8.30600229055e-24
1.1497569954	35.1119173422	7.26082895255e-24
1.1497569954	46.4158883361	6.117567433e-24
1.1497569954	12.3284673944	1.53115306905e-23
1.1497569954	123.284673944	3.44313303115e-24
1.1497569954	93.2603346883	4.064068350755e-24
1.1497569954	32.7454916288	7.5890624416e-24
1.1497569954	70.5480231072	4.77934128773e-24
1.1497569954	65.7933224658	4.977024794525e-24
1.1497569954	141.747416293	3.16337095199e-24
1.1497569954	187.381742286	2.655476861755e-24
1.1497569954	43.2876128108	6.3706027595e-24
1.1497569954	327.454916288	1.81019716302e-24
1.1497569954	215.443469003	2.42180137363e-24
1.1497569954	107.226722201	3.74073896167e-24
1.1497569954	81.113083079	4.407217905315e-24
1.1497569954	57.2236765935	5.3972598137e-24
1.1497569954	376.493580679	1.629751237455e-24
1.1497569954	162.975083462	2.90099086986e-24
1.1497569954	497.702356433	1.31374766921e-24
1.1497569954	247.707635599	2.204623542395e-24
1.1497569954	49.7702356433	5.86376997015e-24
1.1497569954	432.876128108	1.46459207227e-24
1.1497569954	284.803586844	1.99954047842e-24
1.1497569954	132.194114847	3.300288928955e-24
1.1497569954	100.	3.902646755205e-24
1.1497569954	37.6493580679	6.94679184465e-24
1.1497569954	756.463327555	1.224923363545e-24
1.1497569954	151.991108295	3.032133245095e-24
1.1497569954	657.933224658	1.249999382065e-24
1.1497569954	572.236765935	1.277940866525e-24
1.1497569954	75.6463327555	4.589509614205e-24
1.1497569954	869.749002618	1.20035039064e-24
1.1497569954	200.923300257	2.535949035655e-24
1.1497569954	86.9749002618	4.232166679595e-24
1.1497569954	114.97569954	3.59215975492e-24
1.1497569954	265.608778295	2.10151435329e-24
1.1497569954	231.012970008	2.312791704745e-24
1.1497569954	174.752840001	2.77552051534e-24
1.1497569954	351.119173422	1.719189063265e-24
1.1497569954	1000.	1.17843935593e-24
1.1497569954	305.385550883	1.902514783485e-24
1.1497569954	403.70172586	1.544966259225e-24
1.1497569954	464.158883361	1.38839921283e-24
1.1497569954	533.669923121	1.29452761256e-24
1.1497569954	811.13083079	1.211458211965e-24
1.1497569954	613.590727341	1.263892912185e-24
1.1497569954	705.480231072	1.236258578635e-24
1.1497569954	932.603346883	1.189344416575e-24
1.23284673944	1.32194114847	3.45107106724e-22
1.23284673944	1.74752840001	1.67618727601e-22
1.23284673944	2.00923300257	1.331412219705e-22
1.23284673944	1.51991108295	2.23015444768e-22
1.23284673944	1.41747416293	2.73113860884e-22
1.23284673944	2.31012970008	1.034431120085e-22
1.23284673944	2.65608778295	7.96324754445e-23
1.23284673944	3.05385550883	6.1302594463e-23
1.23284673944	3.51119173422	4.969008438875e-23
1.23284673944	1.62975083462	1.892900648935e-22
1.23284673944	1.87381742286	1.500782438395e-22
1.23284673944	4.0370172586	4.209810370135e-23
1.23284673944	14.1747416293	1.36086012445e-23
1.23284673944	4.64158883361	3.64633270659e-23
1.23284673944	6.13590727341	2.79154537724e-23
1.23284673944	2.15443469003	1.174646254015e-22
1.23284673944	5.33669923121	3.181635123475e-23
1.23284673944	10.7226722201	1.703818186825e-23
1.23284673944	7.05480231072	2.458324284e-23
1.23284673944	12.3284673944	1.519911458635e-23
1.23284673944	9.32603346883	1.92056252388e-23
1.23284673944	21.5443469003	9.96781496175e-24
1.23284673944	16.2975083462	1.222950413495e-23
1.23284673944	2.47707635599	9.0760294606e-23
1.23284673944	24.7707635599	9.05723856155e-24
1.23284673944	2.84803586844	6.9740403503e-23
1.23284673944	18.7381742286	1.10104301921e-23
1.23284673944	8.1113083079	2.168871044305e-23
1.23284673944	3.27454916288	5.4786552735e-23
1.23284673944	3.76493580679	4.56526565007e-23
1.23284673944	4.32876128108	3.91795472679e-23
1.23284673944	15.1991108295	1.28768930441e-23
1.23284673944	6.57933224658	2.61723001066e-23
1.23284673944	13.2194114847	1.438188755605e-23
1.23284673944	28.4803586844	8.24502024785e-24
1.23284673944	32.7454916288	7.53334411725e-24
1.23284673944	43.2876128108	6.33549110295e-24
1.23284673944	4.97702356433	3.406068145405e-23
1.23284673944	11.497569954	1.609239816055e-23
1.23284673944	7.56463327555	2.304816588145e-23
1.23284673944	5.72236765935	2.982960977825e-23
1.23284673944	10.	1.80728152871e-23
1.23284673944	8.69749002618	2.04094400874e-23
1.23284673944	23.1012970008	9.5016250213e-24
1.23284673944	20.0923300257	1.047616011735e-23
1.23284673944	37.6493580679	6.89578902255e-24
1.23284673944	49.7702356433	5.82071861305e-24
1.23284673944	75.6463327555	4.555813780575e-24
1.23284673944	65.7933224658	4.94048385365e-24
1.23284673944	17.4752840001	1.159328541765e-23
1.23284673944	57.2236765935	5.357633539e-24
1.23284673944	100.	3.87399381691e-24
1.23284673944	26.5608778295	8.63363584405e-24
1.23284673944	46.4158883361	6.07265271405e-24
1.23284673944	114.97569954	3.565786388775e-24
1.23284673944	35.1119173422	7.2075204937e-24
1.23284673944	200.923300257	2.52197212091e-24
1.23284673944	30.5385550883	7.87389694395e-24
1.23284673944	86.9749002618	4.201094430855e-24
1.23284673944	132.194114847	3.28209934535e-24
1.23284673944	53.3669923121	5.58952425195e-24
1.23284673944	231.012970008	2.295811362385e-24
1.23284673944	351.119173422	1.706566906755e-24
1.23284673944	81.113083079	4.37486044367e-24
1.23284673944	174.752840001	2.760223199395e-24
1.23284673944	151.991108295	3.00987155137e-24
1.23284673944	40.370172586	6.60970574235e-24
1.23284673944	464.158883361	1.38074703325e-24
1.23284673944	305.385550883	1.89202904952e-24
1.23284673944	265.608778295	2.08608519332e-24
1.23284673944	107.226722201	3.720121832215e-24
1.23284673944	70.5480231072	4.744251724265e-24
1.23284673944	403.70172586	1.536451158415e-24
1.23284673944	61.3590727341	5.1448325525e-24
1.23284673944	613.590727341	1.256926950635e-24
1.23284673944	215.443469003	2.408453585145e-24
1.23284673944	705.480231072	1.229444924055e-24
1.23284673944	141.747416293	3.145935993525e-24
1.23284673944	123.284673944	3.424156160495e-24
1.23284673944	533.669923121	1.287392807475e-24
1.23284673944	811.13083079	1.204781244915e-24
1.23284673944	93.2603346883	4.034230267275e-24
1.23284673944	932.603346883	1.182789329985e-24
1.23284673944	162.975083462	2.88500202249e-24
1.23284673944	247.707635599	2.19247273224e-24
1.23284673944	497.702356433	1.30650693254e-24
1.23284673944	376.493580679	1.620768843175e-24
1.23284673944	187.381742286	2.640841167905e-24
1.23284673944	327.454916288	1.7969068319e-24
1.23284673944	284.803586844	1.98851998613e-24
1.23284673944	432.876128108	1.456519954795e-24
1.23284673944	657.933224658	1.243109994875e-24
1.23284673944	756.463327555	1.21817218315e-24
1.23284673944	572.236765935	1.2708974795e-24
1.23284673944	869.749002618	1.19373464449e-24
1.23284673944	1000.	1.17194437272e-24
1.32194114847	1.62975083462	1.942356486395e-22
1.32194114847	1.41747416293	2.838869454095e-22
1.32194114847	2.47707635599	9.2618293968e-23
1.32194114847	1.87381742286	1.525873248895e-22
1.32194114847	1.51991108295	2.330970949535e-22
1.32194114847	2.15443469003	1.19869302469e-22
1.32194114847	1.74752840001	1.704210589875e-22
1.32194114847	2.84803586844	7.10371052755e-23
1.32194114847	3.27454916288	5.55999773675e-23
1.32194114847	4.97702356433	3.437587272375e-23
1.32194114847	8.69749002618	2.059830528505e-23
1.32194114847	4.32876128108	3.961502125925e-23
1.32194114847	11.497569954	1.624131424775e-23
1.32194114847	17.4752840001	1.17005675446e-23
1.32194114847	10.	1.827369154925e-23
1.32194114847	3.76493580679	4.61600779981e-23
1.32194114847	5.72236765935	3.01056474903e-23
1.32194114847	7.56463327555	2.33043423176e-23
1.32194114847	15.1991108295	1.302001751595e-23
1.32194114847	2.00923300257	1.35866822483e-22
1.32194114847	2.31012970008	1.05560747666e-22
1.32194114847	23.1012970008	9.58955130835e-24
1.32194114847	6.57933224658	2.64632007623e-23
1.32194114847	2.65608778295	8.1113103128e-23
1.32194114847	26.5608778295	8.7135299192e-24
1.32194114847	13.2194114847	1.45149748933e-23
1.32194114847	20.0923300257	1.05731045726e-23
1.32194114847	3.05385550883	6.2327481043e-23
1.32194114847	3.51119173422	5.03350256625e-23
1.32194114847	9.32603346883	1.938335055565e-23
1.32194114847	5.33669923121	3.216998455695e-23
1.32194114847	30.5385550883	7.9467605353e-24
1.32194114847	12.3284673944	1.533976439195e-23
1.32194114847	6.13590727341	2.81737782375e-23
1.32194114847	4.64158883361	3.68007519753e-23
1.32194114847	4.0370172586	4.25660169501e-23
1.32194114847	8.1113083079	2.188941377285e-23
1.32194114847	16.2975083462	1.234267371265e-23
1.32194114847	10.7226722201	1.722755835625e-23
1.32194114847	46.4158883361	6.12884792325e-24
1.32194114847	18.7381742286	1.11328092474e-23
1.32194114847	7.05480231072	2.48107316392e-23
1.32194114847	40.370172586	6.67087074125e-24
1.32194114847	24.7707635599	9.14105257815e-24
1.32194114847	35.1119173422	7.2742175602e-24
1.32194114847	21.5443469003	1.00600552846e-23
1.32194114847	53.3669923121	5.6412486794e-24
1.32194114847	14.1747416293	1.37345327327e-23
1.32194114847	28.4803586844	8.3213181459e-24
1.32194114847	93.2603346883	4.071562290765e-24
1.32194114847	70.5480231072	4.78815415548e-24
1.32194114847	32.7454916288	7.6030562955e-24
1.32194114847	81.113083079	4.415344596045e-24
1.32194114847	61.3590727341	5.19244188485e-24
1.32194114847	107.226722201	3.75454715413e-24
1.32194114847	376.493580679	1.635767139385e-24
1.32194114847	215.443469003	2.43074097081e-24
1.32194114847	43.2876128108	6.39411857015e-24
1.32194114847	123.284673944	3.455842670625e-24
1.32194114847	162.975083462	2.911699299575e-24
1.32194114847	141.747416293	3.175047905495e-24
1.32194114847	49.7702356433	5.8745824705e-24
1.32194114847	187.381742286	2.66037342908e-24
1.32194114847	247.707635599	2.208688758615e-24
1.32194114847	57.2236765935	5.4171827228e-24
1.32194114847	284.803586844	2.00692138365e-24
1.32194114847	327.454916288	1.8135350766e-24
1.32194114847	432.876128108	1.46999832206e-24
1.32194114847	37.6493580679	6.95960138345e-24
1.32194114847	497.702356433	1.316170154605e-24
1.32194114847	572.236765935	1.28265813058e-24
1.32194114847	100.	3.90984304182e-24
1.32194114847	403.70172586	1.55066919431e-24
1.32194114847	75.6463327555	4.597972441785e-24
1.32194114847	86.9749002618	4.239970584565e-24
1.32194114847	231.012970008	2.317056377675e-24
1.32194114847	114.97569954	3.59878351894e-24
1.32194114847	174.752840001	2.785765796245e-24
1.32194114847	657.933224658	1.254613505695e-24
1.32194114847	65.7933224658	4.98620218083e-24
1.32194114847	305.385550883	1.90602292617e-24
1.32194114847	151.991108295	3.03772434807e-24
1.32194114847	756.463327555	1.22718206134e-24
1.32194114847	265.608778295	2.10538944129e-24
1.32194114847	200.923300257	2.54530998618e-24
1.32194114847	869.749002618	1.204781244915e-24
1.32194114847	132.194114847	3.31247128789e-24
1.32194114847	1000.	1.18061233952e-24
1.32194114847	351.119173422	1.722359162435e-24
1.32194114847	464.158883361	1.39095935196e-24
1.32194114847	533.669923121	1.296914657125e-24
1.32194114847	613.590727341	1.268558321015e-24
1.32194114847	705.480231072	1.240821980825e-24
1.32194114847	811.13083079	1.215930068545e-24
1.32194114847	932.603346883	1.191537508555e-24
1.41747416293	1.51991108295	2.513854522625e-22
1.41747416293	1.74752840001	1.821067903475e-22
1.41747416293	2.65608778295	8.69949527845e-23
1.41747416293	1.62975083462	2.110243351145e-22
1.41747416293	3.51119173422	5.35886744515e-23
1.41747416293	2.00923300257	1.454508886525e-22
1.41747416293	2.31012970008	1.132153980675e-22
1.41747416293	3.05385550883	6.67240709655e-23
1.41747416293	4.0370172586	4.52340687638e-23
1.41747416293	4.64158883361	3.903545566185e-23
1.41747416293	6.13590727341	2.982960977825e-23
1.41747416293	2.84803586844	7.6048073406e-23
1.41747416293	21.5443469003	1.05926008518e-23
1.41747416293	7.05480231072	2.622056052695e-23
1.41747416293	18.7381742286	1.17221428095e-23
1.41747416293	1.87381742286	1.627500982665e-22
1.41747416293	9.32603346883	2.044707408035e-23
1.41747416293	5.33669923121	3.3997990849e-23
1.41747416293	24.7707635599	9.6249492261e-24
1.41747416293	8.1113083079	2.3133243593e-23
1.41747416293	16.2975083462	1.299605343945e-23
1.41747416293	2.47707635599	9.9334433033e-23
1.41747416293	2.15443469003	1.287985869625e-22
1.41747416293	28.4803586844	8.76182080385e-24
1.41747416293	12.3284673944	1.6181583158e-23
1.41747416293	14.1747416293	1.448825926345e-23
1.41747416293	10.7226722201	1.81729758703e-23
1.41747416293	3.76493580679	4.896312116805e-23
1.41747416293	4.32876128108	4.1943278447e-23
1.41747416293	3.27454916288	5.93031025785e-23
1.41747416293	4.97702356433	3.63962142561e-23
1.41747416293	32.7454916288	8.00553658145e-24
1.41747416293	6.57933224658	2.796692848145e-23
1.41747416293	10.	1.927651897725e-23
1.41747416293	5.72236765935	3.181635123475e-23
1.41747416293	8.69749002618	2.172870334695e-23
1.41747416293	37.6493580679	7.3280193257e-24
1.41747416293	20.0923300257	1.11328092474e-23
1.41747416293	23.1012970008	1.0097189974e-23
1.41747416293	7.56463327555	2.462857311775e-23
1.41747416293	11.497569954	1.713260845345e-23
1.41747416293	57.2236765935	5.6829726361e-24
1.41747416293	26.5608778295	9.17479495225e-24
1.41747416293	17.4752840001	1.234267371265e-23
1.41747416293	13.2194114847	1.53115306905e-23
1.41747416293	30.5385550883	8.3674353703e-24
1.41747416293	43.2876128108	6.72021001665e-24
1.41747416293	65.7933224658	5.24049178525e-24
1.41747416293	49.7702356433	6.17417827475e-24
1.41747416293	15.1991108295	1.370925355065e-23
1.41747416293	100.	4.101676490375e-24
1.41747416293	35.1119173422	7.6451928714e-24
1.41747416293	86.9749002618	4.448001487675e-24
1.41747416293	75.6463327555	4.832462851705e-24
1.41747416293	174.752840001	2.91706832834e-24
1.41747416293	114.97569954	3.7753550707e-24
1.41747416293	151.991108295	3.18676796215e-24
1.41747416293	265.608778295	2.204623542395e-24
1.41747416293	132.194114847	3.4685992252e-24
1.41747416293	40.370172586	7.01107617625e-24
1.41747416293	61.3590727341	5.4572494368e-24
1.41747416293	200.923300257	2.665279025435e-24
1.41747416293	305.385550883	1.995860211405e-24
1.41747416293	231.012970008	2.42626705497e-24
1.41747416293	46.4158883361	6.4414109236e-24
1.41747416293	70.5480231072	5.032343577e-24
1.41747416293	53.3669923121	5.92894477415e-24
1.41747416293	533.669923121	1.35554306247e-24
1.41747416293	613.590727341	1.323464445405e-24
1.41747416293	107.226722201	3.938761129125e-24
1.41747416293	351.119173422	1.800220238775e-24
1.41747416293	81.113083079	4.640521231475e-24
1.41747416293	187.381742286	2.785765796245e-24
1.41747416293	403.70172586	1.620768843175e-24
1.41747416293	464.158883361	1.45383914768e-24
1.41747416293	705.480231072	1.29452761256e-24
1.41747416293	123.284673944	3.61872818447e-24
1.41747416293	93.2603346883	4.27133037017e-24
1.41747416293	284.803586844	2.09764639761e-24
1.41747416293	162.975083462	3.048937502175e-24
1.41747416293	932.603346883	1.24540222791e-24
1.41747416293	141.747416293	3.324698615575e-24
1.41747416293	811.13083079	1.268558321015e-24
1.41747416293	327.454916288	1.895517857035e-24
1.41747416293	215.443469003	2.54062519961e-24
1.41747416293	247.707635599	2.312791704745e-24
1.41747416293	572.236765935	1.338174527185e-24
1.41747416293	657.933224658	1.308916066375e-24
1.41747416293	376.493580679	1.7097137313e-24
1.41747416293	432.876128108	1.536451158415e-24
1.41747416293	497.702356433	1.375669025175e-24
1.41747416293	756.463327555	1.28265813058e-24
1.41747416293	1000.	1.233983175e-24
1.41747416293	869.749002618	1.256926950635e-24
1.5	1.60862890878	2.449847332635e-22
1.5	2.1277191857	1.4761042105e-22
1.5	1.85005691585	1.85151340211e-22
1.5	3.23669644155	6.7465697644e-23
1.5	1.72512464412	2.090894597835e-22
1.5	2.44705386868	1.1405276487e-22
1.5	3.72246986456	5.51917665245e-23
1.5	4.92367786366	4.06500433843e-23
1.5	2.81431528955	8.7155367153e-23
1.5	6.51250502681	3.10634245473e-23
1.5	7.48992194446	2.730509750455e-23
1.5	8.61403261926	2.409008271405e-23
1.5	4.28114966688	4.701834454035e-23
1.5	15.0703518833	1.51153444767e-23
1.5	5.66263868152	3.54695021572e-23
1.5	9.90685330446	2.133207051625e-23
1.5	13.103706971	1.69130888213e-23
1.5	2.28180706126	1.29990465352e-22
1.5	22.9250902288	1.109186583495e-23
1.5	1.98403669182	1.663880835385e-22
1.5	17.332156953	1.358355384645e-23
1.5	19.9334207302	1.225205473265e-23
1.5	11.3937045208	1.895954410065e-23
1.5	3.47109564322	6.05171260375e-23
1.5	3.01812595547	7.6188302273e-23
1.5	3.99204842413	5.07073149465e-23
1.5	2.62426772967	9.9701106298e-23
1.5	5.28024703268	3.790163745875e-23
1.5	4.59118741132	4.359774769475e-23
1.5	6.98413590315	2.912369887375e-23
1.5	6.0727228554	3.313234176705e-23
1.5	8.03233664292	2.564726218135e-23
1.5	14.0526678972	1.59742489863e-23
1.5	10.6243004138	2.011085109365e-23
1.5	16.1617358034	1.43289949266e-23
1.5	30.3228134515	9.17479495225e-24
1.5	9.23785459502	2.266917164785e-23
1.5	26.3657587481	1.007860552645e-23
1.5	12.2188283135	1.7874147187e-23
1.5	18.5873391507	1.290063739475e-23
1.5	40.1077163247	7.6734135774e-24
1.5	24.5853085856	1.05731045726e-23
1.5	21.3769845583	1.165753607315e-23
1.5	34.8737551761	8.3828645052e-24
1.5	46.1272065673	7.0369561669e-24
1.5	53.0501205423	6.46518810845e-24
1.5	70.1689237744	5.48749382745e-24
1.5	92.8118129295	4.649078121945e-24
1.5	141.185766741	3.61206771117e-24
1.5	61.0120468806	5.9508302923e-24
1.5	80.7000931029	5.0509194705e-24
1.5	106.741297166	4.27920649104e-24
1.5	32.5187695425	8.76182080385e-24
1.5	162.375363735	3.30637449768e-24
1.5	186.745161051	3.02098189243e-24
1.5	122.761361524	3.93151161714e-24
1.5	214.772452999	2.755142852935e-24
1.5	28.2751478162	9.60723396425e-24
1.5	37.399287156	8.02029839295e-24
1.5	284.077618096	2.266395195715e-24
1.5	247.006167697	2.503455991705e-24
1.5	43.0122879635	7.34153182905e-24
1.5	99.5331769033	4.46442039882e-24
1.5	326.712866546	2.04800607456e-24
1.5	49.4677053104	6.7450163328e-24
1.5	56.8919716792	6.20839592635e-24
1.5	375.746945085	1.843854637775e-24
1.5	75.2505061878	5.2598360164e-24
1.5	151.410337259	3.455842670625e-24
1.5	86.5443351379	4.85030092536e-24
1.5	65.4304949308	5.71446799775e-24
1.5	131.65165002	3.768406316785e-24
1.5	200.269109762	2.88500202249e-24
1.5	114.471424255	4.101676490375e-24
1.5	432.140209945	1.65394841239e-24
1.5	230.326117803	2.62628613886e-24
1.5	174.134469452	3.16337095199e-24
1.5	304.650312538	2.156420643445e-24
1.5	264.894174671	2.381978302225e-24
1.5	496.997150593	1.480870763575e-24
1.5	571.588021695	1.440508943365e-24
1.5	657.373721672	1.409012996005e-24
1.5	350.373174665	1.945042074315e-24
1.5	756.0344051	1.37820569047e-24
1.5	402.958265501	1.747931301915e-24
1.5	1000.	1.32590484805e-24
1.5	869.502389359	1.35055774767e-24
1.5	463.435489577	1.567904618155e-24
1.5	532.989322684	1.459205705185e-24
1.5	612.982010409	1.42467393535e-24
1.5	704.980248371	1.39352421186e-24
1.5	810.785866719	1.36556896689e-24
1.5	932.471119852	1.338174527185e-24
1.60862890878	1.72512464412	2.12585119034e-22
1.60862890878	2.62426772967	1.032527191275e-22
1.60862890878	1.98403669182	1.69794297174e-22
1.60862890878	2.28180706126	1.34373286304e-22
1.60862890878	3.47109564322	6.2098257699e-23
1.60862890878	3.01812595547	7.86121467675e-23
1.60862890878	1.85005691585	1.87554470386e-22
1.60862890878	3.99204842413	5.19363774605e-23
1.60862890878	4.59118741132	4.457229680835e-23
1.60862890878	6.98413590315	2.97199046724e-23
1.60862890878	5.28024703268	3.86775408263e-23
1.60862890878	10.6243004138	2.04847774685e-23
1.60862890878	6.0727228554	3.381061049835e-23
1.60862890878	12.2188283135	1.82400577894e-23
1.60862890878	2.44705386868	1.17898222659e-22
1.60862890878	14.0526678972	1.63012658229e-23
1.60862890878	2.1277191857	1.520261506485e-22
1.60862890878	8.03233664292	2.61723001066e-23
1.60862890878	2.81431528955	9.00939393645e-23
1.60862890878	3.72246986456	5.65295248225e-23
1.60862890878	16.1617358034	1.462233094485e-23
1.60862890878	18.5873391507	1.31405023588e-23
1.60862890878	21.3769845583	1.187428772545e-23
1.60862890878	3.23669644155	6.9356028399e-23
1.60862890878	24.5853085856	1.07696931031e-23
1.60862890878	9.23785459502	2.3133243593e-23
1.60862890878	4.28114966688	4.806935493465e-23
1.60862890878	5.66263868152	3.619561606715e-23
1.60862890878	6.51250502681	3.16993394399e-23
1.60862890878	4.92367786366	4.14822107435e-23
1.60862890878	7.48992194446	2.786407380545e-23
1.60862890878	11.3937045208	1.931206392e-23
1.60862890878	15.0703518833	1.54247782497e-23
1.60862890878	13.103706971	1.722755835625e-23
1.60862890878	28.2751478162	9.78586380705e-24
1.60862890878	8.61403261926	2.458324284e-23
1.60862890878	9.90685330446	2.176876999575e-23
1.60862890878	17.332156953	1.38616295677e-23
1.60862890878	49.4677053104	6.8704282059e-24
1.60862890878	37.399287156	8.1694219228e-24
1.60862890878	22.9250902288	1.129809983085e-23
1.60862890878	43.0122879635	7.4780348726e-24
1.60862890878	32.5187695425	8.92473165605e-24
1.60862890878	56.8919716792	6.32383027425e-24
1.60862890878	19.9334207302	1.25028726699e-23
1.60862890878	65.4304949308	5.82071861305e-24
1.60862890878	75.2505061878	5.357633539e-24
1.60862890878	99.5331769033	4.5390587497e-24
1.60862890878	26.3657587481	1.026599970535e-23
1.60862890878	174.134469452	3.216257725635e-24
1.60862890878	53.0501205423	6.58539706135e-24
1.60862890878	40.1077163247	7.81608738615e-24
1.60862890878	114.471424255	4.17794004649e-24
1.60862890878	264.894174671	2.42180137363e-24
1.60862890878	230.326117803	2.67019366746e-24
1.60862890878	30.3228134515	9.34538434205e-24
1.60862890878	131.65165002	3.83140836583e-24
1.60862890878	151.410337259	3.513619128665e-24
1.60862890878	86.5443351379	4.9313906145e-24
1.60862890878	46.1272065673	7.16779615455e-24
1.60862890878	200.269109762	2.933234889025e-24
1.60862890878	61.0120468806	6.0614756543e-24
1.60862890878	304.650312538	2.19247273224e-24
1.60862890878	80.7000931029	5.1448325525e-24
1.60862890878	34.8737551761	8.5387293227e-24
1.60862890878	350.373174665	1.97756023342e-24
1.60862890878	70.1689237744	5.57923641735e-24
1.60862890878	402.958265501	1.777154067285e-24
1.60862890878	106.741297166	4.35877090943e-24
1.60862890878	186.745161051	3.071488136545e-24
1.60862890878	284.077618096	2.304285892545e-24
1.60862890878	141.185766741	3.672456015395e-24
1.60862890878	247.006167697	2.54530998618e-24
1.60862890878	532.989322684	1.480870763575e-24
1.60862890878	122.761361524	4.004611252755e-24
1.60862890878	162.375363735	3.36165207413e-24
1.60862890878	463.435489577	1.591183546535e-24
1.60862890878	92.8118129295	4.735519661415e-24
1.60862890878	612.982010409	1.44582629508e-24
1.60862890878	214.772452999	2.80120467073e-24
1.60862890878	704.980248371	1.41421408671e-24
1.60862890878	810.785866719	1.385843785785e-24
1.60862890878	326.712866546	2.082245635875e-24
1.60862890878	375.746945085	1.874681096115e-24
1.60862890878	932.471119852	1.35804261649e-24
1.60862890878	432.140209945	1.68159992612e-24
1.60862890878	571.588021695	1.46459207227e-24
1.60862890878	496.997150593	1.50562868102e-24
1.60862890878	657.373721672	1.42993283529e-24
1.60862890878	756.0344051	1.4012472033e-24
1.60862890878	869.502389359	1.37313702875e-24
1.60862890878	1000.	1.345590767485e-24
1.72512464412	1.85005691585	1.83453693537e-22
1.72512464412	2.1277191857	1.531505705935e-22
1.72512464412	2.44705386868	1.19869302469e-22
1.72512464412	3.23669644155	7.02562193695e-23
1.72512464412	2.81431528955	9.16001736475e-23
1.72512464412	4.28114966688	4.83357580682e-23
1.72512464412	6.51250502681	3.18750190048e-23
1.72512464412	5.66263868152	3.63962142561e-23
1.72512464412	7.48992194446	2.80184981073e-23
1.72512464412	1.98403669182	1.679278082025e-22
1.72512464412	3.72246986456	5.7052638628e-23
1.72512464412	2.28180706126	1.361173541495e-22
1.72512464412	13.103706971	1.732303447685e-23
1.72512464412	8.61403261926	2.471948458765e-23
1.72512464412	4.92367786366	4.17121075446e-23
1.72512464412	17.332156953	1.391279701105e-23
1.72512464412	2.62426772967	1.049789482885e-22
1.72512464412	15.0703518833	1.551026325915e-23
1.72512464412	19.9334207302	1.254902453295e-23
1.72512464412	26.3657587481	1.0322894467e-23
1.72512464412	11.3937045208	1.94190924905e-23
1.72512464412	3.47109564322	6.27884692515e-23
1.72512464412	9.90685330446	2.184912507235e-23
1.72512464412	22.9250902288	1.136071455085e-23
1.72512464412	3.01812595547	7.99264228595e-23
1.72512464412	4.59118741132	4.48193190444e-23
1.72512464412	6.98413590315	2.982960977825e-23
1.72512464412	5.28024703268	3.88918939852e-23
1.72512464412	8.03233664292	2.62689099371e-23
1.72512464412	6.0727228554	3.3997990849e-23
1.72512464412	14.0526678972	1.636143869735e-23
1.72512464412	34.8737551761	8.58605145235e-24
1.72512464412	18.5873391507	1.321332777965e-23
1.72512464412	3.99204842413	5.22242118555e-23
1.72512464412	16.1617358034	1.467630636575e-23
1.72512464412	9.23785459502	2.3218635352e-23
1.72512464412	30.3228134515	9.3971770003e-24
1.72512464412	40.1077163247	7.8594045926e-24
1.72512464412	12.2188283135	1.83411452402e-23
1.72512464412	21.3769845583	1.194009571195e-23
1.72512464412	10.6243004138	2.059830528505e-23
1.72512464412	28.2751478162	9.84009762785e-24
1.72512464412	70.1689237744	5.6101568669e-24
1.72512464412	24.5853085856	1.082937936255e-23
1.72512464412	61.0120468806	6.09506870145e-24
1.72512464412	46.1272065673	7.2075204937e-24
1.72512464412	53.0501205423	6.62189371115e-24
1.72512464412	80.7000931029	5.16382367665e-24
1.72512464412	37.399287156	8.1995777159e-24
1.72512464412	106.741297166	4.37486044367e-24
1.72512464412	122.761361524	4.019393477195e-24
1.72512464412	162.375363735	3.380282543535e-24
1.72512464412	43.0122879635	7.51947857255e-24
1.72512464412	92.8118129295	4.7529998886e-24
1.72512464412	32.5187695425	8.9741930329e-24
1.72512464412	247.006167697	2.554705490795e-24
1.72512464412	141.185766741	3.692808978145e-24
1.72512464412	186.745161051	3.088510500695e-24
1.72512464412	75.2505061878	5.38732585265e-24
1.72512464412	214.772452999	2.81154475958e-24
1.72512464412	375.746945085	1.881601107815e-24
1.72512464412	284.077618096	2.317056377675e-24
1.72512464412	49.4677053104	6.90850451475e-24
1.72512464412	432.140209945	1.69091944976e-24
1.72512464412	326.712866546	2.089931830715e-24
1.72512464412	65.4304949308	5.8422046359e-24
1.72512464412	496.997150593	1.51118640927e-24
1.72512464412	131.65165002	3.85264225166e-24
1.72512464412	56.8919716792	6.3471734336e-24
1.72512464412	114.471424255	4.193362079635e-24
1.72512464412	86.5443351379	4.95872066531e-24
1.72512464412	99.5331769033	4.564214474715e-24
1.72512464412	174.134469452	3.228129900125e-24
1.72512464412	571.588021695	1.46999832206e-24
1.72512464412	264.894174671	2.435223136325e-24
1.72512464412	657.373721672	1.43785760542e-24
1.72512464412	756.0344051	1.406419628125e-24
1.72512464412	151.410337259	3.53309180824e-24
1.72512464412	230.326117803	2.6800501553e-24
1.72512464412	200.269109762	2.949491045715e-24
1.72512464412	402.958265501	1.783714077395e-24
1.72512464412	869.502389359	1.37820569047e-24
1.72512464412	304.650312538	2.200565808435e-24
1.72512464412	350.373174665	1.98486000295e-24
1.72512464412	463.435489577	1.600001977395e-24
1.72512464412	532.989322684	1.48907783464e-24
1.72512464412	1000.	1.35304810902e-24
1.72512464412	612.982010409	1.45383914768e-24
1.72512464412	704.980248371	1.42205174263e-24
1.72512464412	810.785866719	1.39352421186e-24
1.72512464412	932.471119852	1.36556896689e-24
1.85005691585	1.98403669182	1.500782438395e-22
1.85005691585	2.62426772967	9.95176007895e-23
1.85005691585	2.28180706126	1.28088711944e-22
1.85005691585	3.01812595547	7.5908102638e-23
1.85005691585	2.1277191857	1.409662084825e-22
1.85005691585	3.47109564322	5.9193951874e-23
1.85005691585	5.28024703268	3.666540892455e-23
1.85005691585	3.99204842413	4.9143858773e-23
1.85005691585	4.59118741132	4.217573051185e-23
1.85005691585	12.2188283135	1.73549772913e-23
1.85005691585	6.0727228554	3.211077388615e-23
1.85005691585	6.98413590315	2.81737782375e-23
1.85005691585	9.23785459502	2.19702141819e-23
1.85005691585	8.03233664292	2.485648139495e-23
1.85005691585	10.6243004138	1.94907742008e-23
1.85005691585	18.5873391507	1.25259273456e-23
1.85005691585	2.81431528955	8.69949527845e-23
1.85005691585	14.0526678972	1.551026325915e-23
1.85005691585	21.3769845583	1.13189329653e-23
1.85005691585	24.5853085856	1.026599970535e-23
1.85005691585	2.44705386868	1.134241616335e-22
1.85005691585	16.1617358034	1.391279701105e-23
1.85005691585	3.23669644155	6.6478678172e-23
1.85005691585	4.28114966688	4.548475857815e-23
1.85005691585	28.2751478162	9.34538434205e-24
1.85005691585	5.66263868152	3.43126019914e-23
1.85005691585	3.72246986456	5.3687489303e-23
1.85005691585	4.92367786366	3.932417075935e-23
1.85005691585	6.51250502681	3.005023634835e-23
1.85005691585	7.48992194446	2.64632007623e-23
1.85005691585	9.90685330446	2.06743398244e-23
1.85005691585	13.103706971	1.639160837695e-23
1.85005691585	32.5187695425	8.52301330985e-24
1.85005691585	8.61403261926	2.334731436635e-23
1.85005691585	11.3937045208	1.83749654003e-23
1.85005691585	22.9250902288	1.07696931031e-23
1.85005691585	15.0703518833	1.467630636575e-23
1.85005691585	17.332156953	1.318900790475e-23
1.85005691585	19.9334207302	1.189618332175e-23
1.85005691585	37.399287156	7.8017014365e-24
1.85005691585	26.3657587481	9.78586380705e-24
1.85005691585	43.0122879635	7.1546034215e-24
1.85005691585	49.4677053104	6.5732762667e-24
1.85005691585	75.2505061878	5.12591127245e-24
1.85005691585	56.8919716792	6.0503191665e-24
1.85005691585	65.4304949308	5.5689675181e-24
1.85005691585	30.3228134515	8.92473165605e-24
1.85005691585	114.471424255	4.004611252755e-24
1.85005691585	86.5443351379	4.72680367042e-24
1.85005691585	99.5331769033	4.35074834576e-24
1.85005691585	131.65165002	3.679227841725e-24
1.85005691585	34.8737551761	8.15438564105e-24
1.85005691585	230.326117803	2.56413567704e-24
1.85005691585	174.134469452	3.088510500695e-24
1.85005691585	200.269109762	2.81672910835e-24
1.85005691585	53.0501205423	6.3005729647e-24
1.85005691585	350.373174665	1.899013097735e-24
1.85005691585	151.410337259	3.374060942885e-24
1.85005691585	80.7000931029	4.922314111975e-24
1.85005691585	46.1272065673	6.85778279535e-24
1.85005691585	40.1077163247	7.4642711277e-24
1.85005691585	304.650312538	2.10538944129e-24
1.85005691585	61.0120468806	5.79931160985e-24
1.85005691585	264.894174671	2.32989763757e-24
1.85005691585	70.1689237744	5.3477725123e-24
1.85005691585	402.958265501	1.7097137313e-24
1.85005691585	463.435489577	1.53362323341e-24
1.85005691585	122.761361524	3.838473292395e-24
1.85005691585	92.8118129295	4.53070435609e-24
1.85005691585	106.741297166	4.17025031222e-24
1.85005691585	532.989322684	1.427300963265e-24
1.85005691585	141.185766741	3.52009806767e-24
1.85005691585	247.006167697	2.444212277265e-24
1.85005691585	214.772452999	2.689943026395e-24
1.85005691585	186.745161051	2.949491045715e-24
1.85005691585	375.746945085	1.803539755405e-24
1.85005691585	326.712866546	2.00322753166e-24
1.85005691585	704.980248371	1.363055560195e-24
1.85005691585	284.077618096	2.21684169304e-24
1.85005691585	810.785866719	1.3357115415e-24
1.85005691585	612.982010409	1.39352421186e-24
1.85005691585	932.471119852	1.308916066375e-24
1.85005691585	162.375363735	3.228129900125e-24
1.85005691585	432.140209945	1.61778572672e-24
1.85005691585	496.997150593	1.448492326895e-24
1.85005691585	571.588021695	1.409012996005e-24
1.85005691585	756.0344051	1.34807196997e-24
1.85005691585	657.373721672	1.37820569047e-24
1.85005691585	869.502389359	1.321028534455e-24
1.85005691585	1000.	1.296914657125e-24
1.98403669182	2.1277191857	1.23682808482e-22
1.98403669182	2.44705386868	1.05366457157e-22
1.98403669182	3.23669644155	6.1983962354e-23
1.98403669182	4.28114966688	4.22535004623e-23
1.98403669182	5.66263868152	3.19337949553e-23
1.98403669182	6.51250502681	2.80184981073e-23
1.98403669182	3.72246986456	4.987350543355e-23
1.98403669182	2.81431528955	8.1412515985e-23
1.98403669182	4.92367786366	3.653056362835e-23
1.98403669182	2.28180706126	1.16817217653e-22
1.98403669182	7.48992194446	2.467398698225e-23
1.98403669182	2.62426772967	9.31315898875e-23
1.98403669182	13.103706971	1.533976439195e-23
1.98403669182	15.0703518833	1.37345327327e-23
1.98403669182	19.9334207302	1.115333759425e-23
1.98403669182	11.3937045208	1.716420013175e-23
1.98403669182	26.3657587481	9.19171281805e-24
1.98403669182	9.90685330446	1.931206392e-23
1.98403669182	8.61403261926	2.176876999575e-23
1.98403669182	22.9250902288	1.0097189974e-23
1.98403669182	17.332156953	1.23654329894e-23
1.98403669182	30.3228134515	8.3674353703e-24
1.98403669182	4.59118741132	3.92517924054e-23
1.98403669182	3.47109564322	5.51917665245e-23
1.98403669182	3.01812595547	7.11680941665e-23
1.98403669182	3.99204842413	4.573683772985e-23
1.98403669182	6.0727228554	2.98846140958e-23
1.98403669182	6.98413590315	2.62689099371e-23
1.98403669182	5.28024703268	3.412348765745e-23
1.98403669182	34.8737551761	7.659290227e-24
1.98403669182	12.2188283135	1.621142119295e-23
1.98403669182	10.6243004138	1.82064859344e-23
1.98403669182	8.03233664292	2.31759001442e-23
1.98403669182	24.5853085856	9.6249492261e-24
1.98403669182	14.0526678972	1.45149748933e-23
1.98403669182	40.1077163247	7.01107617625e-24
1.98403669182	9.23785459502	2.052255037985e-23
1.98403669182	32.5187695425	8.00553658145e-24
1.98403669182	46.1272065673	6.4414109236e-24
1.98403669182	21.3769845583	1.06121330812e-23
1.98403669182	53.0501205423	5.92894477415e-24
1.98403669182	18.5873391507	1.17437578581e-23
1.98403669182	16.1617358034	1.302001751595e-23
1.98403669182	61.0120468806	5.4572494368e-24
1.98403669182	28.2751478162	8.76182080385e-24
1.98403669182	70.1689237744	5.032343577e-24
1.98403669182	80.7000931029	4.640521231475e-24
1.98403669182	92.8118129295	4.27133037017e-24
1.98403669182	106.741297166	3.938761129125e-24
1.98403669182	37.399287156	7.3280193257e-24
1.98403669182	141.185766741	3.324698615575e-24
1.98403669182	186.745161051	2.79090260989e-24
1.98403669182	49.4677053104	6.17417827475e-24
1.98403669182	122.761361524	3.61872818447e-24
1.98403669182	43.0122879635	6.72021001665e-24
1.98403669182	214.772452999	2.54530998618e-24
1.98403669182	56.8919716792	5.69345175515e-24
1.98403669182	162.375363735	3.048937502175e-24
1.98403669182	375.746945085	1.7097137313e-24
1.98403669182	75.2505061878	4.832462851705e-24
1.98403669182	65.4304949308	5.24049178525e-24
1.98403669182	432.140209945	1.536451158415e-24
1.98403669182	86.5443351379	4.456203381305e-24
1.98403669182	247.006167697	2.312791704745e-24
1.98403669182	99.5331769033	4.101676490375e-24
1.98403669182	284.077618096	2.09764639761e-24
1.98403669182	326.712866546	1.895517857035e-24
1.98403669182	114.471424255	3.7753550707e-24
1.98403669182	571.588021695	1.338174527185e-24
1.98403669182	496.997150593	1.375669025175e-24
1.98403669182	200.269109762	2.665279025435e-24
1.98403669182	131.65165002	3.47499514974e-24
1.98403669182	151.410337259	3.18676796215e-24
1.98403669182	657.373721672	1.308916066375e-24
1.98403669182	230.326117803	2.42626705497e-24
1.98403669182	174.134469452	2.91706832834e-24
1.98403669182	869.502389359	1.254613505695e-24
1.98403669182	756.0344051	1.280297325955e-24
1.98403669182	402.958265501	1.620768843175e-24
1.98403669182	463.435489577	1.45383914768e-24
1.98403669182	1000.	1.231711959375e-24
1.98403669182	264.894174671	2.204623542395e-24
1.98403669182	304.650312538	1.995860211405e-24
1.98403669182	350.373174665	1.800220238775e-24
1.98403669182	532.989322684	1.35304810902e-24
1.98403669182	612.982010409	1.323464445405e-24
1.98403669182	704.980248371	1.29452761256e-24
1.98403669182	810.785866719	1.268558321015e-24
1.98403669182	932.471119852	1.243109994875e-24
2.1277191857	2.28180706126	1.18989231086e-22
2.1277191857	2.62426772967	9.9701106298e-23
2.1277191857	3.99204842413	4.86036376233e-23
2.1277191857	3.47109564322	5.8976252789e-23
2.1277191857	3.01812595547	7.6610542232e-23
2.1277191857	4.59118741132	4.16353340583e-23
2.1277191857	6.98413590315	2.781278840625e-23
2.1277191857	2.44705386868	1.113537322305e-22
2.1277191857	5.28024703268	3.619561606715e-23
2.1277191857	9.23785459502	2.168871044305e-23
2.1277191857	8.03233664292	2.449283242975e-23
2.1277191857	2.81431528955	8.7799988047e-23
2.1277191857	6.0727228554	3.1640995018e-23
2.1277191857	18.5873391507	1.238823423315e-23
2.1277191857	12.2188283135	1.713260845345e-23
2.1277191857	10.6243004138	1.9241039457e-23
2.1277191857	21.3769845583	1.119450791745e-23
2.1277191857	14.0526678972	1.53115306905e-23
2.1277191857	32.5187695425	8.4293228231e-24
2.1277191857	16.1617358034	1.37345327327e-23
2.1277191857	4.28114966688	4.48193190444e-23
2.1277191857	3.23669644155	6.68471068355e-23
2.1277191857	3.72246986456	5.3195230443e-23
2.1277191857	28.2751478162	9.24265381985e-24
2.1277191857	24.5853085856	1.01531491824e-23
2.1277191857	7.48992194446	2.60760455805e-23
2.1277191857	9.90685330446	2.04094400874e-23
2.1277191857	8.61403261926	2.304816588145e-23
2.1277191857	5.66263868152	3.381061049835e-23
2.1277191857	37.399287156	7.7159400774e-24
2.1277191857	13.103706971	1.6181583158e-23
2.1277191857	11.3937045208	1.813952748335e-23
2.1277191857	4.92367786366	3.87488602889e-23
2.1277191857	6.51250502681	2.966520351185e-23
2.1277191857	22.9250902288	1.06513056558e-23
2.1277191857	34.8737551761	8.06474734855e-24
2.1277191857	15.0703518833	1.45149748933e-23
2.1277191857	19.9334207302	1.17654127638e-23
2.1277191857	17.332156953	1.3044025781e-23
2.1277191857	56.8919716792	5.98381013655e-24
2.1277191857	65.4304949308	5.50774981745e-24
2.1277191857	43.0122879635	7.07595538325e-24
2.1277191857	49.4677053104	6.5010185533e-24
2.1277191857	75.2505061878	5.0789119571e-24
2.1277191857	30.3228134515	8.82662522085e-24
2.1277191857	99.5331769033	4.310856474325e-24
2.1277191857	40.1077163247	7.38221902125e-24
2.1277191857	86.5443351379	4.674843580655e-24
2.1277191857	131.65165002	3.64549312016e-24
2.1277191857	151.410337259	3.343124286785e-24
2.1277191857	114.471424255	3.960589970155e-24
2.1277191857	26.3657587481	9.67829124905e-24
2.1277191857	200.269109762	2.79090260989e-24
2.1277191857	174.134469452	3.060192047405e-24
2.1277191857	304.650312538	2.089931830715e-24
2.1277191857	264.894174671	2.30853488118e-24
2.1277191857	230.326117803	2.54062519961e-24
2.1277191857	350.373174665	1.88507068672e-24
2.1277191857	402.958265501	1.69403742117e-24
2.1277191857	61.0120468806	5.73556181765e-24
2.1277191857	53.0501205423	6.23131298275e-24
2.1277191857	70.1689237744	5.28898633055e-24
2.1277191857	80.7000931029	4.87718157244e-24
2.1277191857	92.8118129295	4.489162473795e-24
2.1277191857	46.1272065673	6.7823976018e-24
2.1277191857	141.185766741	3.487822401875e-24
2.1277191857	463.435489577	1.519561491385e-24
2.1277191857	122.761361524	3.80327845442e-24
2.1277191857	106.741297166	4.13201342144e-24
2.1277191857	532.989322684	1.41421408671e-24
2.1277191857	162.375363735	3.198531281055e-24
2.1277191857	214.772452999	2.665279025435e-24
2.1277191857	612.982010409	1.38074703325e-24
2.1277191857	284.077618096	2.196515542965e-24
2.1277191857	186.745161051	2.922447257325e-24
2.1277191857	326.712866546	1.98486000295e-24
2.1277191857	375.746945085	1.78700315748e-24
2.1277191857	247.006167697	2.42180137363e-24
2.1277191857	704.980248371	1.35304810902e-24
2.1277191857	432.140209945	1.60590806586e-24
2.1277191857	810.785866719	1.323464445405e-24
2.1277191857	932.471119852	1.299306103285e-24
2.1277191857	496.997150593	1.43785760542e-24
2.1277191857	571.588021695	1.3986681288e-24
2.1277191857	657.373721672	1.36556896689e-24
2.1277191857	756.0344051	1.338174527185e-24
2.1277191857	869.502389359	1.311329642535e-24
2.1277191857	1000.	1.287392807475e-24
2.28180706126	2.44705386868	1.06537587373e-22
2.28180706126	2.81431528955	8.76383872175e-23
2.28180706126	3.23669644155	6.70938596095e-23
2.28180706126	2.62426772967	9.82424845585e-23
2.28180706126	3.72246986456	5.2902044267e-23
2.28180706126	5.66263868152	3.35006020998e-23
2.28180706126	4.92367786366	3.83935732371e-23
2.28180706126	4.28114966688	4.449025898245e-23
2.28180706126	8.61403261926	2.28368379909e-23
2.28180706126	6.51250502681	2.93932042164e-23
2.28180706126	3.01812595547	7.68933347825e-23
2.28180706126	13.103706971	1.606277919425e-23
2.28180706126	11.3937045208	1.800634843995e-23
2.28180706126	9.90685330446	2.025959551675e-23
2.28180706126	15.0703518833	1.438188755605e-23
2.28180706126	17.332156953	1.294825752695e-23
2.28180706126	26.3657587481	9.60723396425e-24
2.28180706126	34.8737551761	8.00553658145e-24
2.28180706126	19.9334207302	1.167903199015e-23
2.28180706126	7.48992194446	2.58845972195e-23
2.28180706126	22.9250902288	1.05731045726e-23
2.28180706126	3.47109564322	5.886770367e-23
2.28180706126	30.3228134515	8.76182080385e-24
2.28180706126	3.99204842413	4.83357580682e-23
2.28180706126	5.28024703268	3.58637396294e-23
2.28180706126	4.59118741132	4.12535810215e-23
2.28180706126	6.0727228554	3.14086892177e-23
2.28180706126	6.98413590315	2.755777384525e-23
2.28180706126	9.23785459502	2.148984735565e-23
2.28180706126	40.1077163247	7.34153182905e-24
2.28180706126	10.6243004138	1.90997731957e-23
2.28180706126	12.2188283135	1.700682213365e-23
2.28180706126	8.03233664292	2.431300790035e-23
2.28180706126	46.1272065673	6.73260174985e-24
2.28180706126	16.1617358034	1.36336948287e-23
2.28180706126	18.5873391507	1.22972807512e-23
2.28180706126	14.0526678972	1.519911458635e-23
2.28180706126	28.2751478162	9.17479495225e-24
2.28180706126	21.3769845583	1.111231868415e-23
2.28180706126	53.0501205423	6.1969690235e-24
2.28180706126	32.5187695425	8.3674353703e-24
2.28180706126	70.1689237744	5.2598360164e-24
2.28180706126	92.8118129295	4.46442039882e-24
2.28180706126	61.0120468806	5.70395019715e-24
2.28180706126	37.399287156	7.659290227e-24
2.28180706126	24.5853085856	1.007860552645e-23
2.28180706126	106.741297166	4.109239777925e-24
2.28180706126	141.185766741	3.4685992252e-24
2.28180706126	80.7000931029	4.841373672975e-24
2.28180706126	122.761361524	3.7753550707e-24
2.28180706126	186.745161051	2.90634015281e-24
2.28180706126	43.0122879635	7.0240042522e-24
2.28180706126	49.4677053104	6.4532885651e-24
2.28180706126	247.006167697	2.408453585145e-24
2.28180706126	214.772452999	2.650589306835e-24
2.28180706126	162.375363735	3.180902536e-24
2.28180706126	75.2505061878	5.0416229684e-24
2.28180706126	326.712866546	1.973920422285e-24
2.28180706126	56.8919716792	5.93987745355e-24
2.28180706126	375.746945085	1.777154067285e-24
2.28180706126	432.140209945	1.597057083525e-24
2.28180706126	284.077618096	2.18440942015e-24
2.28180706126	99.5331769033	4.27920649104e-24
2.28180706126	65.4304949308	5.4773937856e-24
2.28180706126	571.588021695	1.39095935196e-24
2.28180706126	86.5443351379	4.649078121945e-24
2.28180706126	114.471424255	3.938761129125e-24
2.28180706126	200.269109762	2.77552051534e-24
2.28180706126	151.410337259	3.31857932028e-24
2.28180706126	496.997150593	1.42993283529e-24
2.28180706126	131.65165002	3.61872818447e-24
2.28180706126	657.373721672	1.35804261649e-24
2.28180706126	230.326117803	2.52662251213e-24
2.28180706126	350.373174665	1.874681096115e-24
2.28180706126	174.134469452	3.03772434807e-24
2.28180706126	264.894174671	2.295811362385e-24
2.28180706126	869.502389359	1.30410223285e-24
2.28180706126	756.0344051	1.330799161585e-24
2.28180706126	402.958265501	1.68470071279e-24
2.28180706126	1000.	1.280297325955e-24
2.28180706126	463.435489577	1.51118640927e-24
2.28180706126	304.650312538	2.078413145355e-24
2.28180706126	612.982010409	1.375669025175e-24
2.28180706126	532.989322684	1.406419628125e-24
2.28180706126	704.980248371	1.345590767485e-24
2.28180706126	932.471119852	1.292144961485e-24
2.28180706126	810.785866719	1.316170154605e-24
2.44705386868	2.62426772967	9.4514329364e-23
2.44705386868	3.01812595547	7.6328789715e-23
2.44705386868	3.47109564322	5.8651204436e-23
2.44705386868	2.81431528955	8.6197298865e-23
2.44705386868	3.99204842413	4.771643335415e-23
2.44705386868	4.59118741132	4.072500004355e-23
2.44705386868	5.28024703268	3.53390550774e-23
2.44705386868	6.0727228554	3.09491818099e-23
2.44705386868	9.23785459502	2.12144985435e-23
2.44705386868	21.3769845583	1.09901648744e-23
2.44705386868	12.2188283135	1.67889141981e-23
2.44705386868	6.98413590315	2.720467686095e-23
2.44705386868	18.5873391507	1.213971603745e-23
2.44705386868	8.03233664292	2.40014860112e-23
2.44705386868	3.23669644155	6.69703695775e-23
2.44705386868	28.2751478162	9.0739396592e-24
2.44705386868	10.6243004138	1.88550483368e-23
2.44705386868	16.1617358034	1.348382441805e-23
2.44705386868	3.72246986456	5.23205107065e-23
2.44705386868	14.0526678972	1.500436875695e-23
2.44705386868	32.5187695425	8.2754550971e-24
2.44705386868	4.28114966688	4.383936892345e-23
2.44705386868	24.5853085856	9.96781496175e-24
2.44705386868	37.399287156	7.5750943442e-24
2.44705386868	4.92367786366	3.790163745875e-23
2.44705386868	5.66263868152	3.307135982355e-23
2.44705386868	6.51250502681	2.90165899142e-23
2.44705386868	43.0122879635	6.94679184465e-24
2.44705386868	9.90685330446	2.000000988695e-23
2.44705386868	22.9250902288	1.045687815385e-23
2.44705386868	19.9334207302	1.15506485004e-23
2.44705386868	30.3228134515	8.66550519035e-24
2.44705386868	7.48992194446	2.555293860045e-23
2.44705386868	11.3937045208	1.77756336018e-23
2.44705386868	13.103706971	1.58569672544e-23
2.44705386868	17.332156953	1.2782351866e-23
2.44705386868	49.4677053104	6.39411857015e-24
2.44705386868	26.3657587481	9.5016250213e-24
2.44705386868	8.61403261926	2.25442302255e-23
2.44705386868	56.8919716792	5.88541490855e-24
2.44705386868	40.1077163247	7.26082895255e-24
2.44705386868	65.4304949308	5.4171827228e-24
2.44705386868	34.8737551761	7.9175345343e-24
2.44705386868	15.0703518833	1.4223792526e-23
2.44705386868	75.2505061878	4.995396489785e-24
2.44705386868	86.5443351379	4.597972441785e-24
2.44705386868	151.410337259	3.28815137339e-24
2.44705386868	99.5331769033	4.239970584565e-24
2.44705386868	114.471424255	3.902646755205e-24
2.44705386868	131.65165002	3.585548182315e-24
2.44705386868	174.134469452	3.00987155137e-24
2.44705386868	264.894174671	2.27057431579e-24
2.44705386868	200.269109762	2.75007185714e-24
2.44705386868	46.1272065673	6.6585926275e-24
2.44705386868	53.0501205423	6.12884792325e-24
2.44705386868	61.0120468806	5.6412486794e-24
2.44705386868	70.1689237744	5.2020164896e-24
2.44705386868	230.326117803	2.503455991705e-24
2.44705386868	463.435489577	1.49733038976e-24
2.44705386868	304.650312538	2.055565880875e-24
2.44705386868	350.373174665	1.85749220553e-24
2.44705386868	612.982010409	1.363055560195e-24
2.44705386868	92.8118129295	4.415344596045e-24
2.44705386868	402.958265501	1.66925374622e-24
2.44705386868	106.741297166	4.064068350755e-24
2.44705386868	162.375363735	3.145935993525e-24
2.44705386868	80.7000931029	4.79698327372e-24
2.44705386868	532.989322684	1.39352421186e-24
2.44705386868	122.761361524	3.74073896167e-24
2.44705386868	284.077618096	2.16438064054e-24
2.44705386868	214.772452999	2.62628613886e-24
2.44705386868	141.185766741	3.436795750635e-24
2.44705386868	186.745161051	2.87969201357e-24
2.44705386868	810.785866719	1.30650693254e-24
2.44705386868	247.006167697	2.386370551805e-24
2.44705386868	704.980248371	1.333253089085e-24
2.44705386868	496.997150593	1.41682182718e-24
2.44705386868	932.471119852	1.280297325955e-24
2.44705386868	326.712866546	1.955821609515e-24
2.44705386868	657.373721672	1.34807196997e-24
2.44705386868	375.746945085	1.76085939889e-24
2.44705386868	432.140209945	1.58241371857e-24
2.44705386868	571.588021695	1.37820569047e-24
2.44705386868	869.502389359	1.292144961485e-24
2.44705386868	756.0344051	1.31859710694e-24
2.44705386868	1000.	1.268558321015e-24
2.62426772967	2.81431528955	8.33858224335e-23
2.62426772967	3.23669644155	6.6356320416e-23
2.62426772967	3.01812595547	7.52121036905e-23
2.62426772967	3.72246986456	5.16501294685e-23
2.62426772967	4.28114966688	4.31980013505e-23
2.62426772967	8.61403261926	2.22144093686e-23
2.62426772967	4.92367786366	3.72783990581e-23
2.62426772967	7.48992194446	2.517910050435e-23
2.62426772967	11.3937045208	1.75155770531e-23
2.62426772967	9.90685330446	1.970741083465e-23
2.62426772967	22.9250902288	1.0322894467e-23
2.62426772967	13.103706971	1.56537923772e-23
2.62426772967	6.51250502681	2.853945345515e-23
2.62426772967	26.3657587481	9.3798809661e-24
2.62426772967	40.1077163247	7.16779615455e-24
2.62426772967	15.0703518833	1.40156992182e-23
2.62426772967	5.66263868152	3.252754845325e-23
2.62426772967	17.332156953	1.261857194965e-23
2.62426772967	19.9334207302	1.13816631437e-23
2.62426772967	30.3228134515	8.5544743151e-24
2.62426772967	3.99204842413	4.701834454035e-23
2.62426772967	3.47109564322	5.8220591714e-23
2.62426772967	34.8737551761	7.81608738615e-24
2.62426772967	5.28024703268	3.475795469115e-23
2.62426772967	4.59118741132	4.00553354698e-23
2.62426772967	9.23785459502	2.09041315885e-23
2.62426772967	8.03233664292	2.365034558175e-23
2.62426772967	10.6243004138	1.857920000945e-23
2.62426772967	12.2188283135	1.654329330035e-23
2.62426772967	46.1272065673	6.5732762667e-24
2.62426772967	14.0526678972	1.48121182004e-23
2.62426772967	24.5853085856	9.84009762785e-24
2.62426772967	6.98413590315	2.680667392435e-23
2.62426772967	28.2751478162	8.95767552455e-24
2.62426772967	16.1617358034	1.328655680325e-23
2.62426772967	43.0122879635	6.85778279535e-24
2.62426772967	32.5187695425	8.1694219228e-24
2.62426772967	6.0727228554	3.049639697035e-23
2.62426772967	53.0501205423	6.0503191665e-24
2.62426772967	21.3769845583	1.082937936255e-23
2.62426772967	61.0120468806	5.5689675181e-24
2.62426772967	70.1689237744	5.13536319805e-24
2.62426772967	18.5873391507	1.198417019595e-23
2.62426772967	37.399287156	7.4780348726e-24
2.62426772967	80.7000931029	4.735519661415e-24
2.62426772967	141.185766741	3.39276018296e-24
2.62426772967	106.741297166	4.019393477195e-24
2.62426772967	92.8118129295	4.366808266305e-24
2.62426772967	214.772452999	2.59263560814e-24
2.62426772967	247.006167697	2.3601380199e-24
2.62426772967	186.745161051	2.84279460047e-24
2.62426772967	49.4677053104	6.312190908e-24
2.62426772967	162.375363735	3.11135382595e-24
2.62426772967	326.712866546	1.93432195066e-24
2.62426772967	122.761361524	3.692808978145e-24
2.62426772967	284.077618096	2.14058836563e-24
2.62426772967	375.746945085	1.741502891025e-24
2.62426772967	432.140209945	1.565018801285e-24
2.62426772967	65.4304949308	5.3477725123e-24
2.62426772967	56.8919716792	5.8100052522e-24
2.62426772967	496.997150593	1.4012472033e-24
2.62426772967	75.2505061878	4.9313906145e-24
2.62426772967	571.588021695	1.363055560195e-24
2.62426772967	657.373721672	1.333253089085e-24
2.62426772967	99.5331769033	4.185643960245e-24
2.62426772967	151.410337259	3.25200588218e-24
2.62426772967	86.5443351379	4.54742854839e-24
2.62426772967	200.269109762	2.719841284745e-24
2.62426772967	264.894174671	2.24561469117e-24
2.62426772967	756.0344051	1.30410223285e-24
2.62426772967	114.471424255	3.85264225166e-24
2.62426772967	174.134469452	2.97678509234e-24
2.62426772967	304.650312538	2.03296976834e-24
2.62426772967	230.326117803	2.47593638075e-24
2.62426772967	350.373174665	1.837073447215e-24
2.62426772967	463.435489577	1.480870763575e-24
2.62426772967	131.65165002	3.5396066539e-24
2.62426772967	869.502389359	1.280297325955e-24
2.62426772967	402.958265501	1.650904227065e-24
2.62426772967	532.989322684	1.38074703325e-24
2.62426772967	1000.	1.254613505695e-24
2.62426772967	612.982010409	1.34807196997e-24
2.62426772967	704.980248371	1.31859710694e-24
2.62426772967	810.785866719	1.292144961485e-24
2.62426772967	932.471119852	1.266223467885e-24
2.81431528955	3.01812595547	7.3162162884e-23
2.81431528955	3.47109564322	5.74746129035e-23
2.81431528955	3.23669644155	6.53855310725e-23
2.81431528955	8.03233664292	2.3218635352e-23
2.81431528955	4.59118741132	3.91795472679e-23
2.81431528955	6.0727228554	2.98846140958e-23
2.81431528955	6.98413590315	2.63173485012e-23
2.81431528955	12.2188283135	1.627126242385e-23
2.81431528955	18.5873391507	1.178710760005e-23
2.81431528955	3.99204842413	4.607511777135e-23
2.81431528955	28.2751478162	8.81037931935e-24
2.81431528955	10.6243004138	1.82400577894e-23
2.81431528955	5.28024703268	3.412348765745e-23
2.81431528955	21.3769845583	1.06513056558e-23
2.81431528955	9.23785459502	2.056039294255e-23
2.81431528955	16.1617358034	1.30680783161e-23
2.81431528955	3.72246986456	5.08008167145e-23
2.81431528955	32.5187695425	8.04990372625e-24
2.81431528955	37.399287156	7.36863163085e-24
2.81431528955	43.0122879635	6.7574538076e-24
2.81431528955	24.5853085856	9.67829124905e-24
2.81431528955	14.0526678972	1.454173978545e-23
2.81431528955	8.61403261926	2.18089105255e-23
2.81431528955	6.51250502681	2.80184981073e-23
2.81431528955	7.48992194446	2.467398698225e-23
2.81431528955	5.66263868152	3.18750190048e-23
2.81431528955	4.92367786366	3.64633270659e-23
2.81431528955	49.4677053104	6.20839592635e-24
2.81431528955	13.103706971	1.53680501549e-23
2.81431528955	11.3937045208	1.722755835625e-23
2.81431528955	9.90685330446	1.934767440585e-23
2.81431528955	30.3228134515	8.41380817905e-24
2.81431528955	19.9334207302	1.119450791745e-23
2.81431528955	4.28114966688	4.22535004623e-23
2.81431528955	22.9250902288	1.01531491824e-23
2.81431528955	17.332156953	1.241107752125e-23
2.81431528955	26.3657587481	9.2256421943e-24
2.81431528955	40.1077163247	7.04993196425e-24
2.81431528955	15.0703518833	1.37852310234e-23
2.81431528955	34.8737551761	7.6875629706e-24
2.81431528955	56.8919716792	5.71446799775e-24
2.81431528955	46.1272065673	6.4771095939e-24
2.81431528955	65.4304949308	5.26953489255e-24
2.81431528955	151.410337259	3.204429213735e-24
2.81431528955	86.5443351379	4.480899917095e-24
2.81431528955	53.0501205423	5.96180332755e-24
2.81431528955	230.326117803	2.43971356673e-24
2.81431528955	75.2505061878	4.85924463915e-24
2.81431528955	99.5331769033	4.124408217715e-24
2.81431528955	131.65165002	3.494253773005e-24
2.81431528955	264.894174671	2.21684169304e-24
2.81431528955	174.134469452	2.933234889025e-24
2.81431528955	350.373174665	1.81019716302e-24
2.81431528955	200.269109762	2.6800501553e-24
2.81431528955	114.471424255	3.79627830594e-24
2.81431528955	61.0120468806	5.48749382745e-24
2.81431528955	532.989322684	1.360546779565e-24
2.81431528955	402.958265501	1.629751237455e-24
2.81431528955	612.982010409	1.330799161585e-24
2.81431528955	304.650312538	2.00692138365e-24
2.81431528955	70.1689237744	5.06023311495e-24
2.81431528955	704.980248371	1.30170195915e-24
2.81431528955	463.435489577	1.46189640797e-24
2.81431528955	92.8118129295	4.302922099875e-24
2.81431528955	162.375363735	3.065834889415e-24
2.81431528955	247.006167697	2.325609329575e-24
2.81431528955	810.785866719	1.275588744295e-24
2.81431528955	186.745161051	2.806369952895e-24
2.81431528955	106.741297166	3.960589970155e-24
2.81431528955	375.746945085	1.719189063265e-24
2.81431528955	141.185766741	3.343124286785e-24
2.81431528955	80.7000931029	4.66623926741e-24
2.81431528955	122.761361524	3.64549312016e-24
2.81431528955	284.077618096	2.109271674755e-24
2.81431528955	214.772452999	2.55941624072e-24
2.81431528955	571.588021695	1.345590767485e-24
2.81431528955	932.471119852	1.249999382065e-24
2.81431528955	657.373721672	1.316170154605e-24
2.81431528955	326.712866546	1.909537537695e-24
2.81431528955	432.140209945	1.544966259225e-24
2.81431528955	496.997150593	1.38329306214e-24
2.81431528955	756.0344051	1.287392807475e-24
2.81431528955	869.502389359	1.263892912185e-24
2.81431528955	1000.	1.238538177995e-24
3.01812595547	3.23669644155	6.25575505195e-23
3.01812595547	4.28114966688	4.035159383e-23
3.01812595547	4.92367786366	3.48862567547e-23
3.01812595547	3.72246986456	4.878304826635e-23
3.01812595547	3.47109564322	5.53954959325e-23
3.01812595547	7.48992194446	2.37376461197e-23
3.01812595547	8.61403261926	2.09812950247e-23
3.01812595547	17.332156953	1.194009571195e-23
3.01812595547	22.9250902288	9.78586380705e-24
3.01812595547	46.1272065673	6.2543146329e-24
3.01812595547	5.66263868152	3.05526308104e-23
3.01812595547	30.3228134515	8.12439605195e-24
3.01812595547	13.103706971	1.48121182004e-23
3.01812595547	15.0703518833	1.326210214615e-23
3.01812595547	11.3937045208	1.65737983108e-23
3.01812595547	6.51250502681	2.69056254194e-23
3.01812595547	4.59118741132	3.748499809275e-23
3.01812595547	34.8737551761	7.42313170425e-24
3.01812595547	9.90685330446	1.86134591307e-23
3.01812595547	19.9334207302	1.07895518818e-23
3.01812595547	40.1077163247	6.807433471e-24
3.01812595547	3.99204842413	4.392020654045e-23
3.01812595547	26.3657587481	8.8919089461e-24
3.01812595547	5.28024703268	3.26476174166e-23
3.01812595547	9.23785459502	1.974375032055e-23
3.01812595547	24.5853085856	9.32818363515e-24
3.01812595547	53.0501205423	5.7567335012e-24
3.01812595547	14.0526678972	1.40156992182e-23
3.01812595547	12.2188283135	1.56537923772e-23
3.01812595547	8.03233664292	2.229640943415e-23
3.01812595547	32.5187695425	7.7587022617e-24
3.01812595547	49.4677053104	6.00589817925e-24
3.01812595547	16.1617358034	1.259534675635e-23
3.01812595547	6.98413590315	2.5225529514e-23
3.01812595547	21.3769845583	1.026599970535e-23
3.01812595547	37.399287156	7.1151707355e-24
3.01812595547	6.0727228554	2.86448011605e-23
3.01812595547	61.0120468806	5.30850956965e-24
3.01812595547	10.6243004138	1.754787490645e-23
3.01812595547	18.5873391507	1.136071455085e-23
3.01812595547	70.1689237744	4.89518471634e-24
3.01812595547	43.0122879635	6.5250157678e-24
3.01812595547	28.2751478162	8.4916680095e-24
3.01812595547	122.761361524	3.52658895352e-24
3.01812595547	106.741297166	3.83140836583e-24
3.01812595547	56.8919716792	5.52808057835e-24
3.01812595547	186.745161051	2.719841284745e-24
3.01812595547	214.772452999	2.480501884355e-24
3.01812595547	141.185766741	3.240045898385e-24
3.01812595547	92.8118129295	4.162574731345e-24
3.01812595547	80.7000931029	4.514041670775e-24
3.01812595547	65.4304949308	5.09765974855e-24
3.01812595547	162.375363735	2.971306151505e-24
3.01812595547	432.140209945	1.500091392565e-24
3.01812595547	326.712866546	1.850660859745e-24
3.01812595547	247.006167697	2.258060017125e-24
3.01812595547	496.997150593	1.343114131795e-24
3.01812595547	571.588021695	1.30650693254e-24
3.01812595547	75.2505061878	4.700751833025e-24
3.01812595547	375.746945085	1.66925374622e-24
3.01812595547	284.077618096	2.04800607456e-24
3.01812595547	756.0344051	1.249999382065e-24
3.01812595547	114.471424255	3.679227841725e-24
3.01812595547	230.326117803	2.364489997085e-24
3.01812595547	86.5443351379	4.334747489185e-24
3.01812595547	99.5331769033	3.98988339327e-24
3.01812595547	131.65165002	3.380282543535e-24
3.01812595547	200.269109762	2.597416299315e-24
3.01812595547	151.410337259	3.105627203775e-24
3.01812595547	174.134469452	2.84279460047e-24
3.01812595547	1000.	1.20256377709e-24
3.01812595547	657.373721672	1.277940866525e-24
3.01812595547	463.435489577	1.4194343762e-24
3.01812595547	869.502389359	1.22718206134e-24
3.01812595547	350.373174665	1.757618437865e-24
3.01812595547	264.894174671	2.14848992103e-24
3.01812595547	532.989322684	1.321028534455e-24
3.01812595547	402.958265501	1.58241371857e-24
3.01812595547	612.982010409	1.292144961485e-24
3.01812595547	304.650312538	1.94862863521e-24
3.01812595547	810.785866719	1.238538177995e-24
3.01812595547	704.980248371	1.263892912185e-24
3.01812595547	932.471119852	1.213692080685e-24
3.23669644155	3.47109564322	5.4284216598e-23
3.23669644155	3.99204842413	4.25660169501e-23
3.23669644155	4.59118741132	3.619561606715e-23
3.23669644155	3.72246986456	4.771643335415e-23
3.23669644155	6.0727228554	2.786407380545e-23
3.23669644155	9.23785459502	1.9241039457e-23
3.23669644155	10.6243004138	1.713260845345e-23
3.23669644155	5.28024703268	3.1640995018e-23
3.23669644155	8.03233664292	2.172870334695e-23
3.23669644155	6.98413590315	2.458324284e-23
3.23669644155	12.2188283135	1.52833489548e-23
3.23669644155	24.5853085856	9.1074342993e-24
3.23669644155	4.28114966688	3.903545566185e-23
3.23669644155	18.5873391507	1.109186583495e-23
3.23669644155	32.5187695425	7.5890624416e-24
3.23669644155	49.4677053104	5.8745824705e-24
3.23669644155	37.399287156	6.94679184465e-24
3.23669644155	28.2751478162	8.30600229055e-24
3.23669644155	16.1617358034	1.22972807512e-23
3.23669644155	43.0122879635	6.3823498343e-24
3.23669644155	21.3769845583	1.00415391855e-23
3.23669644155	4.92367786366	3.387295558335e-23
3.23669644155	14.0526678972	1.368402089635e-23
3.23669644155	9.90685330446	1.813952748335e-23
3.23669644155	6.51250502681	2.61723001066e-23
3.23669644155	8.61403261926	2.044707408035e-23
3.23669644155	5.66263868152	2.97199046724e-23
3.23669644155	7.48992194446	2.30906655536e-23
3.23669644155	26.3657587481	8.69749217595e-24
3.23669644155	56.8919716792	5.4072120925e-24
3.23669644155	13.103706971	1.44349754281e-23
3.23669644155	11.3937045208	1.615180004165e-23
3.23669644155	19.9334207302	1.053421960005e-23
3.23669644155	53.0501205423	5.63086564305e-24
3.23669644155	65.4304949308	4.98620218083e-24
3.23669644155	34.8737551761	7.26082895255e-24
3.23669644155	17.332156953	1.165753607315e-23
3.23669644155	22.9250902288	9.5542835744e-24
3.23669644155	30.3228134515	7.9321340744e-24
3.23669644155	40.1077163247	6.6585926275e-24
3.23669644155	75.2505061878	4.597972441785e-24
3.23669644155	46.1272065673	6.117567433e-24
3.23669644155	86.5443351379	4.239970584565e-24
3.23669644155	15.0703518833	1.294825752695e-23
3.23669644155	131.65165002	3.31247128789e-24
3.23669644155	99.5331769033	3.90984304182e-24
3.23669644155	114.471424255	3.59878351894e-24
3.23669644155	174.134469452	2.785765796245e-24
3.23669644155	61.0120468806	5.19244188485e-24
3.23669644155	230.326117803	2.321328914455e-24
3.23669644155	200.269109762	2.54530998618e-24
3.23669644155	304.650312538	1.909537537695e-24
3.23669644155	151.410337259	3.043325760755e-24
3.23669644155	70.1689237744	4.78815415548e-24
3.23669644155	350.373174665	1.72553510711e-24
3.23669644155	402.958265501	1.55066919431e-24
3.23669644155	80.7000931029	4.415344596045e-24
3.23669644155	532.989322684	1.296914657125e-24
3.23669644155	264.894174671	2.109271674755e-24
3.23669644155	92.8118129295	4.071562290765e-24
3.23669644155	141.185766741	3.175047905495e-24
3.23669644155	810.785866719	1.215930068545e-24
3.23669644155	612.982010409	1.268558321015e-24
3.23669644155	186.745161051	2.665279025435e-24
3.23669644155	463.435489577	1.39352421186e-24
3.23669644155	704.980248371	1.240821980825e-24
3.23669644155	122.761361524	3.455842670625e-24
3.23669644155	932.471119852	1.191537508555e-24
3.23669644155	106.741297166	3.75454715413e-24
3.23669644155	247.006167697	2.21276147089e-24
3.23669644155	214.772452999	2.43074097081e-24
3.23669644155	326.712866546	1.8135350766e-24
3.23669644155	162.375363735	2.911699299575e-24
3.23669644155	375.746945085	1.635767139385e-24
3.23669644155	432.140209945	1.46999832206e-24
3.23669644155	571.588021695	1.28265813058e-24
3.23669644155	284.077618096	2.00692138365e-24
3.23669644155	869.502389359	1.204781244915e-24
3.23669644155	496.997150593	1.31859710694e-24
3.23669644155	657.373721672	1.254613505695e-24
3.23669644155	756.0344051	1.22718206134e-24
3.23669644155	1000.	1.18061233952e-24
3.47109564322	3.72246986456	4.842488680325e-23
3.47109564322	4.28114966688	3.882031126105e-23
3.47109564322	3.99204842413	4.25660169501e-23
3.47109564322	4.92367786366	3.368626436605e-23
3.47109564322	5.66263868152	2.966520351185e-23
3.47109564322	6.51250502681	2.622056052695e-23
3.47109564322	8.61403261926	2.052255037985e-23
3.47109564322	9.90685330446	1.82064859344e-23
3.47109564322	4.59118741132	3.59961234777e-23
3.47109564322	11.3937045208	1.621142119295e-23
3.47109564322	19.9334207302	1.05926008518e-23
3.47109564322	7.48992194446	2.3133243593e-23
3.47109564322	22.9250902288	9.58955130835e-24
3.47109564322	13.103706971	1.448825926345e-23
3.47109564322	17.332156953	1.17005675446e-23
3.47109564322	40.1077163247	6.6831714953e-24
3.47109564322	26.3657587481	8.7295972352e-24
3.47109564322	34.8737551761	7.28763085575e-24
3.47109564322	15.0703518833	1.299605343945e-23
3.47109564322	53.0501205423	5.66207222475e-24
3.47109564322	5.28024703268	3.15827579823e-23
3.47109564322	46.1272065673	6.14014921415e-24
3.47109564322	30.3228134515	7.9614139667e-24
3.47109564322	6.0727228554	2.786407380545e-23
3.47109564322	61.0120468806	5.2116087494e-24
3.47109564322	6.98413590315	2.462857311775e-23
3.47109564322	12.2188283135	1.533976439195e-23
3.47109564322	9.23785459502	1.931206392e-23
3.47109564322	14.0526678972	1.37345327327e-23
3.47109564322	70.1689237744	4.80582867241e-24
3.47109564322	10.6243004138	1.716420013175e-23
3.47109564322	21.3769845583	1.007860552645e-23
3.47109564322	8.03233664292	2.176876999575e-23
3.47109564322	28.2751478162	8.3366622429e-24
3.47109564322	18.5873391507	1.11328092474e-23
3.47109564322	24.5853085856	9.1579082247e-24
3.47109564322	56.8919716792	5.42717173845e-24
3.47109564322	37.399287156	6.98529136515e-24
3.47109564322	16.1617358034	1.234267371265e-23
3.47109564322	49.4677053104	5.89626732105e-24
3.47109564322	65.4304949308	5.0046077526e-24
3.47109564322	43.0122879635	6.4059090069e-24
3.47109564322	32.5187695425	7.61707595335e-24
3.47109564322	80.7000931029	4.43164296078e-24
3.47109564322	106.741297166	3.768406316785e-24
3.47109564322	92.8118129295	4.086591651625e-24
3.47109564322	122.761361524	3.4685992252e-24
3.47109564322	141.185766741	3.18676796215e-24
3.47109564322	162.375363735	2.922447257325e-24
3.47109564322	247.006167697	2.22092943892e-24
3.47109564322	284.077618096	2.01432953402e-24
3.47109564322	186.745161051	2.675117371845e-24
3.47109564322	214.772452999	2.43971356673e-24
3.47109564322	496.997150593	1.323464445405e-24
3.47109564322	326.712866546	1.823585792445e-24
3.47109564322	756.0344051	1.231711959375e-24
3.47109564322	75.2505061878	4.61494494082e-24
3.47109564322	432.140209945	1.47542452794e-24
3.47109564322	1000.	1.187155361105e-24
3.47109564322	375.746945085	1.641805247825e-24
3.47109564322	657.373721672	1.259244661445e-24
3.47109564322	114.471424255	3.61872818447e-24
3.47109564322	869.502389359	1.209228454805e-24
3.47109564322	571.588021695	1.287392807475e-24
3.47109564322	86.5443351379	4.255621591085e-24
3.47109564322	131.65165002	3.324698615575e-24
3.47109564322	151.410337259	3.05455959136e-24
3.47109564322	99.5331769033	3.924275448295e-24
3.47109564322	264.894174671	2.11705763083e-24
3.47109564322	174.134469452	2.796048895565e-24
3.47109564322	304.650312538	1.916586215005e-24
3.47109564322	532.989322684	1.30170195915e-24
3.47109564322	200.269109762	2.554705490795e-24
3.47109564322	230.326117803	2.32989763757e-24
3.47109564322	810.785866719	1.220418432095e-24
3.47109564322	463.435489577	1.3986681288e-24
3.47109564322	350.373174665	1.731904576115e-24
3.47109564322	402.958265501	1.559263092295e-24
3.47109564322	704.980248371	1.24540222791e-24
3.47109564322	932.471119852	1.198141078055e-24
3.47109564322	612.982010409	1.273240951275e-24
3.72246986456	3.99204842413	4.343740716195e-23
3.72246986456	4.28114966688	3.87488602889e-23
3.72246986456	4.92367786366	3.36242628968e-23
3.72246986456	6.0727228554	2.80184981073e-23
3.72246986456	5.66263868152	2.977470669925e-23
3.72246986456	4.59118741132	3.58637396294e-23
3.72246986456	5.28024703268	3.15827579823e-23
3.72246986456	6.51250502681	2.636587638355e-23
3.72246986456	6.98413590315	2.48107316392e-23
3.72246986456	9.23785459502	1.94907742008e-23
3.72246986456	12.2188283135	1.5453220774e-23
3.72246986456	11.3937045208	1.636143869735e-23
3.72246986456	13.103706971	1.462233094485e-23
3.72246986456	10.6243004138	1.732303447685e-23
3.72246986456	8.03233664292	2.19702141819e-23
3.72246986456	7.48992194446	2.334731436635e-23
3.72246986456	8.61403261926	2.06743398244e-23
3.72246986456	15.0703518833	1.311631652315e-23
3.72246986456	9.90685330446	1.83749654003e-23
3.72246986456	17.332156953	1.180884244055e-23
3.72246986456	16.1617358034	1.245689054075e-23
3.72246986456	18.5873391507	1.12358302127e-23
3.72246986456	14.0526678972	1.383611645675e-23
3.72246986456	19.9334207302	1.067094613395e-23
3.72246986456	32.5187695425	7.6875629706e-24
3.72246986456	40.1077163247	6.7450163328e-24
3.72246986456	26.3657587481	8.81037931935e-24
3.72246986456	24.5853085856	9.24265381985e-24
3.72246986456	28.2751478162	8.41380817905e-24
3.72246986456	22.9250902288	9.67829124905e-24
3.72246986456	21.3769845583	1.017187108475e-23
3.72246986456	34.8737551761	7.35506924875e-24
3.72246986456	30.3228134515	8.03508742445e-24
3.72246986456	37.399287156	7.04993196425e-24
3.72246986456	43.0122879635	6.46518810845e-24
3.72246986456	46.1272065673	6.1969690235e-24
3.72246986456	61.0120468806	5.2598360164e-24
3.72246986456	56.8919716792	5.4773937856e-24
3.72246986456	49.4677053104	5.9508302923e-24
3.72246986456	70.1689237744	4.85030092536e-24
3.72246986456	53.0501205423	5.71446799775e-24
3.72246986456	65.4304949308	5.0509194705e-24
3.72246986456	99.5331769033	3.960589970155e-24
3.72246986456	131.65165002	3.35546476391e-24
3.72246986456	80.7000931029	4.4726525681e-24
3.72246986456	151.410337259	3.082825922945e-24
3.72246986456	92.8118129295	4.124408217715e-24
3.72246986456	162.375363735	2.949491045715e-24
3.72246986456	114.471424255	3.64549312016e-24
3.72246986456	75.2505061878	4.65765079089e-24
3.72246986456	200.269109762	2.57834626464e-24
3.72246986456	174.134469452	2.821923016805e-24
3.72246986456	122.761361524	3.500697003255e-24
3.72246986456	106.741297166	3.80327845442e-24
3.72246986456	214.772452999	2.4622902265e-24
3.72246986456	141.185766741	3.216257725635e-24
3.72246986456	86.5443351379	4.29500232909e-24
3.72246986456	264.894174671	2.132715869985e-24
3.72246986456	284.077618096	2.03296976834e-24
3.72246986456	247.006167697	2.24148151069e-24
3.72246986456	230.326117803	2.35145808097e-24
3.72246986456	186.745161051	2.69987241505e-24
3.72246986456	326.712866546	1.837073447215e-24
3.72246986456	375.746945085	1.656998211045e-24
3.72246986456	432.140209945	1.48907783464e-24
3.72246986456	463.435489577	1.409012996005e-24
3.72246986456	350.373174665	1.74471413578e-24
3.72246986456	402.958265501	1.57079575633e-24
3.72246986456	532.989322684	1.31374766921e-24
3.72246986456	612.982010409	1.28265813058e-24
3.72246986456	657.373721672	1.268558321015e-24
3.72246986456	304.650312538	1.93432195066e-24
3.72246986456	571.588021695	1.296914657125e-24
3.72246986456	496.997150593	1.333253089085e-24
3.72246986456	810.785866719	1.229444924055e-24
3.72246986456	704.980248371	1.256926950635e-24
3.72246986456	869.502389359	1.21817218315e-24
3.72246986456	1000.	1.19593583183e-24
3.72246986456	756.0344051	1.243109994875e-24
3.72246986456	932.471119852	1.20700280164e-24
3.99204842413	4.28114966688	1.33601916663e-23
3.99204842413	4.59118741132	1.119450791745e-23
3.99204842413	5.28024703268	8.29071462495e-24
3.99204842413	6.0727228554	6.39411857015e-24
3.99204842413	7.48992194446	4.4726525681e-24
3.99204842413	4.92367786366	9.58955130835e-24
3.99204842413	5.66263868152	7.26082895255e-24
3.99204842413	6.98413590315	4.995396489785e-24
3.99204842413	9.23785459502	3.240045898385e-24
3.99204842413	16.1617358034	1.638783412675e-24
3.99204842413	12.2188283135	2.237355937565e-24
3.99204842413	14.0526678972	1.899013097735e-24
3.99204842413	13.103706971	2.055565880875e-24
3.99204842413	8.03233664292	3.98988339327e-24
3.99204842413	9.90685330446	2.938643628345e-24
3.99204842413	6.51250502681	5.6412486794e-24
3.99204842413	11.3937045208	2.43971356673e-24
3.99204842413	8.61403261926	3.59878351894e-24
3.99204842413	15.0703518833	1.76085939889e-24
3.99204842413	10.6243004138	2.67019366746e-24
3.99204842413	17.332156953	1.52798298869e-24
3.99204842413	19.9334207302	1.34064205449e-24
3.99204842413	18.5873391507	1.42993283529e-24
3.99204842413	21.3769845583	1.256926950635e-24
3.99204842413	40.1077163247	7.5039103372e-25
3.99204842413	22.9250902288	1.17843935593e-24
3.99204842413	30.3228134515	9.29173717775e-25
3.99204842413	24.5853085856	1.10893118771e-24
3.99204842413	28.2751478162	9.83783189595e-25
3.99204842413	37.399287156	7.9011421688e-25
3.99204842413	32.5187695425	8.80835068525e-25
3.99204842413	43.0122879635	7.13979061915e-25
3.99204842413	26.3657587481	1.043522836275e-24
3.99204842413	34.8737551761	8.3347426845e-25
3.99204842413	46.1272065673	6.80586602525e-25
3.99204842413	61.0120468806	5.6503495405e-25
3.99204842413	53.0501205423	6.19554214025e-25
3.99204842413	56.8919716792	5.91666956025e-25
3.99204842413	49.4677053104	6.48755892495e-25
3.99204842413	65.4304949308	5.40596705475e-25
3.99204842413	75.2505061878	4.95757889496e-25
3.99204842413	70.1689237744	5.172154322e-25
3.99204842413	80.7000931029	4.76066776399e-25
3.99204842413	86.5443351379	4.57157778813e-25
3.99204842413	122.761361524	3.88739859391e-25
3.99204842413	92.8118129295	4.406203121245e-25
3.99204842413	151.410337259	3.63124969241e-25
3.99204842413	162.375363735	3.551854385855e-25
3.99204842413	141.185766741	3.705586820135e-25
3.99204842413	131.65165002	3.795404193785e-25
3.99204842413	99.5331769033	4.25464171283e-25
3.99204842413	114.471424255	3.996320155185e-25
3.99204842413	106.741297166	4.115869093995e-25
3.99204842413	186.745161051	3.417066829965e-25
3.99204842413	200.269109762	3.36087803685e-25
3.99204842413	247.006167697	3.19779480316e-25
3.99204842413	230.326117803	3.245272969455e-25
3.99204842413	214.772452999	3.299529020845e-25
3.99204842413	284.077618096	3.104912117505e-25
3.99204842413	264.894174671	3.151011239845e-25
3.99204842413	304.650312538	3.059487422805e-25
3.99204842413	326.712866546	3.02028629617e-25
3.99204842413	350.373174665	2.981587452465e-25
3.99204842413	463.435489577	2.83690891372e-25
3.99204842413	432.140209945	2.86844067286e-25
3.99204842413	402.958265501	2.905670953385e-25
3.99204842413	375.746945085	2.943384455965e-25
3.99204842413	496.997150593	2.80055967928e-25
3.99204842413	571.588021695	2.83690891372e-25
3.99204842413	532.989322684	2.82127325485e-25
3.99204842413	612.982010409	2.847380797665e-25
3.99204842413	657.373721672	2.85263122631e-25
3.99204842413	704.980248371	2.85263122631e-25
3.99204842413	756.0344051	2.847380797665e-25
3.99204842413	810.785866719	2.83690891372e-25
3.99204842413	869.502389359	2.826475542485e-25
3.99204842413	1000.	2.81089738727e-25
3.99204842413	932.471119852	2.82127325485e-25
4.	4.25601487814	1.358355384645e-23
4.	4.81825110663	1.00600552846e-23
4.	5.45476094217	7.8017014365e-24
4.	4.52841566074	1.159328541765e-23
4.	6.99114495323	4.98620218083e-24
4.	6.17535621903	6.20839592635e-24
4.	10.14395196	2.84279460047e-24
4.	7.91470257319	4.07907004923e-24
4.	8.96026577063	3.380282543535e-24
4.	30.9873055676	9.1389478049e-25
4.	35.0808499542	8.28880564625e-25
4.	11.4840077294	2.41289465383e-24
4.	44.9616967109	6.91964980255e-25
4.	16.6629677249	1.588254883485e-24
4.	39.7151675811	7.55941096265e-25
4.	14.718585018	1.806865393055e-24
4.	21.35624713	1.256926950635e-24
4.	13.0010901125	2.07458770875e-24
4.	18.864211	1.409012996005e-24
4.	24.1774909895	1.12539566482e-24
4.	5.12663709912	8.82662522085e-24
4.	5.80388593165	6.92124345365e-24
4.	27.3714322086	1.01134794746e-24
4.	6.57060198651	5.5587175193e-24
4.	7.43860423405	4.52236533922e-24
4.	8.42127297689	3.720121832215e-24
4.	50.9013128798	6.3574131424e-25
4.	12.2190269393	2.237355937565e-24
4.	10.7932026163	2.6166273803e-24
4.	9.53375610798	3.099911121765e-24
4.	15.6606292055	1.69091944976e-24
4.	13.8332082377	1.93432195066e-24
4.	37.3261548357	7.9157114822e-25
4.	22.7231263816	1.189344416575e-24
4.	17.7294596378	1.49733038976e-24
4.	42.2570860283	7.2324599256e-25
4.	32.9706083823	8.71152358515e-25
4.	20.0715906701	1.330799161585e-24
4.	29.123305679	9.60502185035e-25
4.	65.2381397508	5.41593538925e-25
4.	25.7249403419	1.064885313915e-24
4.	57.6255755993	5.86241980765e-25
4.	83.6130668809	4.665164842375e-25
4.	47.839412537	6.63257661815e-25
4.	73.8563534313	5.01268153955e-25
4.	54.1591862333	6.1049016971e-25
4.	121.320175643	3.90894278081e-25
4.	94.6586803766	4.357767280525e-25
4.	107.163462661	4.108293604815e-25
4.	137.347045836	3.739877637725e-25
4.	225.613193053	3.26325845916e-25
4.	176.03211516	3.47419501465e-25
4.	155.491128331	3.59795488095e-25
4.	289.159241389	3.09349310415e-25
4.	419.561813276	2.884337736275e-25
4.	370.603623615	2.948811910585e-25
4.	327.358309289	3.02028629617e-25
4.	69.4136233504	5.2104087503e-25
4.	255.417579173	3.174316834765e-25
4.	199.286646771	3.36087803685e-25
4.	474.987571473	2.826475542485e-25
4.	88.9646141631	4.504695854775e-25
4.	78.5834347622	4.83135015285e-25
4.	61.313826778	5.63994975355e-25
4.	608.772226383	2.847380797665e-25
4.	114.022322869	4.00368917089e-25
4.	129.085118139	3.816438542425e-25
4.	100.717188007	4.23119220195e-25
4.	537.735289329	2.82127325485e-25
4.	240.053276585	3.215517166135e-25
4.	187.298825288	3.417066829965e-25
4.	146.137767637	3.66485260792e-25
4.	165.443138899	3.53879164168e-25
4.	307.666508376	3.053856263665e-25
4.	446.415329901	2.85263122631e-25
4.	348.310458705	2.981587452465e-25
4.	689.193420944	2.85263122631e-25
4.	212.041733418	3.31170857473e-25
4.	394.323634	2.9163966587e-25
4.	271.765254275	3.133644402085e-25
4.	505.38854278	2.80055967928e-25
4.	780.238570171	2.84214003273e-25
4.	883.31114007	2.826475542485e-25
4.	1000.	2.81089738727e-25
4.	647.735913221	2.85263122631e-25
4.	572.152347971	2.83690891372e-25
4.	733.304363364	2.847380797665e-25
4.	830.176740787	2.83168742288e-25
4.	939.846338541	2.82127325485e-25
4.25601487814	4.52841566074	1.05926008518e-23
4.25601487814	5.12663709912	8.02029839295e-24
4.25601487814	5.80388593165	6.2774011891e-24
4.25601487814	4.81825110663	9.1579082247e-24
4.25601487814	6.57060198651	4.98620218083e-24
4.25601487814	8.42127297689	3.336971078005e-24
4.25601487814	9.53375610798	2.77552051534e-24
4.25601487814	7.43860423405	4.056588203765e-24
4.25601487814	20.0715906701	1.17843935593e-24
4.25601487814	10.7932026163	2.35145808097e-24
4.25601487814	13.8332082377	1.72871690807e-24
4.25601487814	12.2190269393	2.00322753166e-24
4.25601487814	32.9706083823	7.5733501407e-25
4.25601487814	17.7294596378	1.330799161585e-24
4.25601487814	29.123305679	8.41187085745e-25
4.25601487814	15.6606292055	1.51118640927e-24
4.25601487814	5.45476094217	7.04993196425e-24
4.25601487814	25.7249403419	9.37772120135e-25
4.25601487814	42.2570860283	6.2413657773e-25
4.25601487814	22.7231263816	1.049306099935e-24
4.25601487814	37.3261548357	6.8688462553e-25
4.25601487814	6.17535621903	5.58952425195e-24
4.25601487814	47.839412537	5.70263683395e-25
4.25601487814	6.99114495323	4.505733322515e-24
4.25601487814	7.91470257319	3.68601215497e-24
4.25601487814	8.96026577063	3.048937502175e-24
4.25601487814	10.14395196	2.554705490795e-24
4.25601487814	21.35624713	1.110976001695e-24
4.25601487814	11.4840077294	2.16837165085e-24
4.25601487814	13.0010901125	1.86091732882e-24
4.25601487814	16.6629677249	1.41682182718e-24
4.25601487814	54.1591862333	5.220016485e-25
4.25601487814	30.9873055676	7.97425788245e-25
4.25601487814	14.718585018	1.614808100855e-24
4.25601487814	24.1774909895	9.91059473545e-25
4.25601487814	61.313826778	4.795878744215e-25
4.25601487814	18.864211	1.252304318785e-24
4.25601487814	39.7151675811	6.54759359975e-25
4.25601487814	50.9013128798	5.4559928777e-25
4.25601487814	27.3714322086	8.87349924785e-25
4.25601487814	35.0808499542	7.2058609259e-25
4.25601487814	44.9616967109	5.9604305924e-25
4.25601487814	69.4136233504	4.414327940765e-25
4.25601487814	114.022322869	3.33006225439e-25
4.25601487814	129.085118139	3.168474325615e-25
4.25601487814	88.9646141631	3.78144574036e-25
4.25601487814	100.717188007	3.532278296095e-25
4.25601487814	78.5834347622	4.078130822855e-25
4.25601487814	187.298825288	2.826475542485e-25
4.25601487814	146.137767637	3.03143508118e-25
4.25601487814	165.443138899	2.92177434916e-25
4.25601487814	57.6255755993	5.0034554165e-25
4.25601487814	348.310458705	2.479930736335e-25
4.25601487814	212.041733418	2.744378142405e-25
4.25601487814	271.765254275	2.59681823116e-25
4.25601487814	121.320175643	3.245272969455e-25
4.25601487814	137.347045836	3.09919735165e-25
4.25601487814	307.666508376	2.535365120645e-25
4.25601487814	65.2381397508	4.60539021594e-25
4.25601487814	394.323634	2.42570839479e-25
4.25601487814	73.8563534313	4.24681080482e-25
4.25601487814	572.152347971	2.37267159536e-25
4.25601487814	505.38854278	2.33795953951e-25
4.25601487814	240.053276585	2.664665331545e-25
4.25601487814	107.163462661	3.42968025125e-25
4.25601487814	446.415329901	2.377046683835e-25
4.25601487814	199.286646771	2.785124359675e-25
4.25601487814	94.6586803766	3.651374287345e-25
4.25601487814	176.03211516	2.87372993487e-25
4.25601487814	155.491128331	2.976099672615e-25
4.25601487814	83.6130668809	3.923371864155e-25
4.25601487814	647.735913221	2.39022041346e-25
4.25601487814	289.159241389	2.563545271915e-25
4.25601487814	225.613193053	2.704228040075e-25
4.25601487814	370.603623615	2.45266973024e-25
4.25601487814	830.176740787	2.385821077995e-25
4.25601487814	733.304363364	2.394627861085e-25
4.25601487814	939.846338541	2.37267159536e-25
4.25601487814	327.358309289	2.507494743865e-25
4.25601487814	419.561813276	2.403467152655e-25
4.25601487814	255.417579173	2.6305230493e-25
4.25601487814	608.772226383	2.385821077995e-25
4.25601487814	537.735289329	2.359594586265e-25
4.25601487814	474.987571473	2.35525161936e-25
4.25601487814	689.193420944	2.394627861085e-25
4.25601487814	883.31114007	2.381429839755e-25
4.25601487814	780.238570171	2.39022041346e-25
4.25601487814	1000.	2.368304559485e-25
4.52841566074	4.81825110663	1.04376316799e-23
4.52841566074	5.12663709912	9.1074342993e-24
4.52841566074	6.99114495323	5.06023311495e-24
4.52841566074	7.91470257319	4.13201342144e-24
4.52841566074	6.17535621903	6.32383027425e-24
4.52841566074	5.45476094217	8.00553658145e-24
4.52841566074	10.14395196	2.88500202249e-24
4.52841566074	8.96026577063	3.424156160495e-24
4.52841566074	13.0010901125	2.09764639761e-24
4.52841566074	14.718585018	1.81687914513e-24
4.52841566074	18.864211	1.3986681288e-24
4.52841566074	11.4840077294	2.4487192832e-24
4.52841566074	27.3714322086	9.91059473545e-25
4.52841566074	39.7151675811	7.28595284215e-25
4.52841566074	44.9616967109	6.63257661815e-25
4.52841566074	30.9873055676	8.9062540021e-25
4.52841566074	21.35624713	1.240821980825e-24
4.52841566074	16.6629677249	1.588254883485e-24
4.52841566074	24.1774909895	1.106890137325e-24
4.52841566074	35.0808499542	8.0332373052e-25
4.52841566074	7.43860423405	4.58106236294e-24
4.52841566074	6.57060198651	5.6412486794e-24
4.52841566074	5.80388593165	7.0629316883e-24
4.52841566074	8.42127297689	3.7753550707e-24
4.52841566074	50.9013128798	6.06007996905e-25
4.52841566074	9.53375610798	3.145935993525e-24
4.52841566074	12.2190269393	2.258060017125e-24
4.52841566074	13.8332082377	1.94862863521e-24
4.52841566074	57.6255755993	5.5574375967e-25
4.52841566074	15.6606292055	1.69716114196e-24
4.52841566074	10.7932026163	2.650589306835e-24
4.52841566074	42.2570860283	6.9579989003e-25
4.52841566074	29.123305679	9.37772120135e-25
4.52841566074	20.0715906701	1.316170154605e-24
4.52841566074	47.839412537	6.345711965e-25
4.52841566074	22.7231263816	1.16978734301e-24
4.52841566074	17.7294596378	1.48907783464e-24
4.52841566074	25.7249403419	1.04544704051e-24
4.52841566074	32.9706083823	8.4584899302e-25
4.52841566074	37.3261548357	7.6434325273e-25
4.52841566074	54.1591862333	5.79797628925e-25
4.52841566074	83.6130668809	4.357767280525e-25
4.52841566074	65.2381397508	5.10588365355e-25
4.52841566074	94.6586803766	4.05565415395e-25
4.52841566074	73.8563534313	4.70833541816e-25
4.52841566074	121.320175643	3.58472259183e-25
4.52841566074	137.347045836	3.404499797375e-25
4.52841566074	155.491128331	3.257252247935e-25
4.52841566074	255.417579173	2.85263122631e-25
4.52841566074	176.03211516	3.133644402085e-25
4.52841566074	199.286646771	3.03143508118e-25
4.52841566074	61.313826778	5.326878052e-25
4.52841566074	225.613193053	2.937966990885e-25
4.52841566074	107.163462661	3.802402730445e-25
4.52841566074	327.358309289	2.70921450215e-25
4.52841566074	370.603623615	2.645101559545e-25
4.52841566074	537.735289329	2.535365120645e-25
4.52841566074	289.159241389	2.779998181225e-25
4.52841566074	608.772226383	2.563545271915e-25
4.52841566074	419.561813276	2.587267847465e-25
4.52841566074	474.987571473	2.53069863816e-25
4.52841566074	100.717188007	3.923371864155e-25
4.52841566074	69.4136233504	4.90308197434e-25
4.52841566074	88.9646141631	4.200127107755e-25
4.52841566074	78.5834347622	4.52966113865e-25
4.52841566074	129.085118139	3.493449203515e-25
4.52841566074	187.298825288	3.082116086785e-25
4.52841566074	146.137767637	3.33006225439e-25
4.52841566074	271.765254275	2.81608054232e-25
4.52841566074	212.041733418	2.981587452465e-25
4.52841566074	165.443138899	3.19779480316e-25
4.52841566074	689.193420944	2.582505835085e-25
4.52841566074	240.053276585	2.89498469427e-25
4.52841566074	348.310458705	2.679433060285e-25
4.52841566074	394.323634	2.6160248887e-25
4.52841566074	572.152347971	2.55411725702e-25
4.52841566074	307.666508376	2.744378142405e-25
4.52841566074	114.022322869	3.68516343215e-25
4.52841566074	446.415329901	2.55882692227e-25
4.52841566074	647.735913221	2.57300808845e-25
4.52841566074	505.38854278	2.512118439525e-25
4.52841566074	780.238570171	2.587267847465e-25
4.52841566074	883.31114007	2.57775258746e-25
4.52841566074	1000.	2.56827232196e-25
4.52841566074	733.304363364	2.587267847465e-25
4.52841566074	830.176740787	2.582505835085e-25
4.52841566074	939.846338541	2.57775258746e-25
4.81825110663	5.12663709912	9.1074342993e-24
4.81825110663	5.80388593165	6.98529136515e-24
4.81825110663	6.57060198651	5.54848638625e-24
4.81825110663	5.45476094217	7.9467605353e-24
4.81825110663	7.43860423405	4.489162473795e-24
4.81825110663	9.53375610798	3.05455959136e-24
4.81825110663	8.42127297689	3.679227841725e-24
4.81825110663	15.6606292055	1.623757460355e-24
4.81825110663	17.7294596378	1.4194343762e-24
4.81825110663	22.7231263816	1.110976001695e-24
4.81825110663	10.7932026163	2.56886381576e-24
4.81825110663	25.7249403419	9.91059473545e-25
4.81825110663	37.3261548357	7.2058609259e-25
4.81825110663	47.839412537	5.94946008375e-25
4.81825110663	32.9706083823	7.97425788245e-25
4.81825110663	12.2190269393	2.180388891425e-24
4.81825110663	13.8332082377	1.871230639835e-24
4.81825110663	20.0715906701	1.252304318785e-24
4.81825110663	29.123305679	8.87349924785e-25
4.81825110663	42.2570860283	6.5355423845e-25
4.81825110663	54.1591862333	5.4359272355e-25
4.81825110663	6.17535621903	6.2198438998e-24
4.81825110663	6.99114495323	4.95872066531e-24
4.81825110663	7.91470257319	4.04166918734e-24
4.81825110663	8.96026577063	3.336971078005e-24
4.81825110663	10.14395196	2.785765796245e-24
4.81825110663	61.313826778	4.985054082725e-25
4.81825110663	16.6629677249	1.516764652765e-24
4.81825110663	18.864211	1.330799161585e-24
4.81825110663	11.4840077294	2.364489997085e-24
4.81825110663	24.1774909895	1.04737479288e-24
4.81825110663	35.0808499542	7.5733501407e-25
4.81825110663	21.35624713	1.17843935593e-24
4.81825110663	27.3714322086	9.37772120135e-25
4.81825110663	13.0010901125	2.018043857545e-24
4.81825110663	30.9873055676	8.41187085745e-25
4.81825110663	44.9616967109	6.2413657773e-25
4.81825110663	50.9013128798	5.6816641031e-25
4.81825110663	14.718585018	1.741502891025e-24
4.81825110663	39.7151675811	6.8688462553e-25
4.81825110663	57.6255755993	5.20081869915e-25
4.81825110663	69.4136233504	4.58845285656e-25
4.81825110663	88.9646141631	3.916150676985e-25
4.81825110663	129.085118139	3.227386606995e-25
4.81825110663	78.5834347622	4.23119220195e-25
4.81825110663	100.717188007	3.651374287345e-25
4.81825110663	114.022322869	3.417066829965e-25
4.81825110663	65.2381397508	4.778240820385e-25
4.81825110663	212.041733418	2.724229124955e-25
4.81825110663	146.137767637	3.065128965525e-25
4.81825110663	240.053276585	2.640233100955e-25
4.81825110663	348.310458705	2.43466241396e-25
4.81825110663	307.666508376	2.498272867405e-25
4.81825110663	187.298825288	2.82127325485e-25
4.81825110663	271.765254275	2.563545271915e-25
4.81825110663	165.443138899	2.93255949695e-25
4.81825110663	572.152347971	2.32507384634e-25
4.81825110663	394.323634	2.377046683835e-25
4.81825110663	647.735913221	2.35525161936e-25
4.81825110663	446.415329901	2.32507384634e-25
4.81825110663	505.38854278	2.286841321245e-25
4.81825110663	94.6586803766	3.78144574036e-25
4.81825110663	137.347045836	3.139422686585e-25
4.81825110663	107.163462661	3.532278296095e-25
4.81825110663	121.320175643	3.317815200715e-25
4.81825110663	83.6130668809	4.07062479309e-25
4.81825110663	73.8563534313	4.406203121245e-25
4.81825110663	225.613193053	2.679433060285e-25
4.81825110663	155.491128331	2.99811158185e-25
4.81825110663	370.603623615	2.407899026605e-25
4.81825110663	327.358309289	2.466262567145e-25
4.81825110663	255.417579173	2.60160663489e-25
4.81825110663	733.304363364	2.37267159536e-25
4.81825110663	289.159241389	2.53069863816e-25
4.81825110663	199.286646771	2.76977411202e-25
4.81825110663	608.772226383	2.34227062068e-25
4.81825110663	419.561813276	2.35091664593e-25
4.81825110663	176.03211516	2.87372993487e-25
4.81825110663	689.193420944	2.363945561385e-25
4.81825110663	474.987571473	2.30375531914e-25
4.81825110663	537.735289329	2.308003329425e-25
4.81825110663	939.846338541	2.37267159536e-25
4.81825110663	830.176740787	2.377046683835e-25
4.81825110663	780.238570171	2.377046683835e-25
4.81825110663	1000.	2.368304559485e-25
4.81825110663	883.31114007	2.37267159536e-25
5.12663709912	5.45476094217	3.240045898385e-24
5.12663709912	6.17535621903	2.4622902265e-24
5.12663709912	8.96026577063	1.277940866525e-24
5.12663709912	7.91470257319	1.559263092295e-24
5.12663709912	6.99114495323	1.93432195066e-24
5.12663709912	10.14395196	1.059016185225e-24
5.12663709912	5.80388593165	2.81154475958e-24
5.12663709912	13.0010901125	7.55941096265e-25
5.12663709912	21.35624713	4.30986387796e-25
5.12663709912	11.4840077294	8.88986153935e-25
5.12663709912	14.718585018	6.4756182069e-25
5.12663709912	24.1774909895	3.823475865375e-25
5.12663709912	18.864211	4.89405757546e-25
5.12663709912	27.3714322086	3.410777525765e-25
5.12663709912	50.9013128798	2.058882065055e-25
5.12663709912	6.57060198651	2.17637576271e-24
5.12663709912	35.0808499542	2.75450846745e-25
5.12663709912	30.9873055676	3.059487422805e-25
5.12663709912	16.6629677249	5.5985416676e-25
5.12663709912	39.7151675811	2.493674655305e-25
5.12663709912	57.6255755993	1.88463663972e-25
5.12663709912	7.43860423405	1.73829755674e-24
5.12663709912	9.53375610798	1.163340045475e-24
5.12663709912	44.9616967109	2.261702879155e-25
5.12663709912	8.42127297689	1.40383103349e-24
5.12663709912	10.7932026163	9.71178003145e-25
5.12663709912	22.7231263816	4.05565415395e-25
5.12663709912	15.6606292055	6.01558731875e-25
5.12663709912	12.2190269393	8.19768972195e-25
5.12663709912	25.7249403419	3.61123601443e-25
5.12663709912	65.2381397508	1.728318862315e-25
5.12663709912	13.8332082377	6.99656053095e-25
5.12663709912	54.1591862333	1.969833641875e-25
5.12663709912	29.123305679	3.227386606995e-25
5.12663709912	17.7294596378	5.2296419359e-25
5.12663709912	20.0715906701	4.58845285656e-25
5.12663709912	73.8563534313	1.593750556305e-25
5.12663709912	32.9706083823	2.900322902135e-25
5.12663709912	42.2570860283	2.37267159536e-25
5.12663709912	37.3261548357	2.62084870855e-25
5.12663709912	83.6130668809	1.47236982726e-25
5.12663709912	94.6586803766	1.36525453777e-25
5.12663709912	47.839412537	2.159899533655e-25
5.12663709912	107.163462661	1.272947781145e-25
5.12663709912	137.347045836	1.129289754135e-25
5.12663709912	199.286646771	9.9083127712e-26
5.12663709912	61.313826778	1.803124481315e-25
5.12663709912	121.320175643	1.19345978109e-25
5.12663709912	155.491128331	1.074492102195e-25
5.12663709912	289.159241389	9.0697614999e-26
5.12663709912	176.03211516	1.02801939303e-25
5.12663709912	255.417579173	9.30672726495e-26
5.12663709912	69.4136233504	1.659671397685e-25
5.12663709912	225.613193053	9.58513573205e-26
5.12663709912	327.358309289	8.87145608005e-26
5.12663709912	419.561813276	8.5347976047e-26
5.12663709912	78.5834347622	1.53044803885e-25
5.12663709912	88.9646141631	1.41649559684e-25
5.12663709912	537.735289329	8.48775796125e-26
5.12663709912	370.603623615	8.69348735455e-26
5.12663709912	100.717188007	1.31829349333e-25
5.12663709912	114.022322869	1.23142835151e-25
5.12663709912	474.987571473	8.4099339819e-26
5.12663709912	146.137767637	1.10053603621e-25
5.12663709912	129.085118139	1.158794720785e-25
5.12663709912	608.772226383	8.66151509755e-26
5.12663709912	165.443138899	1.050998914705e-25
5.12663709912	212.041733418	9.7274477615e-26
5.12663709912	780.238570171	8.88781460405e-26
5.12663709912	689.193420944	8.79011398505e-26
5.12663709912	240.053276585	9.42752183815e-26
5.12663709912	307.666508376	8.97006080265e-26
5.12663709912	187.298825288	1.00925406519e-25
5.12663709912	271.765254275	9.18748042925e-26
5.12663709912	446.415329901	8.47213576405e-26
5.12663709912	883.31114007	8.9370713845e-26
5.12663709912	572.152347971	8.5820979446e-26
5.12663709912	1000.	8.9370713845e-26
5.12663709912	348.310458705	8.77393528455e-26
5.12663709912	394.323634	8.613777049e-26
5.12663709912	505.38854278	8.37900455625e-26
5.12663709912	647.735913221	8.72557763075e-26
5.12663709912	733.304363364	8.838829303e-26
5.12663709912	830.176740787	8.9206222006e-26
5.12663709912	939.846338541	8.9370713845e-26
5.45476094217	5.80388593165	2.98227413607e-24
5.45476094217	6.57060198651	2.28315796942e-24
5.45476094217	7.43860423405	1.806865393055e-24
5.45476094217	9.53375610798	1.20035039064e-24
5.45476094217	10.7932026163	9.9838957454e-25
5.45476094217	8.42127297689	1.46189640797e-24
5.45476094217	6.17535621903	2.597416299315e-24
5.45476094217	29.123305679	3.239299861535e-25
5.45476094217	12.2190269393	8.39638833475e-25
5.45476094217	17.7294596378	5.30728725865e-25
5.45476094217	13.8332082377	7.13979061915e-25
5.45476094217	42.2570860283	2.363945561385e-25
5.45476094217	37.3261548357	2.6160248887e-25
5.45476094217	15.6606292055	6.1274367252e-25
5.45476094217	6.99114495323	2.018043857545e-24
5.45476094217	22.7231263816	4.08565069336e-25
5.45476094217	47.839412537	2.14799522043e-25
5.45476094217	54.1591862333	1.955371271765e-25
5.45476094217	25.7249403419	3.63124969241e-25
5.45476094217	61.313826778	1.786591691025e-25
5.45476094217	32.9706083823	2.905670953385e-25
5.45476094217	7.91470257319	1.614808100855e-24
5.45476094217	10.14395196	1.088688906845e-24
5.45476094217	20.0715906701	4.639452728145e-25
5.45476094217	8.96026577063	1.31859710694e-24
5.45476094217	11.4840077294	9.1053372668e-25
5.45476094217	30.9873055676	3.065128965525e-25
5.45476094217	69.4136233504	1.63840607456e-25
5.45476094217	13.0010901125	7.7426387406e-25
5.45476094217	14.718585018	6.60818382435e-25
5.45476094217	24.1774909895	3.851755161425e-25
5.45476094217	27.3714322086	3.42968025125e-25
5.45476094217	57.6255755993	1.86735646708e-25
5.45476094217	16.6629677249	5.69214080925e-25
5.45476094217	18.864211	4.95757889496e-25
5.45476094217	44.9616967109	2.253384957615e-25
5.45476094217	78.5834347622	1.508057667635e-25
5.45476094217	35.0808499542	2.75450846745e-25
5.45476094217	39.7151675811	2.48450360533e-25
5.45476094217	88.9646141631	1.39320334591e-25
5.45476094217	65.2381397508	1.70932006112e-25
5.45476094217	100.717188007	1.291847438615e-25
5.45476094217	50.9013128798	2.04753451087e-25
5.45476094217	114.022322869	1.20450383798e-25
5.45476094217	21.35624713	4.34974656409e-25
5.45476094217	129.085118139	1.129289754135e-25
5.45476094217	165.443138899	1.014847409345e-25
5.45476094217	187.298825288	9.7274477615e-26
5.45476094217	212.041733418	9.3583056835e-26
5.45476094217	307.666508376	8.56630210935e-26
5.45476094217	73.8563534313	1.570434072715e-25
5.45476094217	146.137767637	1.066603262175e-25
5.45476094217	83.6130668809	1.450829137105e-25
5.45476094217	394.323634	8.21091481445e-26
5.45476094217	446.415329901	8.0758980247e-26
5.45476094217	348.310458705	8.37900455625e-26
5.45476094217	240.053276585	9.05306809235e-26
5.45476094217	107.163462661	1.247411398815e-25
5.45476094217	505.38854278	7.97242176955e-26
5.45476094217	271.765254275	8.79011398505e-26
5.45476094217	121.320175643	1.16521682787e-25
5.45476094217	94.6586803766	1.342804873015e-25
5.45476094217	572.152347971	8.1807173266e-26
5.45476094217	733.304363364	8.47213576405e-26
5.45476094217	176.03211516	9.9265832074e-26
5.45476094217	137.347045836	1.09648856716e-25
5.45476094217	647.735913221	8.34818888055e-26
5.45476094217	155.491128331	1.0394456534e-25
5.45476094217	199.286646771	9.53230713685e-26
5.45476094217	225.613193053	9.20442168645e-26
5.45476094217	327.358309289	8.47213576405e-26
5.45476094217	939.846338541	8.5979229066e-26
5.45476094217	830.176740787	8.55053534725e-26
5.45476094217	474.987571473	8.00185037585e-26
5.45476094217	419.561813276	8.135629201e-26
5.45476094217	255.417579173	8.9206222006e-26
5.45476094217	537.735289329	8.09078957915e-26
5.45476094217	289.159241389	8.6774865008e-26
5.45476094217	608.772226383	8.27164460565e-26
5.45476094217	780.238570171	8.5190888284e-26
5.45476094217	370.603623615	8.2868971071e-26
5.45476094217	689.193420944	8.4099339819e-26
5.45476094217	1000.	8.613777049e-26
5.45476094217	883.31114007	8.5820979446e-26
5.80388593165	6.17535621903	2.745010194795e-24
5.80388593165	6.99114495323	2.12487232721e-24
5.80388593165	8.96026577063	1.360546779565e-24
5.80388593165	10.14395196	1.119193032575e-24
5.80388593165	6.57060198651	2.408453585145e-24
5.80388593165	11.4840077294	9.326035774e-25
5.80388593165	7.91470257319	1.67850484662e-24
5.80388593165	13.0010901125	7.9157114822e-25
5.80388593165	14.718585018	6.73105153445e-25
5.80388593165	39.7151675811	2.479930736335e-25
5.80388593165	18.864211	5.01268153955e-25
5.80388593165	57.6255755993	1.850234735785e-25
5.80388593165	7.43860423405	1.881601107815e-24
5.80388593165	35.0808499542	2.75450846745e-25
5.80388593165	16.6629677249	5.7873047869e-25
5.80388593165	21.35624713	4.38999831725e-25
5.80388593165	50.9013128798	2.032501666835e-25
5.80388593165	44.9616967109	2.24096539831e-25
5.80388593165	24.1774909895	3.87310181037e-25
5.80388593165	65.2381397508	1.69053010706e-25
5.80388593165	8.42127297689	1.513972961885e-24
5.80388593165	10.7932026163	1.026363590735e-24
5.80388593165	9.53375610798	1.238538177995e-24
5.80388593165	30.9873055676	3.070780910965e-25
5.80388593165	27.3714322086	3.436004411145e-25
5.80388593165	12.2190269393	8.5999030775e-25
5.80388593165	13.8332082377	7.27254263505e-25
5.80388593165	20.0715906701	4.682385368765e-25
5.80388593165	73.8563534313	1.550312144935e-25
5.80388593165	15.6606292055	6.2298781916e-25
5.80388593165	42.2570860283	2.35525161936e-25
5.80388593165	37.3261548357	2.61120994736e-25
5.80388593165	61.313826778	1.766952317125e-25
5.80388593165	17.7294596378	5.37617199985e-25
5.80388593165	47.839412537	2.13222480144e-25
5.80388593165	54.1591862333	1.93744253556e-25
5.80388593165	83.6130668809	1.426972320045e-25
5.80388593165	32.9706083823	2.905670953385e-25
5.80388593165	25.7249403419	3.64465372705e-25
5.80388593165	69.4136233504	1.617413223425e-25
5.80388593165	22.7231263816	4.115869093995e-25
5.80388593165	29.123305679	3.245272969455e-25
5.80388593165	94.6586803766	1.31829349333e-25
5.80388593165	121.320175643	1.13764223769e-25
5.80388593165	155.491128331	1.007396476165e-25
5.80388593165	107.163462661	1.22238729738e-25
5.80388593165	137.347045836	1.066603262175e-25
5.80388593165	78.5834347622	1.48599486632e-25
5.80388593165	176.03211516	9.58513573205e-26
5.80388593165	255.417579173	8.5347976047e-26
5.80388593165	225.613193053	8.838829303e-26
5.80388593165	289.159241389	8.2868971071e-26
5.80388593165	199.286646771	9.1705703534e-26
5.80388593165	370.603623615	7.89932289115e-26
5.80388593165	474.987571473	7.61356861715e-26
5.80388593165	88.9646141631	1.370294102845e-25
5.80388593165	327.358309289	8.0758980247e-26
5.80388593165	100.717188007	1.26826622909e-25
5.80388593165	129.085118139	1.10053603621e-25
5.80388593165	537.735289329	7.68402317815e-26
5.80388593165	419.561813276	7.7408559591e-26
5.80388593165	165.443138899	9.81746377055e-26
5.80388593165	608.772226383	7.88478374185e-26
5.80388593165	780.238570171	8.165660255e-26
5.80388593165	689.193420944	8.03138761195e-26
5.80388593165	883.31114007	8.2412237703e-26
5.80388593165	146.137767637	1.035622857985e-25
5.80388593165	271.765254275	8.4099339819e-26
5.80388593165	212.041733418	9.0031719946e-26
5.80388593165	114.022322869	1.17816801435e-25
5.80388593165	187.298825288	9.37556193395e-26
5.80388593165	394.323634	7.81248841375e-26
5.80388593165	240.053276585	8.6774865008e-26
5.80388593165	307.666508376	8.1807173266e-26
5.80388593165	505.38854278	7.58556800445e-26
5.80388593165	1000.	8.2868971071e-26
5.80388593165	348.310458705	7.98712251895e-26
5.80388593165	572.152347971	7.78375622865e-26
5.80388593165	446.415329901	7.66988030015e-26
5.80388593165	647.735913221	7.95774807765e-26
5.80388593165	830.176740787	8.21091481445e-26
5.80388593165	733.304363364	8.10570859295e-26
5.80388593165	939.846338541	8.27164460565e-26
6.17535621903	6.57060198651	2.54062519961e-24
6.17535621903	8.42127297689	1.57079575633e-24
6.17535621903	7.43860423405	1.963041135255e-24
6.17535621903	9.53375610798	1.280297325955e-24
6.17535621903	12.2190269393	8.80835068525e-25
6.17535621903	6.99114495323	2.225024722405e-24
6.17535621903	20.0715906701	4.751905486495e-25
6.17535621903	10.7932026163	1.055121414775e-24
6.17535621903	15.6606292055	6.3574131424e-25
6.17535621903	29.123305679	3.26325845916e-25
6.17535621903	25.7249403419	3.671610413945e-25
6.17535621903	13.8332082377	7.43510722505e-25
6.17535621903	42.2570860283	2.35525161936e-25
6.17535621903	8.96026577063	1.409012996005e-24
6.17535621903	69.4136233504	1.60258321368e-25
6.17535621903	32.9706083823	2.9163966587e-25
6.17535621903	17.7294596378	5.47613258815e-25
6.17535621903	54.1591862333	1.930317154435e-25
6.17535621903	22.7231263816	4.161616277595e-25
6.17535621903	47.839412537	2.128300321445e-25
6.17535621903	37.3261548357	2.6160248887e-25
6.17535621903	7.91470257319	1.757618437865e-24
6.17535621903	61.313826778	1.753979486405e-25
6.17535621903	13.0010901125	8.10757540295e-25
6.17535621903	10.14395196	1.154798890555e-24
6.17535621903	11.4840077294	9.587343266e-25
6.17535621903	27.3714322086	3.4614178803e-25
6.17535621903	78.5834347622	1.46965984756e-25
6.17535621903	16.6629677249	5.89490967585e-25
6.17535621903	21.35624713	4.438792400455e-25
6.17535621903	88.9646141631	1.35273656289e-25
6.17535621903	44.9616967109	2.236840775115e-25
6.17535621903	24.1774909895	3.90894278081e-25
6.17535621903	30.9873055676	3.082116086785e-25
6.17535621903	14.718585018	6.88151206635e-25
6.17535621903	35.0808499542	2.759587644135e-25
6.17535621903	73.8563534313	1.533270108955e-25
6.17535621903	18.864211	5.09648598675e-25
6.17535621903	57.6255755993	1.840037143955e-25
6.17535621903	39.7151675811	2.479930736335e-25
6.17535621903	100.717188007	1.247411398815e-25
6.17535621903	114.022322869	1.156661893755e-25
6.17535621903	50.9013128798	2.025026684355e-25
6.17535621903	129.085118139	1.076473412215e-25
6.17535621903	65.2381397508	1.675029690965e-25
6.17535621903	146.137767637	1.007396476165e-25
6.17535621903	165.443138899	9.514762388e-26
6.17535621903	212.041733418	8.66151509755e-26
6.17535621903	94.6586803766	1.299006931525e-25
6.17535621903	83.6130668809	1.408688563685e-25
6.17535621903	187.298825288	9.05306809235e-26
6.17535621903	394.323634	7.44710206555e-26
6.17535621903	505.38854278	7.21748593005e-26
6.17535621903	240.053276585	8.33282356815e-26
6.17535621903	307.666508376	7.826894254e-26
6.17535621903	348.310458705	7.6276076592e-26
6.17535621903	121.320175643	1.11482019615e-25
6.17535621903	107.163462661	1.200074003935e-25
6.17535621903	271.765254275	8.06103387895e-26
6.17535621903	446.415329901	7.3111636653e-26
6.17535621903	572.152347971	7.43339525425e-26
6.17535621903	733.304363364	7.7551297127e-26
6.17535621903	137.347045836	1.04136233951e-25
6.17535621903	647.735913221	7.61356861715e-26
6.17535621903	176.03211516	9.2724996801e-26
6.17535621903	155.491128331	9.78135783725e-26
6.17535621903	830.176740787	7.87027135275e-26
6.17535621903	939.846338541	7.94310139355e-26
6.17535621903	199.286646771	8.85512766485e-26
6.17535621903	225.613193053	8.48775796125e-26
6.17535621903	255.417579173	8.1958021627e-26
6.17535621903	537.735289329	7.32464508765e-26
6.17535621903	419.561813276	7.3788198266e-26
6.17535621903	327.358309289	7.7266084772e-26
6.17535621903	370.603623615	7.52987533595e-26
6.17535621903	289.159241389	7.94310139355e-26
6.17535621903	474.987571473	7.24412784115e-26
6.17535621903	608.772226383	7.52987533595e-26
6.17535621903	780.238570171	7.81248841375e-26
6.17535621903	689.193420944	7.68402317815e-26
6.17535621903	883.31114007	7.91388884985e-26
6.17535621903	1000.	7.97242176955e-26
6.57060198651	6.99114495323	2.32989763757e-24
6.57060198651	7.91470257319	1.826948393995e-24
6.57060198651	8.96026577063	1.46459207227e-24
6.57060198651	10.14395196	1.191537508555e-24
6.57060198651	7.43860423405	2.059356242175e-24
6.57060198651	11.4840077294	9.91059473545e-25
6.57060198651	8.42127297689	1.62675158839e-24
6.57060198651	27.3714322086	3.487019313245e-25
6.57060198651	16.6629677249	5.993463642e-25
6.57060198651	13.0010901125	8.3040897918e-25
6.57060198651	30.9873055676	3.09919735165e-25
6.57060198651	14.718585018	7.02238693995e-25
6.57060198651	9.53375610798	1.31859710694e-24
6.57060198651	18.864211	5.172154322e-25
6.57060198651	57.6255755993	1.829895756285e-25
6.57060198651	73.8563534313	1.519211604715e-25
6.57060198651	50.9013128798	2.02129950854e-25
6.57060198651	24.1774909895	3.94511541699e-25
6.57060198651	65.2381397508	1.665797743925e-25
6.57060198651	21.35624713	4.496404708015e-25
6.57060198651	44.9616967109	2.232723743525e-25
6.57060198651	10.7932026163	1.08468500828e-24
6.57060198651	39.7151675811	2.479930736335e-25
6.57060198651	35.0808499542	2.76977411202e-25
6.57060198651	12.2190269393	9.0218507227e-25
6.57060198651	15.6606292055	6.48755892495e-25
6.57060198651	13.8332082377	7.6013056536e-25
6.57060198651	20.0715906701	4.822457780435e-25
6.57060198651	17.7294596378	5.56768523535e-25
6.57060198651	29.123305679	3.287394260015e-25
6.57060198651	107.163462661	1.1825169868e-25
6.57060198651	32.9706083823	2.927161955815e-25
6.57060198651	94.6586803766	1.2823627921e-25
6.57060198651	22.7231263816	4.207871933345e-25
6.57060198651	78.5834347622	1.45350439391e-25
6.57060198651	42.2570860283	2.35525161936e-25
6.57060198651	25.7249403419	3.705586820135e-25
6.57060198651	54.1591862333	1.92321797851e-25
6.57060198651	69.4136233504	1.59081716853e-25
6.57060198651	61.313826778	1.744312406585e-25
6.57060198651	83.6130668809	1.39320334591e-25
6.57060198651	37.3261548357	2.62084870855e-25
6.57060198651	47.839412537	2.12438306468e-25
6.57060198651	121.320175643	1.094470418115e-25
6.57060198651	176.03211516	9.0031719946e-26
6.57060198651	137.347045836	1.01859351633e-25
6.57060198651	155.491128331	9.54988423735e-26
6.57060198651	225.613193053	8.1958021627e-26
6.57060198651	100.717188007	1.23142835151e-25
6.57060198651	114.022322869	1.13764223769e-25
6.57060198651	199.286646771	8.56630210935e-26
6.57060198651	255.417579173	7.88478374185e-26
6.57060198651	419.561813276	7.0466857735e-26
6.57060198651	289.159241389	7.61356861715e-26
6.57060198651	537.735289329	6.9820749386e-26
6.57060198651	88.9646141631	1.33540398721e-25
6.57060198651	780.238570171	7.50218252415e-26
6.57060198651	327.358309289	7.39242600355e-26
6.57060198651	474.987571473	6.90532344525e-26
6.57060198651	370.603623615	7.2042017402e-26
6.57060198651	608.772226383	7.1909420006e-26
6.57060198651	129.085118139	1.054878467765e-25
6.57060198651	689.193420944	7.3652386926e-26
6.57060198651	883.31114007	7.61356861715e-26
6.57060198651	187.298825288	8.77393528455e-26
6.57060198651	165.443138899	9.25543312155e-26
6.57060198651	146.137767637	9.85370298175e-26
6.57060198651	1000.	7.68402317815e-26
6.57060198651	240.053276585	8.03138761195e-26
6.57060198651	271.765254275	7.7408559591e-26
6.57060198651	212.041733418	8.37900455625e-26
6.57060198651	446.415329901	6.96922403595e-26
6.57060198651	307.666508376	7.50218252415e-26
6.57060198651	572.152347971	7.0988046622e-26
6.57060198651	505.38854278	6.86726466895e-26
6.57060198651	830.176740787	7.5576703703e-26
6.57060198651	348.310458705	7.29770705625e-26
6.57060198651	394.323634	7.12500848505e-26
6.57060198651	647.735913221	7.2842752149e-26
6.57060198651	939.846338541	7.65576345295e-26
6.57060198651	733.304363364	7.43339525425e-26
6.99114495323	7.91470257319	1.895517857035e-24
6.99114495323	8.42127297689	1.68159992612e-24
6.99114495323	8.96026577063	1.513972961885e-24
6.99114495323	7.43860423405	2.14848992103e-24
6.99114495323	9.53375610798	1.35804261649e-24
6.99114495323	11.4840077294	1.01695289603e-24
6.99114495323	10.14395196	1.231711959375e-24
6.99114495323	10.7932026163	1.113024586215e-24
6.99114495323	13.0010901125	8.48971276025e-25
6.99114495323	14.718585018	7.1661457335e-25
6.99114495323	15.6606292055	6.60818382435e-25
6.99114495323	21.35624713	4.554764781565e-25
6.99114495323	13.8332082377	7.75691578155e-25
6.99114495323	22.7231263816	4.262487060645e-25
6.99114495323	16.6629677249	6.09366528125e-25
6.99114495323	17.7294596378	5.6607685042e-25
6.99114495323	12.2190269393	9.2405256524e-25
6.99114495323	18.864211	5.25862491275e-25
6.99114495323	24.1774909895	3.98896470257e-25
6.99114495323	20.0715906701	4.885049786495e-25
6.99114495323	30.9873055676	3.11637328187e-25
6.99114495323	29.123305679	3.30561318834e-25
6.99114495323	27.3714322086	3.512810100205e-25
6.99114495323	25.7249403419	3.739877637725e-25
6.99114495323	35.0808499542	2.779998181225e-25
6.99114495323	32.9706083823	2.943384455965e-25
6.99114495323	47.839412537	2.120473017845e-25
6.99114495323	50.9013128798	2.017579192805e-25
6.99114495323	37.3261548357	2.62568142328e-25
6.99114495323	61.313826778	1.737897304995e-25
6.99114495323	42.2570860283	2.35525161936e-25
6.99114495323	39.7151675811	2.489084906475e-25
6.99114495323	54.1591862333	1.916144911395e-25
6.99114495323	57.6255755993	1.82652772995e-25
6.99114495323	73.8563534313	1.508057667635e-25
6.99114495323	65.2381397508	1.65661667888e-25
6.99114495323	78.5834347622	1.442832874215e-25
6.99114495323	44.9616967109	2.236840775115e-25
6.99114495323	69.4136233504	1.58204935986e-25
6.99114495323	83.6130668809	1.38042910931e-25
6.99114495323	94.6586803766	1.26826622909e-25
6.99114495323	88.9646141631	1.323159711065e-25
6.99114495323	114.022322869	1.120998593885e-25
6.99114495323	107.163462661	1.167365429775e-25
6.99114495323	100.717188007	1.21565009454e-25
6.99114495323	137.347045836	1.000000247175e-25
6.99114495323	165.443138899	9.03640541e-26
6.99114495323	121.320175643	1.078458375675e-25
6.99114495323	176.03211516	8.77393528455e-26
6.99114495323	199.286646771	8.3021777334e-26
6.99114495323	146.137767637	9.6560295733e-26
6.99114495323	212.041733418	8.10570859295e-26
6.99114495323	129.085118139	1.037532495055e-25
6.99114495323	255.417579173	7.59955541475e-26
6.99114495323	289.159241389	7.3381513691e-26
6.99114495323	155.491128331	9.3238884074e-26
6.99114495323	187.298825288	8.5347976047e-26
6.99114495323	240.053276585	7.7551297127e-26
6.99114495323	225.613193053	7.9284816675e-26
6.99114495323	271.765254275	7.46083415155e-26
6.99114495323	394.323634	6.8168457294e-26
6.99114495323	307.666508376	7.21748593005e-26
6.99114495323	327.358309289	7.0988046622e-26
6.99114495323	419.561813276	6.72950167605e-26
6.99114495323	537.735289329	6.66779909195e-26
6.99114495323	370.603623615	6.90532344525e-26
6.99114495323	348.310458705	6.9949495377e-26
6.99114495323	474.987571473	6.5945023224e-26
6.99114495323	572.152347971	6.7792745991e-26
6.99114495323	608.772226383	6.8799275636e-26
6.99114495323	505.38854278	6.55815664055e-26
6.99114495323	733.304363364	7.1381466465e-26
6.99114495323	780.238570171	7.2042017402e-26
6.99114495323	689.193420944	7.05967951175e-26
6.99114495323	446.415329901	6.6555266317e-26
6.99114495323	939.846338541	7.3788198266e-26
6.99114495323	647.735913221	6.9820749386e-26
6.99114495323	883.31114007	7.32464508765e-26
6.99114495323	830.176740787	7.27086809555e-26
6.99114495323	1000.	7.4060572696e-26
7.43860423405	8.42127297689	1.747931301915e-24
7.43860423405	7.91470257319	1.95942804734e-24
7.43860423405	8.96026577063	1.559263092295e-24
7.43860423405	10.14395196	1.263892912185e-24
7.43860423405	9.53375610798	1.396093801235e-24
7.43860423405	13.8332082377	7.9011421688e-25
7.43860423405	14.718585018	7.299387777e-25
7.43860423405	10.7932026163	1.14000248472e-24
7.43860423405	16.6629677249	6.19554214025e-25
7.43860423405	11.4840077294	1.039685046105e-24
7.43860423405	17.7294596378	5.75540798435e-25
7.43860423405	22.7231263816	4.30986387796e-25
7.43860423405	12.2190269393	9.44708095765e-25
7.43860423405	21.35624713	4.62239009621e-25
7.43860423405	24.1774909895	4.033301365485e-25
7.43860423405	13.0010901125	8.6635099142e-25
7.43860423405	20.0715906701	4.95757889496e-25
7.43860423405	15.6606292055	6.73105153445e-25
7.43860423405	18.864211	5.3367005503e-25
7.43860423405	25.7249403419	3.78144574036e-25
7.43860423405	27.3714322086	3.54531699755e-25
7.43860423405	29.123305679	3.336202723645e-25
7.43860423405	30.9873055676	3.139422686585e-25
7.43860423405	32.9706083823	2.959696862145e-25
7.43860423405	39.7151675811	2.498272867405e-25
7.43860423405	37.3261548357	2.640233100955e-25
7.43860423405	44.9616967109	2.24096539831e-25
7.43860423405	47.839412537	2.12438306468e-25
7.43860423405	54.1591862333	1.916144911395e-25
7.43860423405	35.0808499542	2.795405091255e-25
7.43860423405	42.2570860283	2.363945561385e-25
7.43860423405	50.9013128798	2.017579192805e-25
7.43860423405	57.6255755993	1.823165902655e-25
7.43860423405	61.313826778	1.734698606995e-25
7.43860423405	73.8563534313	1.502511446035e-25
7.43860423405	94.6586803766	1.25663753689e-25
7.43860423405	69.4136233504	1.573329875075e-25
7.43860423405	83.6130668809	1.370294102845e-25
7.43860423405	65.2381397508	1.65356758246e-25
7.43860423405	78.5834347622	1.43488068283e-25
7.43860423405	88.9646141631	1.311027702295e-25
7.43860423405	107.163462661	1.15453299231e-25
7.43860423405	121.320175643	1.06464011872e-25
7.43860423405	100.717188007	1.20450383798e-25
7.43860423405	114.022322869	1.108675850735e-25
7.43860423405	129.085118139	1.02235345132e-25
7.43860423405	165.443138899	8.85512766485e-26
7.43860423405	155.491128331	9.1536914015e-26
7.43860423405	199.286646771	8.09078957915e-26
7.43860423405	137.347045836	9.85370298175e-26
7.43860423405	187.298825288	8.33282356815e-26
7.43860423405	146.137767637	9.49724993125e-26
7.43860423405	240.053276585	7.51601617575e-26
7.43860423405	225.613193053	7.69819213495e-26
7.43860423405	176.03211516	8.5820979446e-26
7.43860423405	255.417579173	7.3652386926e-26
7.43860423405	289.159241389	7.07269720985e-26
7.43860423405	348.310458705	6.72950167605e-26
7.43860423405	327.358309289	6.842008757e-26
7.43860423405	212.041733418	7.88478374185e-26
7.43860423405	370.603623615	6.63104943405e-26
7.43860423405	271.765254275	7.21748593005e-26
7.43860423405	307.666508376	6.9563967861e-26
7.43860423405	419.561813276	6.4622111671e-26
7.43860423405	474.987571473	6.30928441535e-26
7.43860423405	505.38854278	6.27451071555e-26
7.43860423405	394.323634	6.5460859834e-26
7.43860423405	608.772226383	6.60666225685e-26
7.43860423405	572.152347971	6.4980251136e-26
7.43860423405	446.415329901	6.37941103645e-26
7.43860423405	647.735913221	6.70475241855e-26
7.43860423405	689.193420944	6.79177524445e-26
7.43860423405	537.735289329	6.39117435325e-26
7.43860423405	733.304363364	6.86726466895e-26
7.43860423405	780.238570171	6.9435931455e-26
7.43860423405	939.846338541	7.1118945051e-26
7.43860423405	1000.	7.16449569245e-26
7.43860423405	883.31114007	7.05967951175e-26
7.43860423405	830.176740787	7.00784787695e-26
7.91470257319	8.96026577063	1.600001977395e-24
7.91470257319	8.42127297689	1.800220238775e-24
7.91470257319	9.53375610798	1.432569560355e-24
7.91470257319	10.14395196	1.29452761256e-24
7.91470257319	11.4840077294	1.06292533244e-24
7.91470257319	12.2190269393	9.64047687455e-25
7.91470257319	13.0010901125	8.82459284605e-25
7.91470257319	15.6606292055	6.84358452675e-25
7.91470257319	10.7932026163	1.16548518669e-24
7.91470257319	13.8332082377	8.04805019545e-25
7.91470257319	14.718585018	7.4214224909e-25
7.91470257319	25.7249403419	3.816438542425e-25
7.91470257319	22.7231263816	4.36580278676e-25
7.91470257319	17.7294596378	5.84085943895e-25
7.91470257319	16.6629677249	6.2875283364e-25
7.91470257319	18.864211	5.41593538925e-25
7.91470257319	21.35624713	4.682385368765e-25
7.91470257319	20.0715906701	5.0311848546e-25
7.91470257319	24.1774909895	4.078130822855e-25
7.91470257319	27.3714322086	3.57812470774e-25
7.91470257319	32.9706083823	2.981587452465e-25
7.91470257319	29.123305679	3.36087803685e-25
7.91470257319	37.3261548357	2.654865424865e-25
7.91470257319	44.9616967109	2.245097627105e-25
7.91470257319	35.0808499542	2.81089738727e-25
7.91470257319	39.7151675811	2.507494743865e-25
7.91470257319	30.9873055676	3.162642569935e-25
7.91470257319	61.313826778	1.731505796385e-25
7.91470257319	54.1591862333	1.916144911395e-25
7.91470257319	50.9013128798	2.02129950854e-25
7.91470257319	47.839412537	2.128300321445e-25
7.91470257319	57.6255755993	1.823165902655e-25
7.91470257319	83.6130668809	1.3627417098e-25
7.91470257319	65.2381397508	1.65052409807e-25
7.91470257319	42.2570860283	2.37267159536e-25
7.91470257319	69.4136233504	1.570434072715e-25
7.91470257319	78.5834347622	1.426972320045e-25
7.91470257319	73.8563534313	1.496985621915e-25
7.91470257319	88.9646141631	1.30380195676e-25
7.91470257319	100.717188007	1.19345978109e-25
7.91470257319	94.6586803766	1.247411398815e-25
7.91470257319	107.163462661	1.14394711649e-25
7.91470257319	114.022322869	1.09851043757e-25
7.91470257319	137.347045836	9.7274477615e-26
7.91470257319	155.491128331	9.0197733962e-26
7.91470257319	146.137767637	9.3583056835e-26
7.91470257319	212.041733418	7.69819213495e-26
7.91470257319	165.443138899	8.70951771305e-26
7.91470257319	176.03211516	8.4254414821e-26
7.91470257319	121.320175643	1.05293690446e-25
7.91470257319	187.298825288	8.1506308968e-26
7.91470257319	271.765254275	6.9949495377e-26
7.91470257319	255.417579173	7.15130903405e-26
7.91470257319	129.085118139	1.011115079515e-25
7.91470257319	307.666508376	6.72950167605e-26
7.91470257319	240.053276585	7.3111636653e-26
7.91470257319	327.358309289	6.60666225685e-26
7.91470257319	289.159241389	6.85462508105e-26
7.91470257319	199.286646771	7.91388884985e-26
7.91470257319	225.613193053	7.50218252415e-26
7.91470257319	370.603623615	6.39117435325e-26
7.91470257319	348.310458705	6.4980251136e-26
7.91470257319	394.323634	6.29767182155e-26
7.91470257319	419.561813276	6.21697992895e-26
7.91470257319	446.415329901	6.13732193925e-26
7.91470257319	505.38854278	6.0252920894e-26
7.91470257319	689.193420944	6.534037543e-26
7.91470257319	474.987571473	6.0586846052e-26
7.91470257319	537.735289329	6.13732193925e-26
7.91470257319	647.735913221	6.450317103e-26
7.91470257319	733.304363364	6.6188446136e-26
7.91470257319	608.772226383	6.34425083295e-26
7.91470257319	830.176740787	6.7667969619e-26
7.91470257319	572.152347971	6.25143478975e-26
7.91470257319	883.31114007	6.82941565405e-26
7.91470257319	1000.	6.93081307075e-26
7.91470257319	939.846338541	6.8799275636e-26
7.91470257319	780.238570171	6.6924119436e-26
8.42127297689	8.96026577063	1.65394841239e-24
8.42127297689	9.53375610798	1.48633710291e-24
8.42127297689	11.4840077294	1.092707585e-24
8.42127297689	10.14395196	1.333253089085e-24
8.42127297689	12.2190269393	9.91059473545e-25
8.42127297689	14.718585018	7.6013056536e-25
8.42127297689	10.7932026163	1.20256377709e-24
8.42127297689	13.8332082377	8.31940212055e-25
8.42127297689	16.6629677249	6.43992775635e-25
8.42127297689	15.6606292055	7.02238693995e-25
8.42127297689	27.3714322086	3.64465372705e-25
8.42127297689	24.1774909895	4.161616277595e-25
8.42127297689	17.7294596378	5.9824323342e-25
8.42127297689	29.123305679	3.423367731335e-25
8.42127297689	13.0010901125	9.071850339e-25
8.42127297689	18.864211	5.54720881935e-25
8.42127297689	20.0715906701	5.14364792895e-25
8.42127297689	21.35624713	4.787051658925e-25
8.42127297689	22.7231263816	4.455177318085e-25
8.42127297689	25.7249403419	3.894566763675e-25
8.42127297689	30.9873055676	3.215517166135e-25
8.42127297689	35.0808499542	2.847380797665e-25
8.42127297689	32.9706083823	3.025855553955e-25
8.42127297689	39.7151675811	2.535365120645e-25
8.42127297689	44.9616967109	2.265873346835e-25
8.42127297689	37.3261548357	2.68437380165e-25
8.42127297689	42.2570860283	2.394627861085e-25
8.42127297689	61.313826778	1.737897304995e-25
8.42127297689	47.839412537	2.14404171409e-25
8.42127297689	54.1591862333	1.926764296855e-25
8.42127297689	73.8563534313	1.494230335455e-25
8.42127297689	50.9013128798	2.032501666835e-25
8.42127297689	65.2381397508	1.65052409807e-25
8.42127297689	57.6255755993	1.829895756285e-25
8.42127297689	88.9646141631	1.29661603601e-25
8.42127297689	100.717188007	1.1825169868e-25
8.42127297689	107.163462661	1.131372108305e-25
8.42127297689	78.5834347622	1.42434589702e-25
8.42127297689	69.4136233504	1.570434072715e-25
8.42127297689	83.6130668809	1.357729920355e-25
8.42127297689	94.6586803766	1.238252998355e-25
8.42127297689	121.320175643	1.0394456534e-25
8.42127297689	114.022322869	1.08443525411e-25
8.42127297689	137.347045836	9.56749374915e-26
8.42127297689	129.085118139	9.96322521125e-26
8.42127297689	155.491128331	8.838829303e-26
8.42127297689	225.613193053	7.21748593005e-26
8.42127297689	187.298825288	7.9284816675e-26
8.42127297689	289.159241389	6.51000714885e-26
8.42127297689	165.443138899	8.5190888284e-26
8.42127297689	212.041733418	7.43339525425e-26
8.42127297689	307.666508376	6.36766937065e-26
8.42127297689	348.310458705	6.1260258521e-26
8.42127297689	370.603623615	6.0142021995e-26
8.42127297689	240.053276585	7.00784787695e-26
8.42127297689	176.03211516	8.21091481445e-26
8.42127297689	394.323634	5.91530721735e-26
8.42127297689	271.765254275	6.66779909195e-26
8.42127297689	146.137767637	9.18748042925e-26
8.42127297689	327.358309289	6.2399286715e-26
8.42127297689	199.286646771	7.66988030015e-26
8.42127297689	419.561813276	5.81803842225e-26
8.42127297689	255.417579173	6.82941565405e-26
8.42127297689	446.415329901	5.7329208379e-26
8.42127297689	505.38854278	5.60757363075e-26
8.42127297689	537.735289329	5.72236907375e-26
8.42127297689	474.987571473	5.64904851915e-26
8.42127297689	572.152347971	5.81803842225e-26
8.42127297689	608.772226383	5.9262147498e-26
8.42127297689	689.193420944	6.11475055605e-26
8.42127297689	780.238570171	6.2860806014e-26
8.42127297689	647.735913221	6.0252920894e-26
8.42127297689	733.304363364	6.20553722675e-26
8.42127297689	830.176740787	6.3559493161e-26
8.42127297689	883.31114007	6.42659460965e-26
8.42127297689	939.846338541	6.4860651319e-26
8.42127297689	1000.	6.534037543e-26
8.96026577063	9.53375610798	1.50285748652e-24
8.96026577063	10.7932026163	1.22266882302e-24
8.96026577063	10.14395196	1.34807196997e-24
8.96026577063	12.2190269393	1.002074930705e-24
8.96026577063	15.6606292055	7.08737081465e-25
8.96026577063	11.4840077294	1.102819299635e-24
8.96026577063	13.0010901125	9.15579957035e-25
8.96026577063	13.8332082377	8.39638833475e-25
8.96026577063	14.718585018	7.6716467354e-25
8.96026577063	17.7294596378	6.0266797627e-25
8.96026577063	24.1774909895	4.200127107755e-25
8.96026577063	18.864211	5.5985416676e-25
8.96026577063	21.35624713	4.83135015285e-25
8.96026577063	22.7231263816	4.496404708015e-25
8.96026577063	25.7249403419	3.923371864155e-25
8.96026577063	20.0715906701	5.19124629905e-25
8.96026577063	16.6629677249	6.4995216611e-25
8.96026577063	32.9706083823	3.048235468995e-25
8.96026577063	29.123305679	3.448687736735e-25
8.96026577063	30.9873055676	3.239299861535e-25
8.96026577063	27.3714322086	3.67838068103e-25
8.96026577063	37.3261548357	2.704228040075e-25
8.96026577063	39.7151675811	2.54941626017e-25
8.96026577063	35.0808499542	2.86844067286e-25
8.96026577063	42.2570860283	2.412339072715e-25
8.96026577063	47.839412537	2.155924116755e-25
8.96026577063	57.6255755993	1.836650451825e-25
8.96026577063	50.9013128798	2.04376590813e-25
8.96026577063	73.8563534313	1.496985621915e-25
8.96026577063	65.2381397508	1.65661667888e-25
8.96026577063	54.1591862333	1.93387656331e-25
8.96026577063	83.6130668809	1.360233506835e-25
8.96026577063	44.9616967109	2.278430947425e-25
8.96026577063	78.5834347622	1.426972320045e-25
8.96026577063	69.4136233504	1.573329875075e-25
8.96026577063	88.9646141631	1.29661603601e-25
8.96026577063	61.313826778	1.74110190123e-25
8.96026577063	94.6586803766	1.235973923885e-25
8.96026577063	114.022322869	1.08044699931e-25
8.96026577063	107.163462661	1.129289754135e-25
8.96026577063	121.320175643	1.035622857985e-25
8.96026577063	100.717188007	1.1825169868e-25
8.96026577063	129.085118139	9.9265832074e-26
8.96026577063	146.137767637	9.1536914015e-26
8.96026577063	155.491128331	8.79011398505e-26
8.96026577063	137.347045836	9.53230713685e-26
8.96026577063	165.443138899	8.4565423204e-26
8.96026577063	240.053276585	6.9180565184e-26
8.96026577063	187.298825288	7.85578567445e-26
8.96026577063	199.286646771	7.58556800445e-26
8.96026577063	176.03211516	8.1506308968e-26
8.96026577063	212.041733418	7.3516825554e-26
8.96026577063	225.613193053	7.12500848505e-26
8.96026577063	255.417579173	6.7171156487e-26
8.96026577063	327.358309289	6.10349601285e-26
8.96026577063	289.159241389	6.39117435325e-26
8.96026577063	271.765254275	6.5460859834e-26
8.96026577063	307.666508376	6.2399286715e-26
8.96026577063	394.323634	5.76469301535e-26
8.96026577063	474.987571473	5.49508107895e-26
8.96026577063	419.561813276	5.66990085605e-26
8.96026577063	446.415329901	5.5766674187e-26
8.96026577063	537.735289329	5.55615796875e-26
8.96026577063	370.603623615	5.8718774777e-26
8.96026577063	505.38854278	5.44469685755e-26
8.96026577063	572.152347971	5.64904851915e-26
8.96026577063	348.310458705	5.98105484905e-26
8.96026577063	608.772226383	5.75408277275e-26
8.96026577063	647.735913221	5.85028232625e-26
8.96026577063	689.193420944	5.9371423952e-26
8.96026577063	780.238570171	6.11475055605e-26
8.96026577063	733.304363364	6.0252920894e-26
8.96026577063	830.176740787	6.1827149665e-26
8.96026577063	883.31114007	6.25143478975e-26
8.96026577063	939.846338541	6.32091842215e-26
8.96026577063	1000.	6.37941103645e-26
9.53375610798	13.0010901125	9.2065415389e-25
9.53375610798	12.2190269393	1.0132128228e-24
9.53375610798	11.4840077294	1.10893118771e-24
9.53375610798	10.14395196	1.35554306247e-24
9.53375610798	10.7932026163	1.229444924055e-24
9.53375610798	17.7294596378	6.07125445525e-25
9.53375610798	13.8332082377	8.4584899302e-25
9.53375610798	16.6629677249	6.5355423845e-25
9.53375610798	20.0715906701	5.2296419359e-25
9.53375610798	24.1774909895	4.23119220195e-25
9.53375610798	22.7231263816	4.52966113865e-25
9.53375610798	21.35624713	4.858125773655e-25
9.53375610798	15.6606292055	7.1266494319e-25
9.53375610798	14.718585018	7.71416344345e-25
9.53375610798	30.9873055676	3.26325845916e-25
9.53375610798	18.864211	5.62956910795e-25
9.53375610798	25.7249403419	3.952390013705e-25
9.53375610798	32.9706083823	3.065128965525e-25
9.53375610798	27.3714322086	3.69876647862e-25
9.53375610798	29.123305679	3.47419501465e-25
9.53375610798	35.0808499542	2.884337736275e-25
9.53375610798	37.3261548357	2.71921502762e-25
9.53375610798	39.7151675811	2.56827232196e-25
9.53375610798	42.2570860283	2.42570839479e-25
9.53375610798	44.9616967109	2.29105814296e-25
9.53375610798	65.2381397508	1.66273174924e-25
9.53375610798	50.9013128798	2.05131006272e-25
9.53375610798	73.8563534313	1.502511446035e-25
9.53375610798	54.1591862333	1.944594218605e-25
9.53375610798	47.839412537	2.16787237238e-25
9.53375610798	61.313826778	1.750751188245e-25
9.53375610798	78.5834347622	1.42960358607e-25
9.53375610798	57.6255755993	1.84343008098e-25
9.53375610798	69.4136233504	1.579137508795e-25
9.53375610798	88.9646141631	1.299006931525e-25
9.53375610798	94.6586803766	1.238252998355e-25
9.53375610798	83.6130668809	1.3627417098e-25
9.53375610798	100.717188007	1.1825169868e-25
9.53375610798	107.163462661	1.129289754135e-25
9.53375610798	114.022322869	1.08044699931e-25
9.53375610798	121.320175643	1.035622857985e-25
9.53375610798	155.491128331	8.75778636185e-26
9.53375610798	129.085118139	9.9083127712e-26
9.53375610798	137.347045836	9.514762388e-26
9.53375610798	146.137767637	9.1200266405e-26
9.53375610798	187.298825288	7.81248841375e-26
9.53375610798	176.03211516	8.10570859295e-26
9.53375610798	165.443138899	8.4254414821e-26
9.53375610798	225.613193053	7.05967951175e-26
9.53375610798	240.053276585	6.842008757e-26
9.53375610798	289.159241389	6.29767182155e-26
9.53375610798	255.417579173	6.6432767596e-26
9.53375610798	307.666508376	6.13732193925e-26
9.53375610798	199.286646771	7.54376005175e-26
9.53375610798	212.041733418	7.2842752149e-26
9.53375610798	348.310458705	5.8718774777e-26
9.53375610798	271.765254275	6.4622111671e-26
9.53375610798	327.358309289	6.0031327212e-26
9.53375610798	370.603623615	5.75408277275e-26
9.53375610798	419.561813276	5.5357239469e-26
9.53375610798	394.323634	5.63865112675e-26
9.53375610798	474.987571473	5.35516657895e-26
9.53375610798	446.415329901	5.44469685755e-26
9.53375610798	537.735289329	5.4146883429e-26
9.53375610798	505.38854278	5.3060652291e-26
9.53375610798	647.735913221	5.70132377315e-26
9.53375610798	689.193420944	5.79664127605e-26
9.53375610798	608.772226383	5.60757363075e-26
9.53375610798	780.238570171	5.9590581733e-26
9.53375610798	733.304363364	5.88270492785e-26
9.53375610798	939.846338541	6.17133533095e-26
9.53375610798	830.176740787	6.0364024285e-26
9.53375610798	572.152347971	5.5052137353e-26
9.53375610798	883.31114007	6.11475055605e-26
9.53375610798	1000.	6.2399286715e-26
10.14395196	11.4840077294	1.110976001695e-24
10.14395196	12.2190269393	1.015081136875e-24
10.14395196	10.7932026163	1.229444924055e-24
10.14395196	13.0010901125	9.2235179438e-25
10.14395196	13.8332082377	8.47408696515e-25
10.14395196	21.35624713	4.876058576875e-25
10.14395196	15.6606292055	7.15295603815e-25
10.14395196	14.718585018	7.7426387406e-25
10.14395196	24.1774909895	4.24681080482e-25
10.14395196	17.7294596378	6.08244954665e-25
10.14395196	25.7249403419	3.974294386795e-25
10.14395196	27.3714322086	3.71926525547e-25
10.14395196	16.6629677249	6.5960210894e-25
10.14395196	22.7231263816	4.54638148012e-25
10.14395196	18.864211	5.6503495405e-25
10.14395196	29.123305679	3.487019313245e-25
10.14395196	30.9873055676	3.275304127495e-25
10.14395196	20.0715906701	5.248946117e-25
10.14395196	32.9706083823	3.082116086785e-25
10.14395196	35.0808499542	2.900322902135e-25
10.14395196	39.7151675811	2.582505835085e-25
10.14395196	44.9616967109	2.30375531914e-25
10.14395196	50.9013128798	2.062678541235e-25
10.14395196	42.2570860283	2.439151810425e-25
10.14395196	37.3261548357	2.734285073915e-25
10.14395196	47.839412537	2.179886845925e-25
10.14395196	78.5834347622	1.43488068283e-25
10.14395196	54.1591862333	1.955371271765e-25
10.14395196	61.313826778	1.757213737385e-25
10.14395196	100.717188007	1.18469748934e-25
10.14395196	69.4136233504	1.584966580235e-25
10.14395196	88.9646141631	1.30140223573e-25
10.14395196	65.2381397508	1.66886939216e-25
10.14395196	83.6130668809	1.36525453777e-25
10.14395196	57.6255755993	1.85364647666e-25
10.14395196	114.022322869	1.082439289865e-25
10.14395196	94.6586803766	1.242823762555e-25
10.14395196	107.163462661	1.131372108305e-25
10.14395196	121.320175643	1.035622857985e-25
10.14395196	129.085118139	9.9265832074e-26
10.14395196	73.8563534313	1.508057667635e-25
10.14395196	146.137767637	9.1200266405e-26
10.14395196	165.443138899	8.4099339819e-26
10.14395196	155.491128331	8.75778636185e-26
10.14395196	212.041733418	7.2574856528e-26
10.14395196	137.347045836	9.49724993125e-26
10.14395196	187.298825288	7.7981090882e-26
10.14395196	199.286646771	7.51601617575e-26
10.14395196	176.03211516	8.09078957915e-26
10.14395196	225.613193053	7.00784787695e-26
10.14395196	240.053276585	6.79177524445e-26
10.14395196	289.159241389	6.22844373085e-26
10.14395196	255.417579173	6.58236476895e-26
10.14395196	370.603623615	5.6594650838e-26
10.14395196	394.323634	5.54593154665e-26
10.14395196	271.765254275	6.40295936105e-26
10.14395196	474.987571473	5.2477375208e-26
10.14395196	307.666508376	6.0698565184e-26
10.14395196	327.358309289	5.91530721735e-26
10.14395196	348.310458705	5.7859722309e-26
10.14395196	419.561813276	5.43467558595e-26
10.14395196	446.415329901	5.3354717482e-26
10.14395196	537.735289329	5.2865509796e-26
10.14395196	505.38854278	5.1900509885e-26
10.14395196	572.152347971	5.38484522055e-26
10.14395196	608.772226383	5.48496707235e-26
10.14395196	647.735913221	5.5766674187e-26
10.14395196	733.304363364	5.75408277275e-26
10.14395196	780.238570171	5.82876659585e-26
10.14395196	689.193420944	5.6594650838e-26
10.14395196	830.176740787	5.90441976085e-26
10.14395196	883.31114007	5.98105484905e-26
10.14395196	939.846338541	6.0475332545e-26
10.14395196	1000.	6.11475055605e-26
10.7932026163	11.4840077294	1.10893118771e-24
10.7932026163	12.2190269393	1.01134794746e-24
10.7932026163	13.8332082377	8.42738192915e-25
10.7932026163	14.718585018	7.6999650906e-25
10.7932026163	16.6629677249	6.51150645595e-25
10.7932026163	15.6606292055	7.1135324317e-25
10.7932026163	13.0010901125	9.18959638e-25
10.7932026163	20.0715906701	5.18169151745e-25
10.7932026163	17.7294596378	6.0489260501e-25
10.7932026163	18.864211	5.6088651001e-25
10.7932026163	21.35624713	4.83135015285e-25
10.7932026163	27.3714322086	3.67838068103e-25
10.7932026163	24.1774909895	4.200127107755e-25
10.7932026163	25.7249403419	3.923371864155e-25
10.7932026163	22.7231263816	4.504695854775e-25
10.7932026163	29.123305679	3.44234023247e-25
10.7932026163	37.3261548357	2.694282632625e-25
10.7932026163	35.0808499542	2.857891336485e-25
10.7932026163	30.9873055676	3.233337747465e-25
10.7932026163	32.9706083823	3.037024896775e-25
10.7932026163	39.7151675811	2.540040207895e-25
10.7932026163	44.9616967109	2.261702879155e-25
10.7932026163	42.2570860283	2.394627861085e-25
10.7932026163	47.839412537	2.136156517975e-25
10.7932026163	65.2381397508	1.62937597904e-25
10.7932026163	69.4136233504	1.547458708005e-25
10.7932026163	50.9013128798	2.02129950854e-25
10.7932026163	61.313826778	1.718793211345e-25
10.7932026163	83.6130668809	1.328043891475e-25
10.7932026163	57.6255755993	1.81311750104e-25
10.7932026163	73.8563534313	1.46965984756e-25
10.7932026163	78.5834347622	1.398346078435e-25
10.7932026163	88.9646141631	1.26593191357e-25
10.7932026163	94.6586803766	1.20450383798e-25
10.7932026163	54.1591862333	1.912618138625e-25
10.7932026163	121.320175643	1.000000247175e-25
10.7932026163	114.022322869	1.045206321075e-25
10.7932026163	129.085118139	9.54988423735e-26
10.7932026163	107.163462661	1.09648856716e-25
10.7932026163	137.347045836	9.1536914015e-26
10.7932026163	100.717188007	1.14816976932e-25
10.7932026163	165.443138899	8.06103387895e-26
10.7932026163	146.137767637	8.75778636185e-26
10.7932026163	187.298825288	7.44710206555e-26
10.7932026163	199.286646771	7.16449569245e-26
10.7932026163	155.491128331	8.39445502415e-26
10.7932026163	212.041733418	6.90532344525e-26
10.7932026163	176.03211516	7.7408559591e-26
10.7932026163	271.765254275	6.0475332545e-26
10.7932026163	225.613193053	6.66779909195e-26
10.7932026163	255.417579173	6.2399286715e-26
10.7932026163	240.053276585	6.4384449306e-26
10.7932026163	370.603623615	5.3060652291e-26
10.7932026163	394.323634	5.1900509885e-26
10.7932026163	289.159241389	5.8718774777e-26
10.7932026163	307.666508376	5.7118367308e-26
10.7932026163	327.358309289	5.56640324785e-26
10.7932026163	348.310458705	5.42467275905e-26
10.7932026163	419.561813276	5.08593428525e-26
10.7932026163	446.415329901	4.983906248975e-26
10.7932026163	474.987571473	4.892930694115e-26
10.7932026163	505.38854278	4.839144428425e-26
10.7932026163	572.152347971	5.030026399e-26
10.7932026163	537.735289329	4.93820897312e-26
10.7932026163	608.772226383	5.114120826e-26
10.7932026163	647.735913221	5.2092090275e-26
10.7932026163	733.304363364	5.37493410925e-26
10.7932026163	689.193420944	5.2962991168e-26
10.7932026163	830.176740787	5.5357239469e-26
10.7932026163	780.238570171	5.46479487105e-26
10.7932026163	883.31114007	5.60757363075e-26
10.7932026163	1000.	5.7434920589e-26
10.7932026163	939.846338541	5.6803558714e-26
11.4840077294	12.2190269393	1.007628487685e-24
11.4840077294	17.7294596378	6.0377926606e-25
11.4840077294	14.718585018	7.6857928706e-25
11.4840077294	15.6606292055	7.08737081465e-25
11.4840077294	13.8332082377	8.41187085745e-25
11.4840077294	18.864211	5.6088651001e-25
11.4840077294	20.0715906701	5.18169151745e-25
11.4840077294	13.0010901125	9.15579957035e-25
11.4840077294	22.7231263816	4.504695854775e-25
11.4840077294	16.6629677249	6.51150645595e-25
11.4840077294	25.7249403419	3.930606366835e-25
11.4840077294	21.35624713	4.84025892236e-25
11.4840077294	27.3714322086	3.68516343215e-25
11.4840077294	24.1774909895	4.207871933345e-25
11.4840077294	39.7151675811	2.54472391577e-25
11.4840077294	35.0808499542	2.86844067286e-25
11.4840077294	29.123305679	3.455046945485e-25
11.4840077294	30.9873055676	3.245272969455e-25
11.4840077294	37.3261548357	2.699250755865e-25
11.4840077294	32.9706083823	3.048235468995e-25
11.4840077294	42.2570860283	2.403467152655e-25
11.4840077294	50.9013128798	2.028760732895e-25
11.4840077294	54.1591862333	1.91967818736e-25
11.4840077294	44.9616967109	2.270051504645e-25
11.4840077294	47.839412537	2.14404171409e-25
11.4840077294	61.313826778	1.725137793985e-25
11.4840077294	57.6255755993	1.819810262995e-25
11.4840077294	65.2381397508	1.635390495785e-25
11.4840077294	83.6130668809	1.33294610086e-25
11.4840077294	73.8563534313	1.475084804025e-25
11.4840077294	100.717188007	1.150286937295e-25
11.4840077294	88.9646141631	1.26826622909e-25
11.4840077294	107.163462661	1.09648856716e-25
11.4840077294	114.022322869	1.045206321075e-25
11.4840077294	78.5834347622	1.400924559095e-25
11.4840077294	94.6586803766	1.20672488318e-25
11.4840077294	137.347045836	9.13684351625e-26
11.4840077294	129.085118139	9.54988423735e-26
11.4840077294	121.320175643	9.98159690325e-26
11.4840077294	69.4136233504	1.55317084346e-25
11.4840077294	146.137767637	8.74166716215e-26
11.4840077294	155.491128331	8.37900455625e-26
11.4840077294	165.443138899	8.03138761195e-26
11.4840077294	212.041733418	6.85462508105e-26
11.4840077294	199.286646771	7.12500848505e-26
11.4840077294	271.765254275	5.9590581733e-26
11.4840077294	307.666508376	5.5869505162e-26
11.4840077294	176.03211516	7.71238721855e-26
11.4840077294	327.358309289	5.42467275905e-26
11.4840077294	255.417579173	6.17133533095e-26
11.4840077294	348.310458705	5.26710849815e-26
11.4840077294	370.603623615	5.12355101055e-26
11.4840077294	394.323634	4.99309632434e-26
11.4840077294	289.159241389	5.7753228227e-26
11.4840077294	225.613193053	6.60666225685e-26
11.4840077294	187.298825288	7.4060572696e-26
11.4840077294	240.053276585	6.37941103645e-26
11.4840077294	446.415329901	4.768348009735e-26
11.4840077294	419.561813276	4.874935839885e-26
11.4840077294	505.38854278	4.62132576766e-26
11.4840077294	474.987571473	4.672691016055e-26
11.4840077294	537.735289329	4.715931237665e-26
11.4840077294	572.152347971	4.803615794805e-26
11.4840077294	608.772226383	4.892930694115e-26
11.4840077294	647.735913221	4.983906248975e-26
11.4840077294	689.193420944	5.0765733364e-26
11.4840077294	733.304363364	5.1614459577e-26
11.4840077294	780.238570171	5.23807876395e-26
11.4840077294	883.31114007	5.39477460745e-26
11.4840077294	830.176740787	5.32565151155e-26
11.4840077294	1000.	5.55615796875e-26
11.4840077294	939.846338541	5.47487168115e-26
12.2190269393	13.0010901125	9.12212705605e-25
12.2190269393	14.718585018	7.65752663695e-25
12.2190269393	17.7294596378	6.0377926606e-25
12.2190269393	13.8332082377	8.3809343085e-25
12.2190269393	15.6606292055	7.07432610895e-25
12.2190269393	16.6629677249	6.4995216611e-25
12.2190269393	20.0715906701	5.18169151745e-25
12.2190269393	18.864211	5.6088651001e-25
12.2190269393	32.9706083823	3.053856263665e-25
12.2190269393	37.3261548357	2.70921450215e-25
12.2190269393	30.9873055676	3.251257091485e-25
12.2190269393	35.0808499542	2.87372993487e-25
12.2190269393	27.3714322086	3.691958690325e-25
12.2190269393	22.7231263816	4.51300229e-25
12.2190269393	42.2570860283	2.407899026605e-25
12.2190269393	29.123305679	3.4614178803e-25
12.2190269393	21.35624713	4.84025892236e-25
12.2190269393	24.1774909895	4.215631040015e-25
12.2190269393	25.7249403419	3.937854209585e-25
12.2190269393	39.7151675811	2.55411725702e-25
12.2190269393	47.839412537	2.151956016835e-25
12.2190269393	44.9616967109	2.274237366775e-25
12.2190269393	61.313826778	1.728318862315e-25
12.2190269393	57.6255755993	1.823165902655e-25
12.2190269393	65.2381397508	1.63840607456e-25
12.2190269393	54.1591862333	1.92321797851e-25
12.2190269393	50.9013128798	2.032501666835e-25
12.2190269393	100.717188007	1.150286937295e-25
12.2190269393	69.4136233504	1.55317084346e-25
12.2190269393	78.5834347622	1.40350779434e-25
12.2190269393	83.6130668809	1.33294610086e-25
12.2190269393	107.163462661	1.09648856716e-25
12.2190269393	88.9646141631	1.26826622909e-25
12.2190269393	114.022322869	1.045206321075e-25
12.2190269393	94.6586803766	1.20672488318e-25
12.2190269393	137.347045836	9.10324071715e-26
12.2190269393	73.8563534313	1.475084804025e-25
12.2190269393	129.085118139	9.53230713685e-26
12.2190269393	146.137767637	8.70951771305e-26
12.2190269393	121.320175643	9.98159690325e-26
12.2190269393	176.03211516	7.66988030015e-26
12.2190269393	165.443138899	7.98712251895e-26
12.2190269393	212.041733418	6.8042989404e-26
12.2190269393	187.298825288	7.3652386926e-26
12.2190269393	155.491128331	8.33282356815e-26
12.2190269393	225.613193053	6.55815664055e-26
12.2190269393	271.765254275	5.8935523433e-26
12.2190269393	255.417579173	6.0922621842e-26
12.2190269393	289.159241389	5.70132377315e-26
12.2190269393	307.666508376	5.5255351348e-26
12.2190269393	199.286646771	7.07269720985e-26
12.2190269393	240.053276585	6.32091842215e-26
12.2190269393	394.323634	4.892930694115e-26
12.2190269393	348.310458705	5.1900509885e-26
12.2190269393	327.358309289	5.35516657895e-26
12.2190269393	446.415329901	4.664090664725e-26
12.2190269393	370.603623615	5.030026399e-26
12.2190269393	474.987571473	4.562112850065e-26
12.2190269393	537.735289329	4.58739634223e-26
12.2190269393	572.152347971	4.672691016055e-26
12.2190269393	608.772226383	4.759571596315e-26
12.2190269393	505.38854278	4.50365862592e-26
12.2190269393	419.561813276	4.768348009735e-26
12.2190269393	647.735913221	4.84806757019e-26
12.2190269393	780.238570171	5.1047079982e-26
12.2190269393	689.193420944	4.93820897312e-26
12.2190269393	733.304363364	5.02076835175e-26
12.2190269393	830.176740787	5.18049840695e-26
12.2190269393	939.846338541	5.3354717482e-26
12.2190269393	883.31114007	5.2574140879e-26
12.2190269393	1000.	5.39477460745e-26
13.0010901125	14.718585018	7.61532208335e-25
13.0010901125	13.8332082377	8.31940212055e-25
13.0010901125	15.6606292055	7.04830868195e-25
13.0010901125	16.6629677249	6.4756182069e-25
13.0010901125	18.864211	5.5985416676e-25
13.0010901125	24.1774909895	4.215631040015e-25
13.0010901125	22.7231263816	4.51300229e-25
13.0010901125	32.9706083823	3.065128965525e-25
13.0010901125	30.9873055676	3.257252247935e-25
13.0010901125	17.7294596378	6.01558731875e-25
13.0010901125	35.0808499542	2.884337736275e-25
13.0010901125	37.3261548357	2.714210159015e-25
13.0010901125	27.3714322086	3.69876647862e-25
13.0010901125	21.35624713	4.84025892236e-25
13.0010901125	20.0715906701	5.18169151745e-25
13.0010901125	39.7151675811	2.55882692227e-25
13.0010901125	29.123305679	3.4678005628e-25
13.0010901125	25.7249403419	3.94511541699e-25
13.0010901125	42.2570860283	2.416787306045e-25
13.0010901125	44.9616967109	2.282632260825e-25
13.0010901125	47.839412537	2.155924116755e-25
13.0010901125	54.1591862333	1.930317154435e-25
13.0010901125	61.313826778	1.731505796385e-25
13.0010901125	73.8563534313	1.47780478708e-25
13.0010901125	50.9013128798	2.04000424172e-25
13.0010901125	78.5834347622	1.40350779434e-25
13.0010901125	57.6255755993	1.82652772995e-25
13.0010901125	94.6586803766	1.20895002388e-25
13.0010901125	65.2381397508	1.641427213915e-25
13.0010901125	121.320175643	9.96322521125e-26
13.0010901125	69.4136233504	1.55890406413e-25
13.0010901125	83.6130668809	1.33540398721e-25
13.0010901125	88.9646141631	1.27060484897e-25
13.0010901125	100.717188007	1.150286937295e-25
13.0010901125	107.163462661	1.09648856716e-25
13.0010901125	114.022322869	1.045206321075e-25
13.0010901125	129.085118139	9.514762388e-26
13.0010901125	155.491128331	8.31748653645e-26
13.0010901125	146.137767637	8.69348735455e-26
13.0010901125	165.443138899	7.95774807765e-26
13.0010901125	187.298825288	7.32464508765e-26
13.0010901125	225.613193053	6.4980251136e-26
13.0010901125	255.417579173	6.0364024285e-26
13.0010901125	212.041733418	6.7543422905e-26
13.0010901125	176.03211516	7.6276076592e-26
13.0010901125	137.347045836	9.0864856892e-26
13.0010901125	289.159241389	5.63865112675e-26
13.0010901125	240.053276585	6.26296212475e-26
13.0010901125	199.286646771	7.0337159509e-26
13.0010901125	271.765254275	5.82876659585e-26
13.0010901125	307.666508376	5.4547366079e-26
13.0010901125	446.415329901	4.562112850065e-26
13.0010901125	348.310458705	5.12355101055e-26
13.0010901125	394.323634	4.81247342354e-26
13.0010901125	370.603623615	4.96557681166e-26
13.0010901125	505.38854278	4.38898749808e-26
13.0010901125	327.358309289	5.2865509796e-26
13.0010901125	419.561813276	4.681307226005e-26
13.0010901125	474.987571473	4.46236472505e-26
13.0010901125	537.735289329	4.470593103775e-26
13.0010901125	572.152347971	4.553716024085e-26
13.0010901125	689.193420944	4.803615794805e-26
13.0010901125	608.772226383	4.638384470845e-26
13.0010901125	647.735913221	4.724627180435e-26
13.0010901125	780.238570171	4.96557681166e-26
13.0010901125	733.304363364	4.892930694115e-26
13.0010901125	830.176740787	5.0485937391e-26
13.0010901125	883.31114007	5.12355101055e-26
13.0010901125	939.846338541	5.1996211845e-26
13.0010901125	1000.	5.26710849815e-26
13.8332082377	15.6606292055	7.00946184075e-25
13.8332082377	16.6629677249	6.451802663e-25
13.8332082377	14.718585018	7.55941096265e-25
13.8332082377	22.7231263816	4.51300229e-25
13.8332082377	17.7294596378	6.004515291e-25
13.8332082377	20.0715906701	5.172154322e-25
13.8332082377	18.864211	5.5882372359e-25
13.8332082377	25.7249403419	3.952390013705e-25
13.8332082377	21.35624713	4.84025892236e-25
13.8332082377	24.1774909895	4.22340445409e-25
13.8332082377	27.3714322086	3.705586820135e-25
13.8332082377	39.7151675811	2.56827232196e-25
13.8332082377	44.9616967109	2.29105814296e-25
13.8332082377	37.3261548357	2.724229124955e-25
13.8332082377	35.0808499542	2.88965631168e-25
13.8332082377	29.123305679	3.47419501465e-25
13.8332082377	47.839412537	2.163882281025e-25
13.8332082377	30.9873055676	3.26927574554e-25
13.8332082377	32.9706083823	3.070780910965e-25
13.8332082377	42.2570860283	2.42570839479e-25
13.8332082377	50.9013128798	2.04753451087e-25
13.8332082377	65.2381397508	1.64748621539e-25
13.8332082377	78.5834347622	1.408688563685e-25
13.8332082377	73.8563534313	1.48325980897e-25
13.8332082377	54.1591862333	1.93744253556e-25
13.8332082377	57.6255755993	1.83326999309e-25
13.8332082377	61.313826778	1.737897304995e-25
13.8332082377	69.4136233504	1.56177860573e-25
13.8332082377	107.163462661	1.09648856716e-25
13.8332082377	121.320175643	9.96322521125e-26
13.8332082377	100.717188007	1.152408009225e-25
13.8332082377	114.022322869	1.045206321075e-25
13.8332082377	94.6586803766	1.211179267625e-25
13.8332082377	137.347045836	9.0864856892e-26
13.8332082377	83.6130668809	1.337866405775e-25
13.8332082377	88.9646141631	1.272947781145e-25
13.8332082377	155.491128331	8.3021777334e-26
13.8332082377	146.137767637	8.6774865008e-26
13.8332082377	129.085118139	9.514762388e-26
13.8332082377	165.443138899	7.94310139355e-26
13.8332082377	187.298825288	7.2842752149e-26
13.8332082377	176.03211516	7.59955541475e-26
13.8332082377	212.041733418	6.7171156487e-26
13.8332082377	240.053276585	6.21697992895e-26
13.8332082377	199.286646771	6.9949495377e-26
13.8332082377	225.613193053	6.4622111671e-26
13.8332082377	307.666508376	5.39477460745e-26
13.8332082377	289.159241389	5.5766674187e-26
13.8332082377	271.765254275	5.7753228227e-26
13.8332082377	255.417579173	5.9920836169e-26
13.8332082377	394.323634	4.75081133638e-26
13.8332082377	348.310458705	5.057903095e-26
13.8332082377	327.358309289	5.21881455e-26
13.8332082377	419.561813276	4.6043298017e-26
13.8332082377	446.415329901	4.470593103775e-26
13.8332082377	537.735289329	4.364797538735e-26
13.8332082377	370.603623615	4.90195301508e-26
13.8332082377	505.38854278	4.293024665065e-26
13.8332082377	474.987571473	4.35676388271e-26
13.8332082377	572.152347971	4.445953374115e-26
13.8332082377	608.772226383	4.520282984295e-26
13.8332082377	647.735913221	4.6043298017e-26
13.8332082377	733.304363364	4.768348009735e-26
13.8332082377	830.176740787	4.920047597825e-26
13.8332082377	689.193420944	4.681307226005e-26
13.8332082377	780.238570171	4.84806757019e-26
13.8332082377	883.31114007	5.00230334575e-26
13.8332082377	939.846338541	5.0672296169e-26
13.8332082377	1000.	5.14246357815e-26
14.718585018	15.6606292055	6.9451923109e-25
14.718585018	18.864211	5.5574375967e-25
14.718585018	17.7294596378	5.9714213301e-25
14.718585018	16.6629677249	6.4044340142e-25
14.718585018	25.7249403419	3.952390013705e-25
14.718585018	20.0715906701	5.1626346803e-25
14.718585018	21.35624713	4.83135015285e-25
14.718585018	27.3714322086	3.71241973802e-25
14.718585018	30.9873055676	3.275304127495e-25
14.718585018	29.123305679	3.48060125755e-25
14.718585018	22.7231263816	4.51300229e-25
14.718585018	39.7151675811	2.57775258746e-25
14.718585018	32.9706083823	3.082116086785e-25
14.718585018	24.1774909895	4.22340445409e-25
14.718585018	35.0808499542	2.900322902135e-25
14.718585018	44.9616967109	2.299515127555e-25
14.718585018	42.2570860283	2.43466241396e-25
14.718585018	47.839412537	2.17186982127e-25
14.718585018	37.3261548357	2.734285073915e-25
14.718585018	50.9013128798	2.055092576505e-25
14.718585018	54.1591862333	1.944594218605e-25
14.718585018	61.313826778	1.744312406585e-25
14.718585018	65.2381397508	1.65356758246e-25
14.718585018	57.6255755993	1.840037143955e-25
14.718585018	73.8563534313	1.48599486632e-25
14.718585018	88.9646141631	1.275295033575e-25
14.718585018	114.022322869	1.047133629575e-25
14.718585018	83.6130668809	1.34033336492e-25
14.718585018	107.163462661	1.09851043757e-25
14.718585018	69.4136233504	1.56754360024e-25
14.718585018	78.5834347622	1.41128611537e-25
14.718585018	94.6586803766	1.213412621985e-25
14.718585018	100.717188007	1.15453299231e-25
14.718585018	121.320175643	9.98159690325e-26
14.718585018	165.443138899	7.9284816675e-26
14.718585018	137.347045836	9.0864856892e-26
14.718585018	155.491128331	8.2868971071e-26
14.718585018	146.137767637	8.6774865008e-26
14.718585018	129.085118139	9.514762388e-26
14.718585018	187.298825288	7.27086809555e-26
14.718585018	199.286646771	6.96922403595e-26
14.718585018	225.613193053	6.42659460965e-26
14.718585018	176.03211516	7.58556800445e-26
14.718585018	212.041733418	6.680094182e-26
14.718585018	348.310458705	4.99309632434e-26
14.718585018	271.765254275	5.7329208379e-26
14.718585018	327.358309289	5.1614459577e-26
14.718585018	255.417579173	5.94809019065e-26
14.718585018	394.323634	4.689939323815e-26
14.718585018	419.561813276	4.54533465294e-26
14.718585018	240.053276585	6.17133533095e-26
14.718585018	370.603623615	4.839144428425e-26
14.718585018	446.415329901	4.40518857084e-26
14.718585018	537.735289329	4.269363606065e-26
14.718585018	307.666508376	5.3354717482e-26
14.718585018	572.152347971	4.340740902645e-26
14.718585018	289.159241389	5.5255351348e-26
14.718585018	474.987571473	4.285123111065e-26
14.718585018	505.38854278	4.19916000738e-26
14.718585018	689.193420944	4.57052515937e-26
14.718585018	608.772226383	4.413311519575e-26
14.718585018	647.735913221	4.49536938824e-26
14.718585018	733.304363364	4.64693742123e-26
14.718585018	780.238570171	4.724627180435e-26
14.718585018	830.176740787	4.803615794805e-26
14.718585018	1000.	5.02076835175e-26
14.718585018	883.31114007	4.883924979235e-26
14.718585018	939.846338541	4.95643738751e-26
15.6606292055	16.6629677249	6.345711965e-25
15.6606292055	18.864211	5.52680771005e-25
15.6606292055	20.0715906701	5.14364792895e-25
15.6606292055	17.7294596378	5.9275796048e-25
15.6606292055	25.7249403419	3.952390013705e-25
15.6606292055	21.35624713	4.81358177493e-25
15.6606292055	27.3714322086	3.71241973802e-25
15.6606292055	29.123305679	3.487019313245e-25
15.6606292055	35.0808499542	2.905670953385e-25
15.6606292055	39.7151675811	2.587267847465e-25
15.6606292055	44.9616967109	2.30375531914e-25
15.6606292055	50.9013128798	2.062678541235e-25
15.6606292055	24.1774909895	4.215631040015e-25
15.6606292055	30.9873055676	3.281343625485e-25
15.6606292055	37.3261548357	2.73932695967e-25
15.6606292055	22.7231263816	4.504695854775e-25
15.6606292055	47.839412537	2.179886845925e-25
15.6606292055	42.2570860283	2.439151810425e-25
15.6606292055	54.1591862333	1.951772300665e-25
15.6606292055	32.9706083823	3.087799355635e-25
15.6606292055	78.5834347622	1.41649559684e-25
15.6606292055	73.8563534313	1.491480120255e-25
15.6606292055	65.2381397508	1.659671397685e-25
15.6606292055	61.313826778	1.750751188245e-25
15.6606292055	83.6130668809	1.34528093845e-25
15.6606292055	94.6586803766	1.21565009454e-25
15.6606292055	69.4136233504	1.573329875075e-25
15.6606292055	57.6255755993	1.84682927441e-25
15.6606292055	88.9646141631	1.27764661422e-25
15.6606292055	114.022322869	1.04906449193e-25
15.6606292055	137.347045836	9.0864856892e-26
15.6606292055	107.163462661	1.10053603621e-25
15.6606292055	129.085118139	9.53230713685e-26
15.6606292055	100.717188007	1.156661893755e-25
15.6606292055	155.491128331	8.2868971071e-26
15.6606292055	146.137767637	8.6774865008e-26
15.6606292055	165.443138899	7.91388884985e-26
15.6606292055	121.320175643	1.000000247175e-25
15.6606292055	187.298825288	7.2574856528e-26
15.6606292055	176.03211516	7.57160633875e-26
15.6606292055	255.417579173	5.91530721735e-26
15.6606292055	212.041733418	6.66779909195e-26
15.6606292055	240.053276585	6.14863885585e-26
15.6606292055	199.286646771	6.9435931455e-26
15.6606292055	271.765254275	5.69083016525e-26
15.6606292055	289.159241389	5.48496707235e-26
15.6606292055	370.603623615	4.78594941623e-26
15.6606292055	225.613193053	6.39117435325e-26
15.6606292055	307.666508376	5.2962991168e-26
15.6606292055	446.415329901	4.35676388271e-26
15.6606292055	327.358309289	5.114120826e-26
15.6606292055	348.310458705	4.94731478498e-26
15.6606292055	419.561813276	4.49536938824e-26
15.6606292055	474.987571473	4.22243199399e-26
15.6606292055	394.323634	4.638384470845e-26
15.6606292055	537.735289329	4.19143121658e-26
15.6606292055	505.38854278	4.130110806805e-26
15.6606292055	572.152347971	4.253662060195e-26
15.6606292055	608.772226383	4.3247768507e-26
15.6606292055	689.193420944	4.470593103775e-26
15.6606292055	780.238570171	4.62132576766e-26
15.6606292055	647.735913221	4.397080572845e-26
15.6606292055	733.304363364	4.54533465294e-26
15.6606292055	883.31114007	4.777140606425e-26
15.6606292055	830.176740787	4.69858733879e-26
15.6606292055	939.846338541	4.84806757019e-26
15.6606292055	1000.	4.91099197276e-26
16.6629677249	18.864211	5.47613258815e-25
16.6629677249	20.0715906701	5.10588365355e-25
16.6629677249	22.7231263816	4.48812882158e-25
16.6629677249	17.7294596378	5.8516296934e-25
16.6629677249	25.7249403419	3.94511541699e-25
16.6629677249	29.123305679	3.487019313245e-25
16.6629677249	30.9873055676	3.281343625485e-25
16.6629677249	21.35624713	4.787051658925e-25
16.6629677249	27.3714322086	3.705586820135e-25
16.6629677249	44.9616967109	2.31225917283e-25
16.6629677249	42.2570860283	2.44364948511e-25
16.6629677249	32.9706083823	3.087799355635e-25
16.6629677249	39.7151675811	2.59203864076e-25
16.6629677249	24.1774909895	4.207871933345e-25
16.6629677249	50.9013128798	2.066482017925e-25
16.6629677249	57.6255755993	1.85364647666e-25
16.6629677249	47.839412537	2.183906448905e-25
16.6629677249	37.3261548357	2.744378142405e-25
16.6629677249	35.0808499542	2.91102886618e-25
16.6629677249	54.1591862333	1.955371271765e-25
16.6629677249	61.313826778	1.753979486405e-25
16.6629677249	65.2381397508	1.66273174924e-25
16.6629677249	69.4136233504	1.579137508795e-25
16.6629677249	73.8563534313	1.496985621915e-25
16.6629677249	88.9646141631	1.2823627921e-25
16.6629677249	78.5834347622	1.42172430807e-25
16.6629677249	83.6130668809	1.35024677496e-25
16.6629677249	100.717188007	1.160931480645e-25
16.6629677249	107.163462661	1.104598445685e-25
16.6629677249	94.6586803766	1.22013742462e-25
16.6629677249	121.320175643	1.00184419792e-25
16.6629677249	165.443138899	7.9284816675e-26
16.6629677249	114.022322869	1.050998914705e-25
16.6629677249	129.085118139	9.54988423735e-26
16.6629677249	155.491128331	8.2868971071e-26
16.6629677249	137.347045836	9.10324071715e-26
16.6629677249	146.137767637	8.69348735455e-26
16.6629677249	199.286646771	6.9435931455e-26
16.6629677249	176.03211516	7.57160633875e-26
16.6629677249	271.765254275	5.66990085605e-26
16.6629677249	240.053276585	6.1260258521e-26
16.6629677249	289.159241389	5.46479487105e-26
16.6629677249	212.041733418	6.6555266317e-26
16.6629677249	225.613193053	6.37941103645e-26
16.6629677249	255.417579173	5.8935523433e-26
16.6629677249	307.666508376	5.26710849815e-26
16.6629677249	187.298825288	7.24412784115e-26
16.6629677249	348.310458705	4.91099197276e-26
16.6629677249	370.603623615	4.75081133638e-26
16.6629677249	327.358309289	5.08593428525e-26
16.6629677249	419.561813276	4.45415149112e-26
16.6629677249	394.323634	4.595855273045e-26
16.6629677249	446.415329901	4.31681685501e-26
16.6629677249	537.735289329	4.13772652582e-26
16.6629677249	505.38854278	4.08470995176e-26
16.6629677249	474.987571473	4.18371665105e-26
16.6629677249	572.152347971	4.19143121658e-26
16.6629677249	608.772226383	4.253662060195e-26
16.6629677249	647.735913221	4.3247768507e-26
16.6629677249	689.193420944	4.38898749808e-26
16.6629677249	733.304363364	4.46236472505e-26
16.6629677249	830.176740787	4.61281995697e-26
16.6629677249	939.846338541	4.75081133638e-26
16.6629677249	780.238570171	4.53696870818e-26
16.6629677249	883.31114007	4.681307226005e-26
16.6629677249	1000.	4.8213473853e-26
17.7294596378	18.864211	5.3960170675e-25
17.7294596378	20.0715906701	5.0497564709e-25
17.7294596378	24.1774909895	4.184680194695e-25
17.7294596378	22.7231263816	4.455177318085e-25
17.7294596378	21.35624713	4.743159336465e-25
17.7294596378	27.3714322086	3.691958690325e-25
17.7294596378	29.123305679	3.47419501465e-25
17.7294596378	25.7249403419	3.930606366835e-25
17.7294596378	37.3261548357	2.744378142405e-25
17.7294596378	35.0808499542	2.91102886618e-25
17.7294596378	39.7151675811	2.59203864076e-25
17.7294596378	50.9013128798	2.07029250804e-25
17.7294596378	57.6255755993	1.857064508615e-25
17.7294596378	42.2570860283	2.448155453285e-25
17.7294596378	30.9873055676	3.275304127495e-25
17.7294596378	32.9706083823	3.087799355635e-25
17.7294596378	44.9616967109	2.31225917283e-25
17.7294596378	54.1591862333	1.958976879185e-25
17.7294596378	61.313826778	1.760453952165e-25
17.7294596378	47.839412537	2.187933463835e-25
17.7294596378	65.2381397508	1.66886939216e-25
17.7294596378	73.8563534313	1.502511446035e-25
17.7294596378	69.4136233504	1.58204935986e-25
17.7294596378	88.9646141631	1.287096378815e-25
17.7294596378	78.5834347622	1.426972320045e-25
17.7294596378	94.6586803766	1.22464131879e-25
17.7294596378	83.6130668809	1.35523094187e-25
17.7294596378	121.320175643	1.00554230614e-25
17.7294596378	114.022322869	1.054878467765e-25
17.7294596378	107.163462661	1.108675850735e-25
17.7294596378	100.717188007	1.163072180585e-25
17.7294596378	176.03211516	7.58556800445e-26
17.7294596378	137.347045836	9.13684351625e-26
17.7294596378	146.137767637	8.70951771305e-26
17.7294596378	212.041733418	6.6555266317e-26
17.7294596378	155.491128331	8.31748653645e-26
17.7294596378	129.085118139	9.56749374915e-26
17.7294596378	165.443138899	7.94310139355e-26
17.7294596378	199.286646771	6.9435931455e-26
17.7294596378	187.298825288	7.2574856528e-26
17.7294596378	289.159241389	5.44469685755e-26
17.7294596378	255.417579173	5.88270492785e-26
17.7294596378	271.765254275	5.6594650838e-26
17.7294596378	240.053276585	6.1260258521e-26
17.7294596378	307.666508376	5.2477375208e-26
17.7294596378	327.358309289	5.0672296169e-26
17.7294596378	348.310458705	4.892930694115e-26
17.7294596378	225.613193053	6.37941103645e-26
17.7294596378	474.987571473	4.15300011877e-26
17.7294596378	394.323634	4.57052515937e-26
17.7294596378	370.603623615	4.724627180435e-26
17.7294596378	419.561813276	4.42144944663e-26
17.7294596378	446.415329901	4.285123111065e-26
17.7294596378	689.193420944	4.3247768507e-26
17.7294596378	647.735913221	4.26150560158e-26
17.7294596378	572.152347971	4.145356287845e-26
17.7294596378	733.304363364	4.397080572845e-26
17.7294596378	537.735289329	4.09978784459e-26
17.7294596378	505.38854278	4.0547203192e-26
17.7294596378	608.772226383	4.19916000738e-26
17.7294596378	780.238570171	4.46236472505e-26
17.7294596378	830.176740787	4.53696870818e-26
17.7294596378	883.31114007	4.6043298017e-26
17.7294596378	939.846338541	4.672691016055e-26
17.7294596378	1000.	4.742067200195e-26
18.864211	20.0715906701	4.948454191425e-25
18.864211	25.7249403419	3.894566763675e-25
18.864211	24.1774909895	4.13106200459e-25
18.864211	21.35624713	4.665164842375e-25
18.864211	22.7231263816	4.38999831725e-25
18.864211	32.9706083823	3.076443278315e-25
18.864211	37.3261548357	2.744378142405e-25
18.864211	27.3714322086	3.66485260792e-25
18.864211	29.123305679	3.455046945485e-25
18.864211	54.1591862333	1.96620805197e-25
18.864211	35.0808499542	2.905670953385e-25
18.864211	39.7151675811	2.59203864076e-25
18.864211	50.9013128798	2.077934580285e-25
18.864211	47.839412537	2.191967904375e-25
18.864211	44.9616967109	2.3165228638e-25
18.864211	42.2570860283	2.448155453285e-25
18.864211	61.313826778	1.766952317125e-25
18.864211	30.9873055676	3.26325845916e-25
18.864211	65.2381397508	1.678118362445e-25
18.864211	57.6255755993	1.863919492195e-25
18.864211	69.4136233504	1.59081716853e-25
18.864211	73.8563534313	1.510838451005e-25
18.864211	83.6130668809	1.3627417098e-25
18.864211	107.163462661	1.116875869175e-25
18.864211	94.6586803766	1.23142835151e-25
18.864211	88.9646141631	1.29661603601e-25
18.864211	78.5834347622	1.43488068283e-25
18.864211	114.022322869	1.062680588545e-25
18.864211	100.717188007	1.17167452664e-25
18.864211	137.347045836	9.20442168645e-26
18.864211	155.491128331	8.36358252585e-26
18.864211	165.443138899	7.98712251895e-26
18.864211	121.320175643	1.012979525455e-25
18.864211	176.03211516	7.64167258855e-26
18.864211	129.085118139	9.6382571063e-26
18.864211	199.286646771	6.9820749386e-26
18.864211	225.613193053	6.40295936105e-26
18.864211	146.137767637	8.77393528455e-26
18.864211	187.298825288	7.29770705625e-26
18.864211	212.041733418	6.680094182e-26
18.864211	240.053276585	6.13732193925e-26
18.864211	255.417579173	5.8935523433e-26
18.864211	271.765254275	5.6594650838e-26
18.864211	394.323634	4.53696870818e-26
18.864211	327.358309289	5.0485937391e-26
18.864211	289.159241389	5.44469685755e-26
18.864211	307.666508376	5.23807876395e-26
18.864211	370.603623615	4.69858733879e-26
18.864211	419.561813276	4.38898749808e-26
18.864211	446.415329901	4.24583295529e-26
18.864211	505.38854278	4.010148205265e-26
18.864211	647.735913221	4.18371665105e-26
18.864211	348.310458705	4.865963245555e-26
18.864211	572.152347971	4.092241953855e-26
18.864211	537.735289329	4.04725737779e-26
18.864211	474.987571473	4.10734764957e-26
18.864211	608.772226383	4.13772652582e-26
18.864211	780.238570171	4.34874501309e-26
18.864211	689.193420944	4.238018260295e-26
18.864211	830.176740787	4.413311519575e-26
18.864211	733.304363364	4.293024665065e-26
18.864211	883.31114007	4.47883665522e-26
18.864211	1000.	4.6043298017e-26
18.864211	939.846338541	4.53696870818e-26
20.0715906701	21.35624713	4.58000755031e-25
20.0715906701	27.3714322086	3.63794553633e-25
20.0715906701	22.7231263816	4.32577288164e-25
20.0715906701	25.7249403419	3.851755161425e-25
20.0715906701	24.1774909895	4.08565069336e-25
20.0715906701	29.123305679	3.436004411145e-25
20.0715906701	32.9706083823	3.059487422805e-25
20.0715906701	30.9873055676	3.245272969455e-25
20.0715906701	35.0808499542	2.89498469427e-25
20.0715906701	44.9616967109	2.3165228638e-25
20.0715906701	37.3261548357	2.734285073915e-25
20.0715906701	39.7151675811	2.587267847465e-25
20.0715906701	50.9013128798	2.077934580285e-25
20.0715906701	47.839412537	2.191967904375e-25
20.0715906701	61.313826778	1.77021048936e-25
20.0715906701	65.2381397508	1.678118362445e-25
20.0715906701	42.2570860283	2.448155453285e-25
20.0715906701	54.1591862333	1.969833641875e-25
20.0715906701	57.6255755993	1.86735646708e-25
20.0715906701	69.4136233504	1.593750556305e-25
20.0715906701	73.8563534313	1.513624362005e-25
20.0715906701	88.9646141631	1.299006931525e-25
20.0715906701	78.5834347622	1.43752653148e-25
20.0715906701	83.6130668809	1.36777199927e-25
20.0715906701	94.6586803766	1.235973923885e-25
20.0715906701	121.320175643	1.014847409345e-25
20.0715906701	107.163462661	1.118935332755e-25
20.0715906701	100.717188007	1.175999529675e-25
20.0715906701	137.347045836	9.22139418245e-26
20.0715906701	129.085118139	9.6738348118e-26
20.0715906701	114.022322869	1.066603262175e-25
20.0715906701	146.137767637	8.80632251825e-26
20.0715906701	176.03211516	7.65576345295e-26
20.0715906701	165.443138899	8.01660539015e-26
20.0715906701	155.491128331	8.39445502415e-26
20.0715906701	225.613193053	6.41476609985e-26
20.0715906701	187.298825288	7.32464508765e-26
20.0715906701	212.041733418	6.70475241855e-26
20.0715906701	240.053276585	6.14863885585e-26
20.0715906701	199.286646771	7.00784787695e-26
20.0715906701	289.159241389	5.44469685755e-26
20.0715906701	327.358309289	5.0485937391e-26
20.0715906701	255.417579173	5.90441976085e-26
20.0715906701	271.765254275	5.66990085605e-26
20.0715906701	307.666508376	5.23807876395e-26
20.0715906701	394.323634	4.52861816141e-26
20.0715906701	537.735289329	4.024950868265e-26
20.0715906701	446.415329901	4.230217948685e-26
20.0715906701	348.310458705	4.857007165785e-26
20.0715906701	505.38854278	3.988046223405e-26
20.0715906701	370.603623615	4.689939323815e-26
20.0715906701	474.987571473	4.092241953855e-26
20.0715906701	733.304363364	4.253662060195e-26
20.0715906701	419.561813276	4.372846008415e-26
20.0715906701	689.193420944	4.19916000738e-26
20.0715906701	608.772226383	4.10734764957e-26
20.0715906701	647.735913221	4.15300011877e-26
20.0715906701	572.152347971	4.062197021905e-26
20.0715906701	780.238570171	4.308871510145e-26
20.0715906701	830.176740787	4.364797538735e-26
20.0715906701	883.31114007	4.42144944663e-26
20.0715906701	939.846338541	4.487095407365e-26
20.0715906701	1000.	4.54533465294e-26
21.35624713	22.7231263816	4.521324041875e-25
21.35624713	25.7249403419	3.98162278808e-25
21.35624713	27.3714322086	3.739877637725e-25
21.35624713	29.123305679	3.519287547405e-25
21.35624713	24.1774909895	4.24681080482e-25
21.35624713	32.9706083823	3.1106374211e-25
21.35624713	35.0808499542	2.927161955815e-25
21.35624713	30.9873055676	3.30561318834e-25
21.35624713	54.1591862333	1.951772300665e-25
21.35624713	50.9013128798	2.062678541235e-25
21.35624713	47.839412537	2.183906448905e-25
21.35624713	44.9616967109	2.31225917283e-25
21.35624713	57.6255755993	1.84343008098e-25
21.35624713	42.2570860283	2.45266973024e-25
21.35624713	73.8563534313	1.48052978564e-25
21.35624713	39.7151675811	2.60160663489e-25
21.35624713	65.2381397508	1.65052409807e-25
21.35624713	37.3261548357	2.759587644135e-25
21.35624713	61.313826778	1.744312406585e-25
21.35624713	69.4136233504	1.56177860573e-25
21.35624713	78.5834347622	1.40350779434e-25
21.35624713	88.9646141631	1.261276163945e-25
21.35624713	83.6130668809	1.33049273839e-25
21.35624713	94.6586803766	1.19786520005e-25
21.35624713	114.022322869	1.02801939303e-25
21.35624713	100.717188007	1.13764223769e-25
21.35624713	121.320175643	9.78135783725e-26
21.35624713	107.163462661	1.08044699931e-25
21.35624713	137.347045836	8.85512766485e-26
21.35624713	129.085118139	9.30672726495e-26
21.35624713	155.491128331	8.06103387895e-26
21.35624713	212.041733418	6.41476609985e-26
21.35624713	199.286646771	6.70475241855e-26
21.35624713	165.443138899	7.68402317815e-26
21.35624713	146.137767637	8.44097757735e-26
21.35624713	240.053276585	5.88270492785e-26
21.35624713	176.03211516	7.3381513691e-26
21.35624713	187.298825288	7.02077000005e-26
21.35624713	255.417579173	5.64904851915e-26
21.35624713	307.666508376	5.01152734445e-26
21.35624713	225.613193053	6.13732193925e-26
21.35624713	271.765254275	5.4146883429e-26
21.35624713	289.159241389	5.2092090275e-26
21.35624713	327.358309289	4.8213473853e-26
21.35624713	348.310458705	4.64693742123e-26
21.35624713	394.323634	4.33275152422e-26
21.35624713	419.561813276	4.19143121658e-26
21.35624713	370.603623615	4.487095407365e-26
21.35624713	505.38854278	3.843780535215e-26
21.35624713	537.735289329	3.886503500855e-26
21.35624713	474.987571473	3.92970132497e-26
21.35624713	446.415329901	4.0547203192e-26
21.35624713	572.152347971	3.92970132497e-26
21.35624713	608.772226383	3.980705999425e-26
21.35624713	647.735913221	4.03237267758e-26
21.35624713	780.238570171	4.18371665105e-26
21.35624713	733.304363364	4.130110806805e-26
21.35624713	689.193420944	4.07719181274e-26
21.35624713	939.846338541	4.340740902645e-26
21.35624713	830.176740787	4.238018260295e-26
21.35624713	1000.	4.38898749808e-26
21.35624713	883.31114007	4.285123111065e-26
22.7231263816	24.1774909895	4.238994310035e-25
22.7231263816	25.7249403419	3.98162278808e-25
22.7231263816	27.3714322086	3.739877637725e-25
22.7231263816	30.9873055676	3.31170857473e-25
22.7231263816	29.123305679	3.519287547405e-25
22.7231263816	37.3261548357	2.759587644135e-25
22.7231263816	39.7151675811	2.60160663489e-25
22.7231263816	32.9706083823	3.1106374211e-25
22.7231263816	35.0808499542	2.93255949695e-25
22.7231263816	47.839412537	2.183906448905e-25
22.7231263816	50.9013128798	2.062678541235e-25
22.7231263816	42.2570860283	2.45266973024e-25
22.7231263816	61.313826778	1.74110190123e-25
22.7231263816	44.9616967109	2.31225917283e-25
22.7231263816	57.6255755993	1.840037143955e-25
22.7231263816	69.4136233504	1.55890406413e-25
22.7231263816	65.2381397508	1.64748621539e-25
22.7231263816	73.8563534313	1.475084804025e-25
22.7231263816	54.1591862333	1.94817995368e-25
22.7231263816	78.5834347622	1.398346078435e-25
22.7231263816	83.6130668809	1.325599551795e-25
22.7231263816	88.9646141631	1.25663753689e-25
22.7231263816	107.163462661	1.072514438885e-25
22.7231263816	94.6586803766	1.19126315106e-25
22.7231263816	114.022322869	1.01859351633e-25
22.7231263816	100.717188007	1.129289754135e-25
22.7231263816	146.137767637	8.34818888055e-26
22.7231263816	129.085118139	9.22139418245e-26
22.7231263816	121.320175643	9.6916728823e-26
22.7231263816	165.443138899	7.58556800445e-26
22.7231263816	137.347045836	8.77393528455e-26
22.7231263816	176.03211516	7.24412784115e-26
22.7231263816	187.298825288	6.9180565184e-26
22.7231263816	212.041733418	6.30928441535e-26
22.7231263816	240.053276585	5.7753228227e-26
22.7231263816	255.417579173	5.5357239469e-26
22.7231263816	199.286646771	6.60666225685e-26
22.7231263816	271.765254275	5.3060652291e-26
22.7231263816	225.613193053	6.0364024285e-26
22.7231263816	155.491128331	7.95774807765e-26
22.7231263816	327.358309289	4.70725130027e-26
22.7231263816	289.159241389	5.09531249525e-26
22.7231263816	307.666508376	4.90195301508e-26
22.7231263816	419.561813276	4.07719181274e-26
22.7231263816	394.323634	4.22243199399e-26
22.7231263816	348.310458705	4.53696870818e-26
22.7231263816	474.987571473	3.81555978827e-26
22.7231263816	446.415329901	3.944207034345e-26
22.7231263816	370.603623615	4.372846008415e-26
22.7231263816	505.38854278	3.72526543708e-26
22.7231263816	537.735289329	3.766671127595e-26
22.7231263816	572.152347971	3.808537035305e-26
22.7231263816	647.735913221	3.900849754065e-26
22.7231263816	608.772226383	3.857969085115e-26
22.7231263816	689.193420944	3.951479956045e-26
22.7231263816	780.238570171	4.04725737779e-26
22.7231263816	733.304363364	3.99539998239e-26
22.7231263816	883.31114007	4.145356287845e-26
22.7231263816	830.176740787	4.09978784459e-26
22.7231263816	1000.	4.24583295529e-26
22.7231263816	939.846338541	4.19916000738e-26
24.1774909895	25.7249403419	3.974294386795e-25
24.1774909895	27.3714322086	3.739877637725e-25
24.1774909895	29.123305679	3.519287547405e-25
24.1774909895	30.9873055676	3.30561318834e-25
24.1774909895	32.9706083823	3.1106374211e-25
24.1774909895	39.7151675811	2.60160663489e-25
24.1774909895	37.3261548357	2.759587644135e-25
24.1774909895	47.839412537	2.183906448905e-25
24.1774909895	42.2570860283	2.45266973024e-25
24.1774909895	35.0808499542	2.93255949695e-25
24.1774909895	54.1591862333	1.94817995368e-25
24.1774909895	50.9013128798	2.062678541235e-25
24.1774909895	44.9616967109	2.31225917283e-25
24.1774909895	57.6255755993	1.840037143955e-25
24.1774909895	78.5834347622	1.39320334591e-25
24.1774909895	61.313826778	1.737897304995e-25
24.1774909895	69.4136233504	1.55603481329e-25
24.1774909895	73.8563534313	1.47236982726e-25
24.1774909895	65.2381397508	1.6444539241e-25
24.1774909895	83.6130668809	1.31829349333e-25
24.1774909895	100.717188007	1.12306565957e-25
24.1774909895	88.9646141631	1.249711563425e-25
24.1774909895	94.6586803766	1.18469748934e-25
24.1774909895	107.163462661	1.066603262175e-25
24.1774909895	114.022322869	1.011115079515e-25
24.1774909895	121.320175643	9.60281024585e-26
24.1774909895	129.085118139	9.13684351625e-26
24.1774909895	137.347045836	8.6774865008e-26
24.1774909895	146.137767637	8.25642017725e-26
24.1774909895	155.491128331	7.87027135275e-26
24.1774909895	212.041733418	6.20553722675e-26
24.1774909895	165.443138899	7.4883743341e-26
24.1774909895	199.286646771	6.4980251136e-26
24.1774909895	187.298825288	6.8168457294e-26
24.1774909895	176.03211516	7.1381466465e-26
24.1774909895	255.417579173	5.42467275905e-26
24.1774909895	240.053276585	5.66990085605e-26
24.1774909895	225.613193053	5.9262147498e-26
24.1774909895	289.159241389	4.983906248975e-26
24.1774909895	271.765254275	5.1996211845e-26
24.1774909895	327.358309289	4.6043298017e-26
24.1774909895	307.666508376	4.78594941623e-26
24.1774909895	394.323634	4.10734764957e-26
24.1774909895	348.310458705	4.429602379615e-26
24.1774909895	419.561813276	3.96606605689e-26
24.1774909895	370.603623615	4.26150560158e-26
24.1774909895	537.735289329	3.65053354007e-26
24.1774909895	572.152347971	3.691108598285e-26
24.1774909895	446.415329901	3.829644166905e-26
24.1774909895	647.735913221	3.77361668191e-26
24.1774909895	505.38854278	3.610404509195e-26
24.1774909895	608.772226383	3.73213464136e-26
24.1774909895	474.987571473	3.70473359015e-26
24.1774909895	780.238570171	3.91524896361e-26
24.1774909895	689.193420944	3.822595490845e-26
24.1774909895	733.304363364	3.865082988325e-26
24.1774909895	939.846338541	4.062197021905e-26
24.1774909895	830.176740787	3.96606605689e-26
24.1774909895	883.31114007	4.010148205265e-26
24.1774909895	1000.	4.10734764957e-26
25.7249403419	27.3714322086	3.732994182025e-25
25.7249403419	32.9706083823	3.1106374211e-25
25.7249403419	35.0808499542	2.927161955815e-25
25.7249403419	29.123305679	3.512810100205e-25
25.7249403419	37.3261548357	2.759587644135e-25
25.7249403419	30.9873055676	3.30561318834e-25
25.7249403419	39.7151675811	2.60160663489e-25
25.7249403419	57.6255755993	1.836650451825e-25
25.7249403419	47.839412537	2.183906448905e-25
25.7249403419	44.9616967109	2.31225917283e-25
25.7249403419	61.313826778	1.734698606995e-25
25.7249403419	54.1591862333	1.944594218605e-25
25.7249403419	73.8563534313	1.46695485573e-25
25.7249403419	65.2381397508	1.641427213915e-25
25.7249403419	42.2570860283	2.45266973024e-25
25.7249403419	69.4136233504	1.550312144935e-25
25.7249403419	88.9646141631	1.242823762555e-25
25.7249403419	50.9013128798	2.058882065055e-25
25.7249403419	83.6130668809	1.313445172205e-25
25.7249403419	78.5834347622	1.388079526935e-25
25.7249403419	94.6586803766	1.17816801435e-25
25.7249403419	100.717188007	1.116875869175e-25
25.7249403419	114.022322869	1.003691548815e-25
25.7249403419	107.163462661	1.058772341425e-25
25.7249403419	129.085118139	9.05306809235e-26
25.7249403419	155.491128331	7.76942978635e-26
25.7249403419	121.320175643	9.53230713685e-26
25.7249403419	199.286646771	6.40295936105e-26
25.7249403419	165.443138899	7.4060572696e-26
25.7249403419	176.03211516	7.0466857735e-26
25.7249403419	137.347045836	8.5979229066e-26
25.7249403419	240.053276585	5.56640324785e-26
25.7249403419	146.137767637	8.1807173266e-26
25.7249403419	212.041733418	6.10349601285e-26
25.7249403419	307.666508376	4.681307226005e-26
25.7249403419	187.298825288	6.7171156487e-26
25.7249403419	255.417579173	5.32565151155e-26
25.7249403419	271.765254275	5.09531249525e-26
25.7249403419	225.613193053	5.82876659585e-26
25.7249403419	289.159241389	4.883924979235e-26
25.7249403419	327.358309289	4.49536938824e-26
25.7249403419	394.323634	4.00276730134e-26
25.7249403419	370.603623615	4.15300011877e-26
25.7249403419	419.561813276	3.857969085115e-26
25.7249403419	446.415329901	3.71840887596e-26
25.7249403419	348.310458705	4.31681685501e-26
25.7249403419	572.152347971	3.577300826545e-26
25.7249403419	474.987571473	3.59712643376e-26
25.7249403419	537.735289329	3.537976817125e-26
25.7249403419	647.735913221	3.657264942445e-26
25.7249403419	505.38854278	3.499085082705e-26
25.7249403419	780.238570171	3.787546235925e-26
25.7249403419	733.304363364	3.73901651211e-26
25.7249403419	608.772226383	3.61706191563e-26
25.7249403419	689.193420944	3.69791481905e-26
25.7249403419	883.31114007	3.87935017198e-26
25.7249403419	939.846338541	3.92246848807e-26
25.7249403419	830.176740787	3.829644166905e-26
25.7249403419	1000.	3.973379285545e-26
27.3714322086	29.123305679	3.49989095018e-25
27.3714322086	30.9873055676	3.299529020845e-25
27.3714322086	32.9706083823	3.104912117505e-25
27.3714322086	35.0808499542	2.927161955815e-25
27.3714322086	37.3261548357	2.759587644135e-25
27.3714322086	42.2570860283	2.448155453285e-25
27.3714322086	39.7151675811	2.59681823116e-25
27.3714322086	50.9013128798	2.058882065055e-25
27.3714322086	69.4136233504	1.547458708005e-25
27.3714322086	54.1591862333	1.941015083285e-25
27.3714322086	61.313826778	1.731505796385e-25
27.3714322086	47.839412537	2.179886845925e-25
27.3714322086	57.6255755993	1.83326999309e-25
27.3714322086	73.8563534313	1.461559798975e-25
27.3714322086	88.9646141631	1.238252998355e-25
27.3714322086	83.6130668809	1.308614681875e-25
27.3714322086	44.9616967109	2.31225917283e-25
27.3714322086	65.2381397508	1.63840607456e-25
27.3714322086	78.5834347622	1.382974551965e-25
27.3714322086	94.6586803766	1.17167452664e-25
27.3714322086	114.022322869	9.96322521125e-26
27.3714322086	100.717188007	1.11072019389e-25
27.3714322086	107.163462661	1.050998914705e-25
27.3714322086	121.320175643	9.4623216564e-26
27.3714322086	129.085118139	8.97006080265e-26
27.3714322086	155.491128331	7.68402317815e-26
27.3714322086	176.03211516	6.9563967861e-26
27.3714322086	187.298825288	6.6188446136e-26
27.3714322086	137.347045836	8.5190888284e-26
27.3714322086	146.137767637	8.09078957915e-26
27.3714322086	199.286646771	6.30928441535e-26
27.3714322086	212.041733418	6.0142021995e-26
27.3714322086	165.443138899	7.3111636653e-26
27.3714322086	225.613193053	5.7329208379e-26
27.3714322086	289.159241389	4.777140606425e-26
27.3714322086	240.053276585	5.47487168115e-26
27.3714322086	271.765254275	4.99309632434e-26
27.3714322086	327.358309289	4.38898749808e-26
27.3714322086	255.417579173	5.2284377846e-26
27.3714322086	348.310458705	4.214660369785e-26
27.3714322086	394.323634	3.893670020105e-26
27.3714322086	307.666508376	4.57895298056e-26
27.3714322086	370.603623615	4.04725737779e-26
27.3714322086	446.415329901	3.61706191563e-26
27.3714322086	419.561813276	3.75281834649e-26
27.3714322086	505.38854278	3.39745116314e-26
27.3714322086	474.987571473	3.49264481928e-26
27.3714322086	537.735289329	3.42889055014e-26
27.3714322086	608.772226383	3.499085082705e-26
27.3714322086	572.152347971	3.46062087144e-26
27.3714322086	733.304363364	3.61706191563e-26
27.3714322086	689.193420944	3.577300826545e-26
27.3714322086	780.238570171	3.66400875719e-26
27.3714322086	647.735913221	3.537976817125e-26
27.3714322086	830.176740787	3.70473359015e-26
27.3714322086	939.846338541	3.7945302829e-26
27.3714322086	1000.	3.836705840375e-26
27.3714322086	883.31114007	3.75281834649e-26
29.123305679	32.9706083823	3.09919735165e-25
29.123305679	30.9873055676	3.287394260015e-25
29.123305679	35.0808499542	2.9163966587e-25
29.123305679	42.2570860283	2.448155453285e-25
29.123305679	37.3261548357	2.749438639275e-25
29.123305679	47.839412537	2.175874641255e-25
29.123305679	44.9616967109	2.308003329425e-25
29.123305679	50.9013128798	2.055092576505e-25
29.123305679	57.6255755993	1.829895756285e-25
29.123305679	88.9646141631	1.23142835151e-25
29.123305679	73.8563534313	1.45886971574e-25
29.123305679	39.7151675811	2.59203864076e-25
29.123305679	54.1591862333	1.941015083285e-25
29.123305679	61.313826778	1.728318862315e-25
29.123305679	69.4136233504	1.54176758021e-25
29.123305679	94.6586803766	1.16521682787e-25
29.123305679	100.717188007	1.104598445685e-25
29.123305679	83.6130668809	1.30380195676e-25
29.123305679	65.2381397508	1.63238046735e-25
29.123305679	78.5834347622	1.377888351685e-25
29.123305679	114.022322869	9.9083127712e-26
29.123305679	107.163462661	1.045206321075e-25
29.123305679	146.137767637	8.00185037585e-26
29.123305679	129.085118139	8.88781460405e-26
29.123305679	121.320175643	9.37556193395e-26
29.123305679	155.491128331	7.59955541475e-26
29.123305679	212.041733418	5.91530721735e-26
29.123305679	187.298825288	6.534037543e-26
29.123305679	165.443138899	7.21748593005e-26
29.123305679	176.03211516	6.86726466895e-26
29.123305679	199.286646771	6.21697992895e-26
29.123305679	137.347045836	8.44097757735e-26
29.123305679	225.613193053	5.63865112675e-26
29.123305679	271.765254275	4.90195301508e-26
29.123305679	240.053276585	5.37493410925e-26
29.123305679	348.310458705	4.114921394455e-26
29.123305679	255.417579173	5.13299858395e-26
29.123305679	327.358309289	4.293024665065e-26
29.123305679	289.159241389	4.681307226005e-26
29.123305679	370.603623615	3.951479956045e-26
29.123305679	307.666508376	4.47883665522e-26
29.123305679	394.323634	3.7945302829e-26
29.123305679	474.987571473	3.391197962675e-26
29.123305679	419.561813276	3.65053354007e-26
29.123305679	505.38854278	3.292697716805e-26
29.123305679	446.415329901	3.51847721376e-26
29.123305679	572.152347971	3.35391971656e-26
29.123305679	647.735913221	3.422579483715e-26
29.123305679	689.193420944	3.46062087144e-26
29.123305679	608.772226383	3.391197962675e-26
29.123305679	537.735289329	3.32316773472e-26
29.123305679	830.176740787	3.58389719144e-26
29.123305679	733.304363364	3.499085082705e-26
29.123305679	780.238570171	3.5445006705e-26
29.123305679	883.31114007	3.623731597995e-26
29.123305679	1000.	3.711564934725e-26
29.123305679	939.846338541	3.6707650072e-26
30.9873055676	35.0808499542	2.91102886618e-25
30.9873055676	37.3261548357	2.744378142405e-25
30.9873055676	32.9706083823	3.082116086785e-25
30.9873055676	42.2570860283	2.439151810425e-25
30.9873055676	39.7151675811	2.587267847465e-25
30.9873055676	47.839412537	2.17186982127e-25
30.9873055676	69.4136233504	1.53892987003e-25
30.9873055676	54.1591862333	1.93387656331e-25
30.9873055676	61.313826778	1.725137793985e-25
30.9873055676	57.6255755993	1.82652772995e-25
30.9873055676	78.5834347622	1.37282085705e-25
30.9873055676	83.6130668809	1.29661603601e-25
30.9873055676	100.717188007	1.09648856716e-25
30.9873055676	44.9616967109	2.30375531914e-25
30.9873055676	94.6586803766	1.160931480645e-25
30.9873055676	50.9013128798	2.05131006272e-25
30.9873055676	88.9646141631	1.2268994965e-25
30.9873055676	65.2381397508	1.62937597904e-25
30.9873055676	73.8563534313	1.45350439391e-25
30.9873055676	107.163462661	1.037532495055e-25
30.9873055676	114.022322869	9.8355666857e-26
30.9873055676	121.320175643	9.30672726495e-26
30.9873055676	137.347045836	8.36358252585e-26
30.9873055676	187.298825288	6.4384449306e-26
30.9873055676	165.443138899	7.1381466465e-26
30.9873055676	146.137767637	7.9284816675e-26
30.9873055676	155.491128331	7.51601617575e-26
30.9873055676	240.053276585	5.2768207844e-26
30.9873055676	129.085118139	8.8225609392e-26
30.9873055676	212.041733418	5.82876659585e-26
30.9873055676	176.03211516	6.7792745991e-26
30.9873055676	255.417579173	5.030026399e-26
30.9873055676	199.286646771	6.1260258521e-26
30.9873055676	225.613193053	5.54593154665e-26
30.9873055676	289.159241389	4.58739634223e-26
30.9873055676	307.666508376	4.380909319075e-26
30.9873055676	271.765254275	4.803615794805e-26
30.9873055676	327.358309289	4.19916000738e-26
30.9873055676	348.310458705	4.017542719205e-26
30.9873055676	370.603623615	3.850868275445e-26
30.9873055676	474.987571473	3.292697716805e-26
30.9873055676	505.38854278	3.197058494835e-26
30.9873055676	394.323634	3.69791481905e-26
30.9873055676	446.415329901	3.41628003316e-26
30.9873055676	537.735289329	3.220704665715e-26
30.9873055676	419.561813276	3.551036553535e-26
30.9873055676	608.772226383	3.28058807963e-26
30.9873055676	647.735913221	3.317051257095e-26
30.9873055676	572.152347971	3.2505084732e-26
30.9873055676	830.176740787	3.46062087144e-26
30.9873055676	780.238570171	3.422579483715e-26
30.9873055676	689.193420944	3.34774663818e-26
30.9873055676	1000.	3.58389719144e-26
30.9873055676	939.846338541	3.5445006705e-26
30.9873055676	883.31114007	3.505537221655e-26
30.9873055676	733.304363364	3.38495627158e-26
32.9706083823	35.0808499542	2.89498469427e-25
32.9706083823	37.3261548357	2.72925246804e-25
32.9706083823	42.2570860283	2.430181280485e-25
32.9706083823	39.7151675811	2.57775258746e-25
32.9706083823	54.1591862333	1.930317154435e-25
32.9706083823	47.839412537	2.163882281025e-25
32.9706083823	78.5834347622	1.36777199927e-25
32.9706083823	44.9616967109	2.295282740285e-25
32.9706083823	61.313826778	1.718793211345e-25
32.9706083823	50.9013128798	2.04376590813e-25
32.9706083823	73.8563534313	1.44815880426e-25
32.9706083823	114.022322869	9.7633546965e-26
32.9706083823	94.6586803766	1.152408009225e-25
32.9706083823	65.2381397508	1.62338358204e-25
32.9706083823	69.4136233504	1.533270108955e-25
32.9706083823	88.9646141631	1.22013742462e-25
32.9706083823	57.6255755993	1.819810262995e-25
32.9706083823	100.717188007	1.090445256745e-25
32.9706083823	107.163462661	1.031814121765e-25
32.9706083823	83.6130668809	1.291847438615e-25
32.9706083823	121.320175643	9.2383979749e-26
32.9706083823	129.085118139	8.74166716215e-26
32.9706083823	137.347045836	8.27164460565e-26
32.9706083823	146.137767637	7.8413266579e-26
32.9706083823	187.298825288	6.3559493161e-26
32.9706083823	155.491128331	7.43339525425e-26
32.9706083823	176.03211516	6.6924119436e-26
32.9706083823	165.443138899	7.0466857735e-26
32.9706083823	225.613193053	5.4547366079e-26
32.9706083823	240.053276585	5.1900509885e-26
32.9706083823	199.286646771	6.0364024285e-26
32.9706083823	255.417579173	4.93820897312e-26
32.9706083823	212.041733418	5.7329208379e-26
32.9706083823	327.358309289	4.09978784459e-26
32.9706083823	370.603623615	3.759738356965e-26
32.9706083823	348.310458705	3.92246848807e-26
32.9706083823	289.159241389	4.49536938824e-26
32.9706083823	394.323634	3.603759356085e-26
32.9706083823	307.666508376	4.293024665065e-26
32.9706083823	446.415329901	3.32316773472e-26
32.9706083823	271.765254275	4.70725130027e-26
32.9706083823	419.561813276	3.46062087144e-26
32.9706083823	505.38854278	3.09848374589e-26
32.9706083823	647.735913221	3.208859799195e-26
32.9706083823	474.987571473	3.197058494835e-26
32.9706083823	572.152347971	3.15028570367e-26
32.9706083823	537.735289329	3.12140083553e-26
32.9706083823	608.772226383	3.17943786706e-26
32.9706083823	689.193420944	3.23855399647e-26
32.9706083823	733.304363364	3.27454997226e-26
32.9706083823	883.31114007	3.38495627158e-26
32.9706083823	830.176740787	3.34774663818e-26
32.9706083823	780.238570171	3.31094603719e-26
32.9706083823	939.846338541	3.422579483715e-26
32.9706083823	1000.	3.46062087144e-26
35.0808499542	37.3261548357	2.714210159015e-25
35.0808499542	42.2570860283	2.421243741695e-25
35.0808499542	44.9616967109	2.286841321245e-25
35.0808499542	69.4136233504	1.52763116293e-25
35.0808499542	73.8563534313	1.44017725894e-25
35.0808499542	54.1591862333	1.92321797851e-25
35.0808499542	50.9013128798	2.03624949887e-25
35.0808499542	57.6255755993	1.81311750104e-25
35.0808499542	88.9646141631	1.213412621985e-25
35.0808499542	39.7151675811	2.563545271915e-25
35.0808499542	47.839412537	2.155924116755e-25
35.0808499542	83.6130668809	1.284727405345e-25
35.0808499542	100.717188007	1.08443525411e-25
35.0808499542	61.313826778	1.71247196234e-25
35.0808499542	65.2381397508	1.617413223425e-25
35.0808499542	78.5834347622	1.360233506835e-25
35.0808499542	107.163462661	1.02423862026e-25
35.0808499542	121.320175643	9.1536914015e-26
35.0808499542	94.6586803766	1.14605649811e-25
35.0808499542	114.022322869	9.6916728823e-26
35.0808499542	137.347045836	8.1958021627e-26
35.0808499542	176.03211516	6.60666225685e-26
35.0808499542	129.085118139	8.66151509755e-26
35.0808499542	155.491128331	7.3516825554e-26
35.0808499542	165.443138899	6.96922403595e-26
35.0808499542	146.137767637	7.76942978635e-26
35.0808499542	212.041733418	5.64904851915e-26
35.0808499542	225.613193053	5.3650412399e-26
35.0808499542	199.286646771	5.94809019065e-26
35.0808499542	255.417579173	4.84806757019e-26
35.0808499542	187.298825288	6.26296212475e-26
35.0808499542	240.053276585	5.09531249525e-26
35.0808499542	394.323634	3.512001258025e-26
35.0808499542	289.159241389	4.40518857084e-26
35.0808499542	271.765254275	4.62132576766e-26
35.0808499542	307.666508376	4.19916000738e-26
35.0808499542	419.561813276	3.36630004286e-26
35.0808499542	348.310458705	3.829644166905e-26
35.0808499542	327.358309289	4.010148205265e-26
35.0808499542	370.603623615	3.66400875719e-26
35.0808499542	446.415329901	3.2325932552e-26
35.0808499542	537.735289329	3.03073707802e-26
35.0808499542	474.987571473	3.10419719589e-26
35.0808499542	505.38854278	3.00848563485e-26
35.0808499542	572.152347971	3.05315309792e-26
35.0808499542	608.772226383	3.07573491179e-26
35.0808499542	689.193420944	3.132922864715e-26
35.0808499542	733.304363364	3.16774476848e-26
35.0808499542	780.238570171	3.197058494835e-26
35.0808499542	647.735913221	3.10419719589e-26
35.0808499542	883.31114007	3.26852297837e-26
35.0808499542	830.176740787	3.2325932552e-26
35.0808499542	939.846338541	3.30485205429e-26
35.0808499542	1000.	3.3415849217e-26
37.3261548357	42.2570860283	2.407899026605e-25
37.3261548357	57.6255755993	1.80644935322e-25
37.3261548357	50.9013128798	2.025026684355e-25
37.3261548357	39.7151675811	2.54941626017e-25
37.3261548357	44.9616967109	2.274237366775e-25
37.3261548357	47.839412537	2.14799522043e-25
37.3261548357	69.4136233504	1.519211604715e-25
37.3261548357	73.8563534313	1.43488068283e-25
37.3261548357	94.6586803766	1.13973999342e-25
37.3261548357	61.313826778	1.70617396115e-25
37.3261548357	129.085118139	8.5820979446e-26
37.3261548357	54.1591862333	1.912618138625e-25
37.3261548357	78.5834347622	1.35523094187e-25
37.3261548357	100.717188007	1.076473412215e-25
37.3261548357	88.9646141631	1.20672488318e-25
37.3261548357	65.2381397508	1.60849883027e-25
37.3261548357	121.320175643	9.0864856892e-26
37.3261548357	114.022322869	9.60281024585e-26
37.3261548357	107.163462661	1.01671873752e-25
37.3261548357	83.6130668809	1.27764661422e-25
37.3261548357	146.137767637	7.68402317815e-26
37.3261548357	137.347045836	8.12065511665e-26
37.3261548357	155.491128331	7.27086809555e-26
37.3261548357	187.298825288	6.1827149665e-26
37.3261548357	165.443138899	6.8799275636e-26
37.3261548357	199.286646771	5.86106995605e-26
37.3261548357	176.03211516	6.52201127845e-26
37.3261548357	212.041733418	5.55615796875e-26
37.3261548357	289.159241389	4.308871510145e-26
37.3261548357	225.613193053	5.2768207844e-26
37.3261548357	307.666508376	4.10734764957e-26
37.3261548357	240.053276585	5.01152734445e-26
37.3261548357	370.603623615	3.577300826545e-26
37.3261548357	271.765254275	4.52861816141e-26
37.3261548357	348.310458705	3.73901651211e-26
37.3261548357	255.417579173	4.759571596315e-26
37.3261548357	327.358309289	3.91524896361e-26
37.3261548357	446.415329901	3.13869981874e-26
37.3261548357	394.323634	3.41628003316e-26
37.3261548357	419.561813276	3.27454997226e-26
37.3261548357	474.987571473	3.014033132805e-26
37.3261548357	505.38854278	2.915725143715e-26
37.3261548357	537.735289329	2.93729050922e-26
37.3261548357	572.152347971	2.953569142395e-26
37.3261548357	689.193420944	3.03073707802e-26
37.3261548357	647.735913221	3.00294834738e-26
37.3261548357	608.772226383	2.980900926975e-26
37.3261548357	733.304363364	3.058782960455e-26
37.3261548357	939.846338541	3.19117412838e-26
37.3261548357	883.31114007	3.156094673905e-26
37.3261548357	830.176740787	3.12140083553e-26
37.3261548357	1000.	3.226643485015e-26
37.3261548357	780.238570171	3.09278081182e-26
39.7151675811	44.9616967109	2.25754008746e-25
39.7151675811	61.313826778	1.69677036208e-25
39.7151675811	47.839412537	2.13222480144e-25
39.7151675811	54.1591862333	1.902076719895e-25
39.7151675811	42.2570860283	2.39022041346e-25
39.7151675811	50.9013128798	2.01386572452e-25
39.7151675811	78.5834347622	1.34528093845e-25
39.7151675811	94.6586803766	1.131372108305e-25
39.7151675811	73.8563534313	1.426972320045e-25
39.7151675811	100.717188007	1.06857002557e-25
39.7151675811	88.9646141631	1.200074003935e-25
39.7151675811	65.2381397508	1.5996335689e-25
39.7151675811	57.6255755993	1.796493085075e-25
39.7151675811	83.6130668809	1.27060484897e-25
39.7151675811	121.320175643	9.0031719946e-26
39.7151675811	114.022322869	9.53230713685e-26
39.7151675811	107.163462661	1.00925406519e-25
39.7151675811	137.347045836	8.03138761195e-26
39.7151675811	69.4136233504	1.510838451005e-25
39.7151675811	129.085118139	8.503408965e-26
39.7151675811	165.443138899	6.8042989404e-26
39.7151675811	176.03211516	6.4384449306e-26
39.7151675811	155.491128331	7.1909420006e-26
39.7151675811	146.137767637	7.59955541475e-26
39.7151675811	187.298825288	6.0922621842e-26
39.7151675811	271.765254275	4.4377703462e-26
39.7151675811	225.613193053	5.1900509885e-26
39.7151675811	212.041733418	5.47487168115e-26
39.7151675811	289.159241389	4.22243199399e-26
39.7151675811	255.417579173	4.672691016055e-26
39.7151675811	240.053276585	4.920047597825e-26
39.7151675811	307.666508376	4.017542719205e-26
39.7151675811	419.561813276	3.185300592435e-26
39.7151675811	199.286646771	5.7753228227e-26
39.7151675811	370.603623615	3.486216409525e-26
39.7151675811	394.323634	3.32929549082e-26
39.7151675811	327.358309289	3.829644166905e-26
39.7151675811	474.987571473	2.92648796207e-26
39.7151675811	446.415329901	3.05315309792e-26
39.7151675811	348.310458705	3.65053354007e-26
39.7151675811	537.735289329	2.84672517393e-26
39.7151675811	505.38854278	2.83103541262e-26
39.7151675811	572.152347971	2.8625018888e-26
39.7151675811	608.772226383	2.88367360302e-26
39.7151675811	647.735913221	2.90500190805e-26
39.7151675811	689.193420944	2.93188426039e-26
39.7151675811	733.304363364	2.95901537707e-26
39.7151675811	780.238570171	2.9863975601e-26
39.7151675811	830.176740787	3.014033132805e-26
39.7151675811	939.846338541	3.08140641407e-26
39.7151675811	1000.	3.109921181205e-26
39.7151675811	883.31114007	3.04753359746e-26
42.2570860283	47.839412537	2.116570167675e-25
42.2570860283	50.9013128798	1.999080074175e-25
42.2570860283	57.6255755993	1.780021097845e-25
42.2570860283	44.9616967109	2.24096539831e-25
42.2570860283	61.313826778	1.681212729285e-25
42.2570860283	69.4136233504	1.496985621915e-25
42.2570860283	54.1591862333	1.888111816e-25
42.2570860283	88.9646141631	1.18469748934e-25
42.2570860283	78.5834347622	1.33294610086e-25
42.2570860283	94.6586803766	1.116875869175e-25
42.2570860283	100.717188007	1.05293690446e-25
42.2570860283	73.8563534313	1.41128611537e-25
42.2570860283	114.022322869	9.37556193395e-26
42.2570860283	129.085118139	8.34818888055e-26
42.2570860283	65.2381397508	1.584966580235e-25
42.2570860283	137.347045836	7.88478374185e-26
42.2570860283	146.137767637	7.43339525425e-26
42.2570860283	121.320175643	8.838829303e-26
42.2570860283	107.163462661	9.94488733335e-26
42.2570860283	83.6130668809	1.25663753689e-25
42.2570860283	176.03211516	6.26296212475e-26
42.2570860283	199.286646771	5.59725257525e-26
42.2570860283	155.491128331	7.02077000005e-26
42.2570860283	240.053276585	4.742067200195e-26
42.2570860283	165.443138899	6.63104943405e-26
42.2570860283	225.613193053	5.01152734445e-26
42.2570860283	187.298825288	5.9262147498e-26
42.2570860283	212.041733418	5.2962991168e-26
42.2570860283	348.310458705	3.47979983162e-26
42.2570860283	327.358309289	3.65053354007e-26
42.2570860283	255.417579173	4.49536938824e-26
42.2570860283	289.159241389	4.04725737779e-26
42.2570860283	271.765254275	4.26150560158e-26
42.2570860283	370.603623615	3.31094603719e-26
42.2570860283	307.666508376	3.843780535215e-26
42.2570860283	394.323634	3.156094673905e-26
42.2570860283	419.561813276	3.014033132805e-26
42.2570860283	446.415329901	2.87836603913e-26
42.2570860283	474.987571473	2.753874228035e-26
42.2570860283	505.38854278	2.659148441425e-26
42.2570860283	537.735289329	2.66896415801e-26
42.2570860283	647.735913221	2.713585198485e-26
42.2570860283	689.193420944	2.73365549104e-26
42.2570860283	572.152347971	2.683755711095e-26
42.2570860283	608.772226383	2.698629239815e-26
42.2570860283	733.304363364	2.75895223521e-26
42.2570860283	780.238570171	2.779358072675e-26
42.2570860283	883.31114007	2.83103541262e-26
42.2570860283	830.176740787	2.805077740115e-26
42.2570860283	1000.	2.888990953795e-26
42.2570860283	939.846338541	2.857233292645e-26
44.9616967109	50.9013128798	1.97710489024e-25
44.9616967109	61.313826778	1.665797743925e-25
44.9616967109	73.8563534313	1.400924559095e-25
44.9616967109	57.6255755993	1.766952317125e-25
44.9616967109	83.6130668809	1.24511546779e-25
44.9616967109	69.4136233504	1.48325980897e-25
44.9616967109	47.839412537	2.09330345647e-25
44.9616967109	78.5834347622	1.320724361e-25
44.9616967109	54.1591862333	1.870799779575e-25
44.9616967109	114.022322869	9.2724996801e-26
44.9616967109	100.717188007	1.0432825599e-25
44.9616967109	137.347045836	7.78375622865e-26
44.9616967109	155.491128331	6.93081307075e-26
44.9616967109	94.6586803766	1.106635270305e-25
44.9616967109	121.320175643	8.75778636185e-26
44.9616967109	107.163462661	9.8355666857e-26
44.9616967109	65.2381397508	1.573329875075e-25
44.9616967109	88.9646141631	1.17383503622e-25
44.9616967109	129.085118139	8.25642017725e-26
44.9616967109	146.137767637	7.3381513691e-26
44.9616967109	176.03211516	6.17133533095e-26
44.9616967109	165.443138899	6.5460859834e-26
44.9616967109	199.286646771	5.5052137353e-26
44.9616967109	212.041733418	5.2092090275e-26
44.9616967109	187.298825288	5.82876659585e-26
44.9616967109	307.666508376	3.75281834649e-26
44.9616967109	240.053276585	4.65550614283e-26
44.9616967109	271.765254275	4.176016284615e-26
44.9616967109	225.613193053	4.920047597825e-26
44.9616967109	289.159241389	3.95876628865e-26
44.9616967109	446.415329901	2.79476143519e-26
44.9616967109	255.417579173	4.40518857084e-26
44.9616967109	370.603623615	3.226643485015e-26
44.9616967109	327.358309289	3.56414449736e-26
44.9616967109	419.561813276	2.92648796207e-26
44.9616967109	474.987571473	2.66896415801e-26
44.9616967109	394.323634	3.07007384823e-26
44.9616967109	348.310458705	3.391197962675e-26
44.9616967109	505.38854278	2.57241564041e-26
44.9616967109	537.735289329	2.58191120014e-26
44.9616967109	608.772226383	2.60580373061e-26
44.9616967109	572.152347971	2.59144181084e-26
44.9616967109	647.735913221	2.620245244965e-26
44.9616967109	689.193420944	2.639625174015e-26
44.9616967109	830.176740787	2.70360537798e-26
44.9616967109	780.238570171	2.67881610736e-26
44.9616967109	733.304363364	2.659148441425e-26
44.9616967109	883.31114007	2.728624043945e-26
44.9616967109	939.846338541	2.753874228035e-26
44.9616967109	1000.	2.779358072675e-26
47.839412537	54.1591862333	1.84682927441e-25
47.839412537	50.9013128798	1.955371271765e-25
47.839412537	78.5834347622	1.306206102755e-25
47.839412537	57.6255755993	1.74752883195e-25
47.839412537	73.8563534313	1.38552468829e-25
47.839412537	83.6130668809	1.233699044175e-25
47.839412537	88.9646141631	1.163072180585e-25
47.839412537	129.085118139	8.1506308968e-26
47.839412537	100.717188007	1.031814121765e-25
47.839412537	114.022322869	9.1705703534e-26
47.839412537	61.313826778	1.65052409807e-25
47.839412537	69.4136233504	1.46965984756e-25
47.839412537	65.2381397508	1.55603481329e-25
47.839412537	94.6586803766	1.09648856716e-25
47.839412537	107.163462661	9.7274477615e-26
47.839412537	165.443138899	6.4384449306e-26
47.839412537	121.320175643	8.64557309055e-26
47.839412537	146.137767637	7.24412784115e-26
47.839412537	155.491128331	6.82941565405e-26
47.839412537	137.347045836	7.68402317815e-26
47.839412537	199.286646771	5.4146883429e-26
47.839412537	271.765254275	4.08470995176e-26
47.839412537	255.417579173	4.31681685501e-26
47.839412537	176.03211516	6.0810490321e-26
47.839412537	187.298825288	5.7329208379e-26
47.839412537	212.041733418	5.114120826e-26
47.839412537	240.053276585	4.562112850065e-26
47.839412537	225.613193053	4.8302377102e-26
47.839412537	307.666508376	3.66400875719e-26
47.839412537	289.159241389	3.865082988325e-26
47.839412537	327.358309289	3.47979983162e-26
47.839412537	348.310458705	3.29876928771e-26
47.839412537	394.323634	2.9863975601e-26
47.839412537	370.603623615	3.13869981874e-26
47.839412537	537.735289329	2.497697627525e-26
47.839412537	505.38854278	2.488511782165e-26
47.839412537	446.415329901	2.7085906919e-26
47.839412537	419.561813276	2.841485615705e-26
47.839412537	572.152347971	2.506917380605e-26
47.839412537	474.987571473	2.586672116045e-26
47.839412537	647.735913221	2.530115932085e-26
47.839412537	608.772226383	2.51617116656e-26
47.839412537	733.304363364	2.562955002735e-26
47.839412537	689.193420944	2.5441379803e-26
47.839412537	780.238570171	2.58191120014e-26
47.839412537	830.176740787	2.60100760189e-26
47.839412537	883.31114007	2.62507684694e-26
47.839412537	939.846338541	2.64936882435e-26
47.839412537	1000.	2.67388559524e-26
50.9013128798	54.1591862333	1.823165902655e-25
50.9013128798	57.6255755993	1.725137793985e-25
50.9013128798	65.2381397508	1.53892987003e-25
50.9013128798	83.6130668809	1.21789169288e-25
50.9013128798	61.313826778	1.62937597904e-25
50.9013128798	94.6586803766	1.082439289865e-25
50.9013128798	73.8563534313	1.370294102845e-25
50.9013128798	114.022322869	9.05306809235e-26
50.9013128798	69.4136233504	1.450829137105e-25
50.9013128798	78.5834347622	1.291847438615e-25
50.9013128798	146.137767637	7.1381466465e-26
50.9013128798	165.443138899	6.34425083295e-26
50.9013128798	137.347045836	7.57160633875e-26
50.9013128798	107.163462661	9.60281024585e-26
50.9013128798	155.491128331	6.72950167605e-26
50.9013128798	176.03211516	5.98105484905e-26
50.9013128798	129.085118139	8.03138761195e-26
50.9013128798	121.320175643	8.5347976047e-26
50.9013128798	100.717188007	1.020471752135e-25
50.9013128798	88.9646141631	1.14816976932e-25
50.9013128798	199.286646771	5.3158493496e-26
50.9013128798	187.298825288	5.63865112675e-26
50.9013128798	225.613193053	4.73333915809e-26
50.9013128798	271.765254275	3.988046223405e-26
50.9013128798	212.041733418	5.01152734445e-26
50.9013128798	255.417579173	4.22243199399e-26
50.9013128798	240.053276585	4.470593103775e-26
50.9013128798	348.310458705	3.208859799195e-26
50.9013128798	370.603623615	3.04753359746e-26
50.9013128798	307.666508376	3.570716602635e-26
50.9013128798	289.159241389	3.77361668191e-26
50.9013128798	327.358309289	3.38495627158e-26
50.9013128798	446.415329901	2.62507684694e-26
50.9013128798	505.38854278	2.407344595755e-26
50.9013128798	474.987571473	2.50230325779e-26
50.9013128798	572.152347971	2.41623082862e-26
50.9013128798	419.561813276	2.753874228035e-26
50.9013128798	537.735289329	2.41178361952e-26
50.9013128798	394.323634	2.89965508821e-26
50.9013128798	608.772226383	2.425149863245e-26
50.9013128798	647.735913221	2.438590183465e-26
50.9013128798	689.193420944	2.45210499071e-26
50.9013128798	780.238570171	2.483931535895e-26
50.9013128798	830.176740787	2.50230325779e-26
50.9013128798	733.304363364	2.465694697795e-26
50.9013128798	883.31114007	2.52081086111e-26
50.9013128798	939.846338541	2.5441379803e-26
50.9013128798	1000.	2.562955002735e-26
54.1591862333	57.6255755993	1.69989912228e-25
54.1591862333	61.313826778	1.60553829746e-25
54.1591862333	65.2381397508	1.516415410085e-25
54.1591862333	73.8563534313	1.35273656289e-25
54.1591862333	69.4136233504	1.432239704015e-25
54.1591862333	78.5834347622	1.275295033575e-25
54.1591862333	100.717188007	1.00554230614e-25
54.1591862333	88.9646141631	1.13345830223e-25
54.1591862333	107.163462661	9.47976970715e-26
54.1591862333	121.320175643	8.4099339819e-26
54.1591862333	83.6130668809	1.20228688074e-25
54.1591862333	114.022322869	8.9206222006e-26
54.1591862333	146.137767637	7.02077000005e-26
54.1591862333	94.6586803766	1.06857002557e-25
54.1591862333	155.491128331	6.60666225685e-26
54.1591862333	187.298825288	5.5255351348e-26
54.1591862333	165.443138899	6.22844373085e-26
54.1591862333	129.085118139	7.91388884985e-26
54.1591862333	176.03211516	5.8718774777e-26
54.1591862333	137.347045836	7.44710206555e-26
54.1591862333	199.286646771	5.2092090275e-26
54.1591862333	212.041733418	4.91099197276e-26
54.1591862333	255.417579173	4.12250910495e-26
54.1591862333	240.053276585	4.364797538735e-26
54.1591862333	225.613193053	4.629847262645e-26
54.1591862333	307.666508376	3.47979983162e-26
54.1591862333	271.765254275	3.893670020105e-26
54.1591862333	289.159241389	3.677533715395e-26
54.1591862333	419.561813276	2.66896415801e-26
54.1591862333	370.603623615	2.95901537707e-26
54.1591862333	348.310458705	3.12140083553e-26
54.1591862333	327.358309289	3.292697716805e-26
54.1591862333	572.152347971	2.32882481982e-26
54.1591862333	505.38854278	2.324538486405e-26
54.1591862333	474.987571473	2.41623082862e-26
54.1591862333	394.323634	2.810250164025e-26
54.1591862333	446.415329901	2.53945535087e-26
54.1591862333	537.735289329	2.324538486405e-26
54.1591862333	608.772226383	2.33742121258e-26
54.1591862333	689.193420944	2.35470931084e-26
54.1591862333	647.735913221	2.34604933721e-26
54.1591862333	733.304363364	2.36775924546e-26
54.1591862333	780.238570171	2.38088150357e-26
54.1591862333	830.176740787	2.398491044015e-26
54.1591862333	939.846338541	2.438590183465e-26
54.1591862333	1000.	2.456626550415e-26
54.1591862333	883.31114007	2.41623082862e-26
57.6255755993	69.4136233504	1.408688563685e-25
57.6255755993	94.6586803766	1.050998914705e-25
57.6255755993	65.2381397508	1.491480120255e-25
57.6255755993	61.313826778	1.579137508795e-25
57.6255755993	73.8563534313	1.33049273839e-25
57.6255755993	88.9646141631	1.11482019615e-25
57.6255755993	78.5834347622	1.254324624635e-25
57.6255755993	114.022322869	8.77393528455e-26
57.6255755993	83.6130668809	1.1825169868e-25
57.6255755993	155.491128331	6.4860651319e-26
57.6255755993	129.085118139	7.78375622865e-26
57.6255755993	100.717188007	9.89007596275e-26
57.6255755993	137.347045836	7.32464508765e-26
57.6255755993	121.320175643	8.27164460565e-26
57.6255755993	146.137767637	6.892613808e-26
57.6255755993	165.443138899	6.10349601285e-26
57.6255755993	107.163462661	9.3238884074e-26
57.6255755993	199.286646771	5.09531249525e-26
57.6255755993	187.298825288	5.4146883429e-26
57.6255755993	176.03211516	5.75408277275e-26
57.6255755993	225.613193053	4.520282984295e-26
57.6255755993	212.041733418	4.803615794805e-26
57.6255755993	255.417579173	4.017542719205e-26
57.6255755993	240.053276585	4.26150560158e-26
57.6255755993	307.666508376	3.38495627158e-26
57.6255755993	289.159241389	3.577300826545e-26
57.6255755993	271.765254275	3.7945302829e-26
57.6255755993	348.310458705	3.02515883551e-26
57.6255755993	327.358309289	3.197058494835e-26
57.6255755993	419.561813276	2.58191120014e-26
57.6255755993	446.415329901	2.45210499071e-26
57.6255755993	474.987571473	2.33311905702e-26
57.6255755993	394.323634	2.718588914695e-26
57.6255755993	370.603623615	2.867780199985e-26
57.6255755993	505.38854278	2.23632573129e-26
57.6255755993	572.152347971	2.24044940477e-26
57.6255755993	537.735289329	2.24044940477e-26
57.6255755993	608.772226383	2.244580682095e-26
57.6255755993	647.735913221	2.252866104405e-26
57.6255755993	689.193420944	2.261182110705e-26
57.6255755993	733.304363364	2.273713712195e-26
57.6255755993	780.238570171	2.28631476454e-26
57.6255755993	830.176740787	2.298985652645e-26
57.6255755993	883.31114007	2.315989472775e-26
57.6255755993	939.846338541	2.33311905702e-26
57.6255755993	1000.	2.35037533556e-26
61.313826778	69.4136233504	1.38552468829e-25
61.313826778	73.8563534313	1.306206102755e-25
61.313826778	78.5834347622	1.233699044175e-25
61.313826778	83.6130668809	1.163072180585e-25
61.313826778	65.2381397508	1.46425484259e-25
61.313826778	107.163462661	9.1536914015e-26
61.313826778	129.085118139	7.6276076592e-26
61.313826778	100.717188007	9.7274477615e-26
61.313826778	187.298825288	5.2962991168e-26
61.313826778	155.491128331	6.3559493161e-26
61.313826778	94.6586803766	1.031814121765e-25
61.313826778	114.022322869	8.613777049e-26
61.313826778	146.137767637	6.7543422905e-26
61.313826778	137.347045836	7.17770666635e-26
61.313826778	121.320175643	8.10570859295e-26
61.313826778	165.443138899	5.98105484905e-26
61.313826778	212.041733418	4.689939323815e-26
61.313826778	176.03211516	5.6282728714e-26
61.313826778	199.286646771	4.983906248975e-26
61.313826778	88.9646141631	1.09648856716e-25
61.313826778	255.417579173	3.91524896361e-26
61.313826778	240.053276585	4.15300011877e-26
61.313826778	327.358309289	3.09848374589e-26
61.313826778	307.666508376	3.28058807963e-26
61.313826778	225.613193053	4.413311519575e-26
61.313826778	289.159241389	3.47979983162e-26
61.313826778	271.765254275	3.68431490475e-26
61.313826778	370.603623615	2.7742425074e-26
61.313826778	394.323634	2.62991735815e-26
61.313826778	505.38854278	2.155427704395e-26
61.313826778	446.415329901	2.36340125104e-26
61.313826778	419.561813276	2.493100474185e-26
61.313826778	348.310458705	2.93188426039e-26
61.313826778	474.987571473	2.244580682095e-26
61.313826778	572.152347971	2.15146051815e-26
61.313826778	647.735913221	2.159402205935e-26
61.313826778	608.772226383	2.155427704395e-26
61.313826778	537.735289329	2.15146051815e-26
61.313826778	689.193420944	2.167373208875e-26
61.313826778	733.304363364	2.175373635185e-26
61.313826778	780.238570171	2.18742968116e-26
61.313826778	830.176740787	2.199552542435e-26
61.313826778	883.31114007	2.21174258931e-26
61.313826778	939.846338541	2.228101139925e-26
61.313826778	1000.	2.244580682095e-26
65.2381397508	73.8563534313	1.2823627921e-25
65.2381397508	69.4136233504	1.357729920355e-25
65.2381397508	78.5834347622	1.20895002388e-25
65.2381397508	88.9646141631	1.074492102195e-25
65.2381397508	100.717188007	9.53230713685e-26
65.2381397508	94.6586803766	1.012979525455e-25
65.2381397508	146.137767637	6.6188446136e-26
65.2381397508	83.6130668809	1.13973999342e-25
65.2381397508	129.085118139	7.47459155885e-26
65.2381397508	107.163462661	8.98660114885e-26
65.2381397508	121.320175643	7.94310139355e-26
65.2381397508	137.347045836	7.0337159509e-26
65.2381397508	114.022322869	8.4565423204e-26
65.2381397508	225.613193053	4.293024665065e-26
65.2381397508	199.286646771	4.857007165785e-26
65.2381397508	187.298825288	5.1709634075e-26
65.2381397508	176.03211516	5.49508107895e-26
65.2381397508	165.443138899	5.85028232625e-26
65.2381397508	212.041733418	4.57052515937e-26
65.2381397508	155.491128331	6.21697992895e-26
65.2381397508	271.765254275	3.58389719144e-26
65.2381397508	289.159241389	3.3725073328e-26
65.2381397508	240.053276585	4.039808172345e-26
65.2381397508	255.417579173	3.80152720811e-26
65.2381397508	327.358309289	3.00294834738e-26
65.2381397508	307.666508376	3.17943786706e-26
65.2381397508	348.310458705	2.836255701185e-26
65.2381397508	474.987571473	2.159402205935e-26
65.2381397508	419.561813276	2.40291374227e-26
65.2381397508	370.603623615	2.67881610736e-26
65.2381397508	394.323634	2.53478134009e-26
65.2381397508	446.415329901	2.27790632725e-26
65.2381397508	505.38854278	2.069815812785e-26
65.2381397508	572.152347971	2.06600620006e-26
65.2381397508	537.735289329	2.06600620006e-26
65.2381397508	689.193420944	2.073632450255e-26
65.2381397508	733.304363364	2.08128685123e-26
65.2381397508	647.735913221	2.069815812785e-26
65.2381397508	608.772226383	2.06600620006e-26
65.2381397508	780.238570171	2.088969506905e-26
65.2381397508	830.176740787	2.100546696225e-26
65.2381397508	883.31114007	2.112188046995e-26
65.2381397508	1000.	2.139602716665e-26
65.2381397508	939.846338541	2.123893914805e-26
69.4136233504	73.8563534313	1.254324624635e-25
69.4136233504	83.6130668809	1.116875869175e-25
69.4136233504	78.5834347622	1.18469748934e-25
69.4136233504	94.6586803766	9.9265832074e-26
69.4136233504	114.022322869	8.27164460565e-26
69.4136233504	121.320175643	7.78375622865e-26
69.4136233504	88.9646141631	1.05293690446e-25
69.4136233504	100.717188007	9.3410811941e-26
69.4136233504	107.163462661	8.79011398505e-26
69.4136233504	199.286646771	4.73333915809e-26
69.4136233504	137.347045836	6.8799275636e-26
69.4136233504	187.298825288	5.03930151765e-26
69.4136233504	212.041733418	4.445953374115e-26
69.4136233504	146.137767637	6.4622111671e-26
69.4136233504	240.053276585	3.92970132497e-26
69.4136233504	129.085118139	7.3111636653e-26
69.4136233504	176.03211516	5.3650412399e-26
69.4136233504	165.443138899	5.7118367308e-26
69.4136233504	155.491128331	6.0810490321e-26
69.4136233504	225.613193053	4.18371665105e-26
69.4136233504	307.666508376	3.08140641407e-26
69.4136233504	271.765254275	3.47339506379e-26
69.4136233504	348.310458705	2.73869621587e-26
69.4136233504	327.358309289	2.90500190805e-26
69.4136233504	370.603623615	2.586672116045e-26
69.4136233504	255.417579173	3.691108598285e-26
69.4136233504	289.159241389	3.26852297837e-26
69.4136233504	474.987571473	2.073632450255e-26
69.4136233504	394.323634	2.443086822535e-26
69.4136233504	419.561813276	2.31172676354e-26
69.4136233504	505.38854278	1.987604358115e-26
69.4136233504	572.152347971	1.9766496519e-26
69.4136233504	537.735289329	1.9802944956e-26
69.4136233504	689.193420944	1.983946060205e-26
69.4136233504	446.415329901	2.19146319275e-26
69.4136233504	780.238570171	1.994941203535e-26
69.4136233504	647.735913221	1.9802944956e-26
69.4136233504	608.772226383	1.9766496519e-26
69.4136233504	733.304363364	1.987604358115e-26
69.4136233504	830.176740787	2.00230513146e-26
69.4136233504	883.31114007	2.01340202182e-26
69.4136233504	939.846338541	2.024560411785e-26
69.4136233504	1000.	2.039534520495e-26
73.8563534313	83.6130668809	1.094470418115e-25
73.8563534313	78.5834347622	1.160931480645e-25
73.8563534313	107.163462661	8.613777049e-26
73.8563534313	88.9646141631	1.031814121765e-25
73.8563534313	100.717188007	9.1536914015e-26
73.8563534313	94.6586803766	9.7274477615e-26
73.8563534313	121.320175643	7.6276076592e-26
73.8563534313	114.022322869	8.10570859295e-26
73.8563534313	137.347045836	6.72950167605e-26
73.8563534313	165.443138899	5.5766674187e-26
73.8563534313	240.053276585	3.822595490845e-26
73.8563534313	129.085118139	7.16449569245e-26
73.8563534313	155.491128331	5.94809019065e-26
73.8563534313	187.298825288	4.920047597825e-26
73.8563534313	176.03211516	5.23807876395e-26
73.8563534313	255.417579173	3.5905057197e-26
73.8563534313	199.286646771	4.62132576766e-26
73.8563534313	146.137767637	6.3325738815e-26
73.8563534313	212.041733418	4.340740902645e-26
73.8563534313	225.613193053	4.06968751128e-26
73.8563534313	271.765254275	3.3725073328e-26
73.8563534313	289.159241389	3.17358593236e-26
73.8563534313	307.666508376	2.9863975601e-26
73.8563534313	348.310458705	2.64936882435e-26
73.8563534313	327.358309289	2.810250164025e-26
73.8563534313	394.323634	2.359051277755e-26
73.8563534313	370.603623615	2.497697627525e-26
73.8563534313	474.987571473	1.998619775945e-26
73.8563534313	505.38854278	1.90865827771e-26
73.8563534313	419.561813276	2.228101139925e-26
73.8563534313	689.193420944	1.8981386838e-26
73.8563534313	572.152347971	1.8981386838e-26
73.8563534313	446.415329901	2.10830044578e-26
73.8563534313	733.304363364	1.901638757175e-26
73.8563534313	608.772226383	1.89464505251e-26
73.8563534313	780.238570171	1.90514528451e-26
73.8563534313	537.735289329	1.901638757175e-26
73.8563534313	647.735913221	1.89464505251e-26
73.8563534313	830.176740787	1.91217774869e-26
73.8563534313	883.31114007	1.922775147905e-26
73.8563534313	939.846338541	1.933431278515e-26
73.8563534313	1000.	1.944146466015e-26
78.5834347622	88.9646141631	1.014847409345e-25
78.5834347622	83.6130668809	1.076473412215e-25
78.5834347622	100.717188007	9.0031719946e-26
78.5834347622	94.6586803766	9.56749374915e-26
78.5834347622	129.085118139	7.0466857735e-26
78.5834347622	176.03211516	5.13299858395e-26
78.5834347622	121.320175643	7.4883743341e-26
78.5834347622	107.163462661	8.47213576405e-26
78.5834347622	114.022322869	7.97242176955e-26
78.5834347622	137.347045836	6.6188446136e-26
78.5834347622	187.298825288	4.8213473853e-26
78.5834347622	146.137767637	6.20553722675e-26
78.5834347622	212.041733418	4.24583295529e-26
78.5834347622	271.765254275	3.292697716805e-26
78.5834347622	199.286646771	4.520282984295e-26
78.5834347622	225.613193053	3.980705999425e-26
78.5834347622	255.417579173	3.505537221655e-26
78.5834347622	155.491128331	5.82876659585e-26
78.5834347622	240.053276585	3.73213464136e-26
78.5834347622	165.443138899	5.47487168115e-26
78.5834347622	327.358309289	2.73365549104e-26
78.5834347622	348.310458705	2.57241564041e-26
78.5834347622	446.415329901	2.039534520495e-26
78.5834347622	394.323634	2.28631476454e-26
78.5834347622	307.666508376	2.90500190805e-26
78.5834347622	289.159241389	3.09278081182e-26
78.5834347622	370.603623615	2.425149863245e-26
78.5834347622	474.987571473	1.929872689215e-26
78.5834347622	419.561813276	2.159402205935e-26
78.5834347622	505.38854278	1.83961346616e-26
78.5834347622	608.772226383	1.822746109545e-26
78.5834347622	572.152347971	1.82947441359e-26
78.5834347622	647.735913221	1.822746109545e-26
78.5834347622	537.735289329	1.832847873465e-26
78.5834347622	733.304363364	1.82610716276e-26
78.5834347622	780.238570171	1.82947441359e-26
78.5834347622	689.193420944	1.822746109545e-26
78.5834347622	830.176740787	1.832847873465e-26
78.5834347622	883.31114007	1.83961346616e-26
78.5834347622	939.846338541	1.84980870994e-26
78.5834347622	1000.	1.86006045635e-26
83.6130668809	100.717188007	8.9206222006e-26
83.6130668809	88.9646141631	1.003691548815e-25
83.6130668809	114.022322869	7.88478374185e-26
83.6130668809	94.6586803766	9.4623216564e-26
83.6130668809	107.163462661	8.39445502415e-26
83.6130668809	165.443138899	5.40472230365e-26
83.6130668809	129.085118139	6.96922403595e-26
83.6130668809	146.137767637	6.13732193925e-26
83.6130668809	137.347045836	6.5460859834e-26
83.6130668809	121.320175643	7.41971367105e-26
83.6130668809	176.03211516	5.0765733364e-26
83.6130668809	255.417579173	3.447893659055e-26
83.6130668809	155.491128331	5.76469301535e-26
83.6130668809	187.298825288	4.759571596315e-26
83.6130668809	212.041733418	4.18371665105e-26
83.6130668809	240.053276585	3.677533715395e-26
83.6130668809	225.613193053	3.92246848807e-26
83.6130668809	271.765254275	3.2325932552e-26
83.6130668809	199.286646771	4.46236472505e-26
83.6130668809	289.159241389	3.03632560653e-26
83.6130668809	327.358309289	2.67881610736e-26
83.6130668809	307.666508376	2.84672517393e-26
83.6130668809	348.310458705	2.51617116656e-26
83.6130668809	370.603623615	2.372125275805e-26
83.6130668809	394.323634	2.232209647665e-26
83.6130668809	446.415329901	1.987604358115e-26
83.6130668809	419.561813276	2.104419999915e-26
83.6130668809	474.987571473	1.87727311305e-26
83.6130668809	537.735289329	1.782892753705e-26
83.6130668809	572.152347971	1.7763357642e-26
83.6130668809	647.735913221	1.766545467475e-26
83.6130668809	505.38854278	1.78947394703e-26
83.6130668809	689.193420944	1.766545467475e-26
83.6130668809	733.304363364	1.766545467475e-26
83.6130668809	780.238570171	1.7698028895e-26
83.6130668809	883.31114007	1.779611239045e-26
83.6130668809	608.772226383	1.7698028895e-26
83.6130668809	939.846338541	1.78618031931e-26
83.6130668809	830.176740787	1.77306631805e-26
83.6130668809	1000.	1.79277364803e-26
88.9646141631	100.717188007	8.9206222006e-26
88.9646141631	94.6586803766	9.4623216564e-26
88.9646141631	107.163462661	8.39445502415e-26
88.9646141631	137.347045836	6.5460859834e-26
88.9646141631	155.491128331	5.76469301535e-26
88.9646141631	129.085118139	6.96922403595e-26
88.9646141631	146.137767637	6.13732193925e-26
88.9646141631	176.03211516	5.0672296169e-26
88.9646141631	187.298825288	4.75081133638e-26
88.9646141631	114.022322869	7.89932289115e-26
88.9646141631	240.053276585	3.66400875719e-26
88.9646141631	165.443138899	5.40472230365e-26
88.9646141631	255.417579173	3.42889055014e-26
88.9646141631	271.765254275	3.21477677715e-26
88.9646141631	225.613193053	3.908042727095e-26
88.9646141631	121.320175643	7.41971367105e-26
88.9646141631	199.286646771	4.45415149112e-26
88.9646141631	289.159241389	3.014033132805e-26
88.9646141631	307.666508376	2.83103541262e-26
88.9646141631	212.041733418	4.176016284615e-26
88.9646141631	327.358309289	2.659148441425e-26
88.9646141631	348.310458705	2.497697627525e-26
88.9646141631	370.603623615	2.34604933721e-26
88.9646141631	394.323634	2.207671752345e-26
88.9646141631	446.415329901	1.96213723916e-26
88.9646141631	419.561813276	2.08128685123e-26
88.9646141631	474.987571473	1.853219665245e-26
88.9646141631	505.38854278	1.76329404092e-26
88.9646141631	537.735289329	1.753575623815e-26
88.9646141631	572.152347971	1.747126454655e-26
88.9646141631	647.735913221	1.737497145405e-26
88.9646141631	733.304363364	1.734299183925e-26
88.9646141631	689.193420944	1.734299183925e-26
88.9646141631	608.772226383	1.74070100377e-26
88.9646141631	830.176740787	1.737497145405e-26
88.9646141631	780.238570171	1.734299183925e-26
88.9646141631	883.31114007	1.74070100377e-26
88.9646141631	1000.	1.753575623815e-26
88.9646141631	939.846338541	1.747126454655e-26
94.6586803766	100.717188007	9.3583056835e-26
94.6586803766	121.320175643	7.78375622865e-26
94.6586803766	114.022322869	8.2868971071e-26
94.6586803766	129.085118139	7.3111636653e-26
94.6586803766	187.298825288	4.97473308846e-26
94.6586803766	146.137767637	6.450317103e-26
94.6586803766	155.491128331	6.0475332545e-26
94.6586803766	212.041733418	4.35676388271e-26
94.6586803766	107.163462661	8.80632251825e-26
94.6586803766	199.286646771	4.65550614283e-26
94.6586803766	255.417579173	3.570716602635e-26
94.6586803766	225.613193053	4.07719181274e-26
94.6586803766	137.347045836	6.86726466895e-26
94.6586803766	271.765254275	3.3415849217e-26
94.6586803766	327.358309289	2.748805567215e-26
94.6586803766	240.053276585	3.81555978827e-26
94.6586803766	165.443138899	5.66990085605e-26
94.6586803766	176.03211516	5.3060652291e-26
94.6586803766	307.666508376	2.93188426039e-26
94.6586803766	289.159241389	3.132922864715e-26
94.6586803766	348.310458705	2.58191120014e-26
94.6586803766	419.561813276	2.139602716665e-26
94.6586803766	394.323634	2.27790632725e-26
94.6586803766	446.415329901	2.01340202182e-26
94.6586803766	474.987571473	1.8981386838e-26
94.6586803766	505.38854278	1.80603340918e-26
94.6586803766	370.603623615	2.425149863245e-26
94.6586803766	608.772226383	1.7698028895e-26
94.6586803766	647.735913221	1.76329404092e-26
94.6586803766	537.735289329	1.79277364803e-26
94.6586803766	733.304363364	1.753575623815e-26
94.6586803766	572.152347971	1.779611239045e-26
94.6586803766	780.238570171	1.753575623815e-26
94.6586803766	689.193420944	1.756809130095e-26
94.6586803766	883.31114007	1.753575623815e-26
94.6586803766	939.846338541	1.756809130095e-26
94.6586803766	830.176740787	1.753575623815e-26
94.6586803766	1000.	1.76329404092e-26
100.717188007	107.163462661	9.1200266405e-26
100.717188007	114.022322869	8.5820979446e-26
100.717188007	121.320175643	8.06103387895e-26
100.717188007	137.347045836	7.1118945051e-26
100.717188007	129.085118139	7.58556800445e-26
100.717188007	155.491128331	6.26296212475e-26
100.717188007	212.041733418	4.52861816141e-26
100.717188007	255.417579173	3.70473359015e-26
100.717188007	176.03211516	5.5052137353e-26
100.717188007	165.443138899	5.8718774777e-26
100.717188007	187.298825288	5.1614459577e-26
100.717188007	146.137767637	6.680094182e-26
100.717188007	240.053276585	3.95876628865e-26
100.717188007	327.358309289	2.851974393635e-26
100.717188007	289.159241389	3.244525729045e-26
100.717188007	225.613193053	4.238018260295e-26
100.717188007	307.666508376	3.04192444001e-26
100.717188007	271.765254275	3.467002084295e-26
100.717188007	199.286646771	4.8302377102e-26
100.717188007	348.310458705	2.67388559524e-26
100.717188007	370.603623615	2.506917380605e-26
100.717188007	394.323634	2.35470931084e-26
100.717188007	419.561813276	2.21174258931e-26
100.717188007	505.38854278	1.86006045635e-26
100.717188007	474.987571473	1.958525814915e-26
100.717188007	446.415329901	2.08128685123e-26
100.717188007	537.735289329	1.84640403269e-26
100.717188007	572.152347971	1.832847873465e-26
100.717188007	733.304363364	1.80270930284e-26
100.717188007	608.772226383	1.822746109545e-26
100.717188007	689.193420944	1.80603340918e-26
100.717188007	780.238570171	1.799391314705e-26
100.717188007	647.735913221	1.812700021625e-26
100.717188007	830.176740787	1.796079433515e-26
100.717188007	883.31114007	1.796079433515e-26
100.717188007	939.846338541	1.799391314705e-26
100.717188007	1000.	1.80270930284e-26
107.163462661	121.320175643	7.98712251895e-26
107.163462661	114.022322869	8.48775796125e-26
107.163462661	129.085118139	7.51601617575e-26
107.163462661	155.491128331	6.22844373085e-26
107.163462661	146.137767637	6.63104943405e-26
107.163462661	165.443138899	5.8395145517e-26
107.163462661	271.765254275	3.46062087144e-26
107.163462661	137.347045836	7.05967951175e-26
107.163462661	212.041733418	4.50365862592e-26
107.163462661	289.159241389	3.23855399647e-26
107.163462661	255.417579173	3.69791481905e-26
107.163462661	187.298825288	5.13299858395e-26
107.163462661	225.613193053	4.22243199399e-26
107.163462661	370.603623615	2.50230325779e-26
107.163462661	176.03211516	5.47487168115e-26
107.163462661	348.310458705	2.66896415801e-26
107.163462661	240.053276585	3.951479956045e-26
107.163462661	307.666508376	3.03632560653e-26
107.163462661	199.286646771	4.81247342354e-26
107.163462661	327.358309289	2.841485615705e-26
107.163462661	419.561813276	2.207671752345e-26
107.163462661	446.415329901	2.07745612541e-26
107.163462661	394.323634	2.35037533556e-26
107.163462661	537.735289329	1.84300562194e-26
107.163462661	474.987571473	1.954921037705e-26
107.163462661	572.152347971	1.832847873465e-26
107.163462661	505.38854278	1.86006045635e-26
107.163462661	647.735913221	1.812700021625e-26
107.163462661	608.772226383	1.819391242535e-26
107.163462661	689.193420944	1.80603340918e-26
107.163462661	830.176740787	1.796079433515e-26
107.163462661	780.238570171	1.796079433515e-26
107.163462661	733.304363364	1.799391314705e-26
107.163462661	883.31114007	1.796079433515e-26
107.163462661	939.846338541	1.799391314705e-26
107.163462661	1000.	1.80270930284e-26
114.022322869	121.320175643	7.91388884985e-26
114.022322869	129.085118139	7.44710206555e-26
114.022322869	176.03211516	5.44469685755e-26
114.022322869	187.298825288	5.1047079982e-26
114.022322869	212.041733418	4.487095407365e-26
114.022322869	155.491128331	6.1827149665e-26
114.022322869	165.443138899	5.8073299944e-26
114.022322869	307.666508376	3.02515883551e-26
114.022322869	240.053276585	3.92970132497e-26
114.022322869	289.159241389	3.226643485015e-26
114.022322869	137.347045836	7.00784787695e-26
114.022322869	327.358309289	2.836255701185e-26
114.022322869	146.137767637	6.58236476895e-26
114.022322869	348.310458705	2.659148441425e-26
114.022322869	199.286646771	4.78594941623e-26
114.022322869	394.323634	2.34604933721e-26
114.022322869	255.417579173	3.68431490475e-26
114.022322869	225.613193053	4.19916000738e-26
114.022322869	370.603623615	2.497697627525e-26
114.022322869	271.765254275	3.447893659055e-26
114.022322869	419.561813276	2.203608407985e-26
114.022322869	446.415329901	2.073632450255e-26
114.022322869	474.987571473	1.954921037705e-26
114.022322869	505.38854278	1.85663691018e-26
114.022322869	572.152347971	1.82947441359e-26
114.022322869	537.735289329	1.84300562194e-26
114.022322869	647.735913221	1.809363645005e-26
114.022322869	608.772226383	1.819391242535e-26
114.022322869	689.193420944	1.80270930284e-26
114.022322869	733.304363364	1.799391314705e-26
114.022322869	830.176740787	1.796079433515e-26
114.022322869	780.238570171	1.796079433515e-26
114.022322869	939.846338541	1.796079433515e-26
114.022322869	883.31114007	1.796079433515e-26
114.022322869	1000.	1.799391314705e-26
121.320175643	137.347045836	6.9435931455e-26
121.320175643	129.085118139	7.3788198266e-26
121.320175643	146.137767637	6.52201127845e-26
121.320175643	155.491128331	6.13732193925e-26
121.320175643	187.298825288	5.0765733364e-26
121.320175643	255.417579173	3.6707650072e-26
121.320175643	199.286646771	4.759571596315e-26
121.320175643	212.041733418	4.46236472505e-26
121.320175643	176.03211516	5.4146883429e-26
121.320175643	225.613193053	4.18371665105e-26
121.320175643	240.053276585	3.91524896361e-26
121.320175643	327.358309289	2.83103541262e-26
121.320175643	348.310458705	2.65425412876e-26
121.320175643	165.443138899	5.76469301535e-26
121.320175643	307.666508376	3.014033132805e-26
121.320175643	271.765254275	3.43521325386e-26
121.320175643	370.603623615	2.493100474185e-26
121.320175643	289.159241389	3.220704665715e-26
121.320175643	394.323634	2.3417313011e-26
121.320175643	419.561813276	2.199552542435e-26
121.320175643	446.415329901	2.069815812785e-26
121.320175643	474.987571473	1.951322895285e-26
121.320175643	505.38854278	1.853219665245e-26
121.320175643	572.152347971	1.82610716276e-26
121.320175643	537.735289329	1.83961346616e-26
121.320175643	608.772226383	1.81604255035e-26
121.320175643	647.735913221	1.809363645005e-26
121.320175643	689.193420944	1.80270930284e-26
121.320175643	733.304363364	1.796079433515e-26
121.320175643	883.31114007	1.79277364803e-26
121.320175643	830.176740787	1.79277364803e-26
121.320175643	939.846338541	1.796079433515e-26
121.320175643	1000.	1.799391314705e-26
121.320175643	780.238570171	1.796079433515e-26
129.085118139	137.347045836	6.86726466895e-26
129.085118139	146.137767637	6.4622111671e-26
129.085118139	240.053276585	3.900849754065e-26
129.085118139	155.491128331	6.0810490321e-26
129.085118139	165.443138899	5.7118367308e-26
129.085118139	271.765254275	3.422579483715e-26
129.085118139	225.613193053	4.160658044535e-26
129.085118139	199.286646771	4.73333915809e-26
129.085118139	255.417579173	3.65053354007e-26
129.085118139	212.041733418	4.4377703462e-26
129.085118139	348.310458705	2.64449251162e-26
129.085118139	289.159241389	3.208859799195e-26
129.085118139	187.298825288	5.03930151765e-26
129.085118139	176.03211516	5.3650412399e-26
129.085118139	370.603623615	2.483931535895e-26
129.085118139	446.415329901	2.06600620006e-26
129.085118139	307.666508376	3.00848563485e-26
129.085118139	419.561813276	2.19550414194e-26
129.085118139	394.323634	2.33311905702e-26
129.085118139	327.358309289	2.82062364251e-26
129.085118139	474.987571473	1.947731375455e-26
129.085118139	537.735289329	1.83622755383e-26
129.085118139	505.38854278	1.84980870994e-26
129.085118139	608.772226383	1.81604255035e-26
129.085118139	572.152347971	1.82610716276e-26
129.085118139	689.193420944	1.799391314705e-26
129.085118139	733.304363364	1.796079433515e-26
129.085118139	647.735913221	1.80603340918e-26
129.085118139	780.238570171	1.79277364803e-26
129.085118139	883.31114007	1.79277364803e-26
129.085118139	830.176740787	1.79277364803e-26
129.085118139	939.846338541	1.796079433515e-26
129.085118139	1000.	1.799391314705e-26
137.347045836	146.137767637	6.40295936105e-26
137.347045836	155.491128331	6.0252920894e-26
137.347045836	165.443138899	5.66990085605e-26
137.347045836	176.03211516	5.32565151155e-26
137.347045836	289.159241389	3.19117412838e-26
137.347045836	199.286646771	4.69858733879e-26
137.347045836	225.613193053	4.13772652582e-26
137.347045836	187.298825288	5.00230334575e-26
137.347045836	255.417579173	3.63710788109e-26
137.347045836	348.310458705	2.639625174015e-26
137.347045836	370.603623615	2.47935971982e-26
137.347045836	419.561813276	2.19146319275e-26
137.347045836	240.053276585	3.87935017198e-26
137.347045836	446.415329901	2.062203599135e-26
137.347045836	394.323634	2.32882481982e-26
137.347045836	474.987571473	1.940568154805e-26
137.347045836	212.041733418	4.413311519575e-26
137.347045836	307.666508376	2.997421251595e-26
137.347045836	327.358309289	2.810250164025e-26
137.347045836	271.765254275	3.403715894195e-26
137.347045836	537.735289329	1.832847873465e-26
137.347045836	505.38854278	1.84640403269e-26
137.347045836	572.152347971	1.822746109545e-26
137.347045836	608.772226383	1.812700021625e-26
137.347045836	647.735913221	1.80270930284e-26
137.347045836	689.193420944	1.799391314705e-26
137.347045836	780.238570171	1.79277364803e-26
137.347045836	733.304363364	1.79277364803e-26
137.347045836	830.176740787	1.78947394703e-26
137.347045836	883.31114007	1.79277364803e-26
137.347045836	1000.	1.799391314705e-26
137.347045836	939.846338541	1.79277364803e-26
146.137767637	155.491128331	5.9590581733e-26
146.137767637	165.443138899	5.60757363075e-26
146.137767637	187.298825288	4.96557681166e-26
146.137767637	225.613193053	4.10734764957e-26
146.137767637	240.053276585	3.857969085115e-26
146.137767637	327.358309289	2.799914836345e-26
146.137767637	212.041733418	4.380909319075e-26
146.137767637	176.03211516	5.2768207844e-26
146.137767637	446.415329901	2.058407997115e-26
146.137767637	199.286646771	4.664090664725e-26
146.137767637	255.417579173	3.61706191563e-26
146.137767637	289.159241389	3.17943786706e-26
146.137767637	474.987571473	1.93699642968e-26
146.137767637	505.38854278	1.84300562194e-26
146.137767637	307.666508376	2.980900926975e-26
146.137767637	419.561813276	2.18340359347e-26
146.137767637	370.603623615	2.470241316245e-26
146.137767637	271.765254275	3.391197962675e-26
146.137767637	394.323634	2.32026004223e-26
146.137767637	348.310458705	2.62991735815e-26
146.137767637	537.735289329	1.82947441359e-26
146.137767637	572.152347971	1.819391242535e-26
146.137767637	608.772226383	1.809363645005e-26
146.137767637	647.735913221	1.80270930284e-26
146.137767637	733.304363364	1.79277364803e-26
146.137767637	780.238570171	1.78947394703e-26
146.137767637	689.193420944	1.796079433515e-26
146.137767637	830.176740787	1.78947394703e-26
146.137767637	883.31114007	1.78947394703e-26
146.137767637	939.846338541	1.79277364803e-26
146.137767637	1000.	1.796079433515e-26
155.491128331	176.03211516	5.2284377846e-26
155.491128331	165.443138899	5.54593154665e-26
155.491128331	187.298825288	4.920047597825e-26
155.491128331	212.041733418	4.34874501309e-26
155.491128331	240.053276585	3.829644166905e-26
155.491128331	199.286646771	4.62132576766e-26
155.491128331	255.417579173	3.5905057197e-26
155.491128331	225.613193053	4.08470995176e-26
155.491128331	289.159241389	3.16191435559e-26
155.491128331	370.603623615	2.46115644765e-26
155.491128331	307.666508376	2.96993799269e-26
155.491128331	446.415329901	2.050837738275e-26
155.491128331	327.358309289	2.784483070795e-26
155.491128331	271.765254275	3.3725073328e-26
155.491128331	348.310458705	2.615422535825e-26
155.491128331	394.323634	2.315989472775e-26
155.491128331	505.38854278	1.83961346616e-26
155.491128331	419.561813276	2.179384916025e-26
155.491128331	537.735289329	1.82610716276e-26
155.491128331	474.987571473	1.933431278515e-26
155.491128331	572.152347971	1.81604255035e-26
155.491128331	608.772226383	1.80603340918e-26
155.491128331	647.735913221	1.799391314705e-26
155.491128331	689.193420944	1.79277364803e-26
155.491128331	733.304363364	1.78947394703e-26
155.491128331	780.238570171	1.78947394703e-26
155.491128331	830.176740787	1.78618031931e-26
155.491128331	939.846338541	1.79277364803e-26
155.491128331	883.31114007	1.78947394703e-26
155.491128331	1000.	1.796079433515e-26
165.443138899	176.03211516	5.1709634075e-26
165.443138899	187.298825288	4.865963245555e-26
165.443138899	225.613193053	4.04725737779e-26
165.443138899	255.417579173	3.570716602635e-26
165.443138899	199.286646771	4.57895298056e-26
165.443138899	271.765254275	3.34774663818e-26
165.443138899	240.053276585	3.80152720811e-26
165.443138899	348.310458705	2.60580373061e-26
165.443138899	327.358309289	2.7742425074e-26
165.443138899	212.041733418	4.308871510145e-26
165.443138899	419.561813276	2.17136973733e-26
165.443138899	307.666508376	2.953569142395e-26
165.443138899	289.159241389	3.144487425175e-26
165.443138899	370.603623615	2.45210499071e-26
165.443138899	446.415329901	2.04329532076e-26
165.443138899	394.323634	2.3032248679e-26
165.443138899	505.38854278	1.832847873465e-26
165.443138899	474.987571473	1.926320649695e-26
165.443138899	572.152347971	1.812700021625e-26
165.443138899	537.735289329	1.822746109545e-26
165.443138899	647.735913221	1.796079433515e-26
165.443138899	608.772226383	1.80270930284e-26
165.443138899	689.193420944	1.78947394703e-26
165.443138899	733.304363364	1.78618031931e-26
165.443138899	830.176740787	1.78618031931e-26
165.443138899	883.31114007	1.78618031931e-26
165.443138899	780.238570171	1.78618031931e-26
165.443138899	939.846338541	1.78947394703e-26
165.443138899	1000.	1.79277364803e-26
176.03211516	187.298825288	4.81247342354e-26
176.03211516	199.286646771	4.53696870818e-26
176.03211516	225.613193053	4.017542719205e-26
176.03211516	212.041733418	4.269363606065e-26
176.03211516	271.765254275	3.32929549082e-26
176.03211516	394.323634	2.2947542399e-26
176.03211516	289.159241389	3.127156543505e-26
176.03211516	327.358309289	2.75895223521e-26
176.03211516	474.987571473	1.91923617181e-26
176.03211516	348.310458705	2.59144181084e-26
176.03211516	255.417579173	3.5445006705e-26
176.03211516	419.561813276	2.163384036255e-26
176.03211516	370.603623615	2.438590183465e-26
176.03211516	307.666508376	2.93729050922e-26
176.03211516	240.053276585	3.77361668191e-26
176.03211516	572.152347971	1.80603340918e-26
176.03211516	537.735289329	1.81604255035e-26
176.03211516	505.38854278	1.82947441359e-26
176.03211516	446.415329901	2.03578064219e-26
176.03211516	608.772226383	1.799391314705e-26
176.03211516	647.735913221	1.79277364803e-26
176.03211516	689.193420944	1.78618031931e-26
176.03211516	733.304363364	1.782892753705e-26
176.03211516	780.238570171	1.782892753705e-26
176.03211516	830.176740787	1.782892753705e-26
176.03211516	883.31114007	1.78618031931e-26
176.03211516	1000.	1.79277364803e-26
176.03211516	939.846338541	1.78618031931e-26
187.298825288	212.041733418	4.22243199399e-26
187.298825288	240.053276585	3.745911072685e-26
187.298825288	199.286646771	4.487095407365e-26
187.298825288	271.765254275	3.30485205429e-26
187.298825288	255.417579173	3.51847721376e-26
187.298825288	225.613193053	3.980705999425e-26
187.298825288	289.159241389	3.10419719589e-26
187.298825288	327.358309289	2.74374623555e-26
187.298825288	307.666508376	2.915725143715e-26
187.298825288	394.323634	2.28631476454e-26
187.298825288	348.310458705	2.57715904697e-26
187.298825288	474.987571473	1.915703709405e-26
187.298825288	370.603623615	2.425149863245e-26
187.298825288	572.152347971	1.80270930284e-26
187.298825288	537.735289329	1.812700021625e-26
187.298825288	505.38854278	1.822746109545e-26
187.298825288	446.415329901	2.02829360054e-26
187.298825288	419.561813276	2.15146051815e-26
187.298825288	608.772226383	1.79277364803e-26
187.298825288	647.735913221	1.78947394703e-26
187.298825288	689.193420944	1.782892753705e-26
187.298825288	733.304363364	1.779611239045e-26
187.298825288	780.238570171	1.779611239045e-26
187.298825288	939.846338541	1.78618031931e-26
187.298825288	830.176740787	1.779611239045e-26
187.298825288	883.31114007	1.782892753705e-26
187.298825288	1000.	1.78947394703e-26
199.286646771	225.613193053	3.936947498865e-26
199.286646771	212.041733418	4.176016284615e-26
199.286646771	240.053276585	3.711564934725e-26
199.286646771	271.765254275	3.28058807963e-26
199.286646771	289.159241389	3.08140641407e-26
199.286646771	327.358309289	2.72360185751e-26
199.286646771	307.666508376	2.89965508821e-26
199.286646771	255.417579173	3.486216409525e-26
199.286646771	348.310458705	2.562955002735e-26
199.286646771	474.987571473	1.90514528451e-26
199.286646771	370.603623615	2.41178361952e-26
199.286646771	419.561813276	2.143548037715e-26
199.286646771	572.152347971	1.796079433515e-26
199.286646771	394.323634	2.273713712195e-26
199.286646771	505.38854278	1.81604255035e-26
199.286646771	537.735289329	1.80603340918e-26
199.286646771	446.415329901	2.020834094175e-26
199.286646771	608.772226383	1.78947394703e-26
199.286646771	647.735913221	1.782892753705e-26
199.286646771	689.193420944	1.779611239045e-26
199.286646771	733.304363364	1.7763357642e-26
199.286646771	780.238570171	1.7763357642e-26
199.286646771	830.176740787	1.7763357642e-26
199.286646771	939.846338541	1.782892753705e-26
199.286646771	883.31114007	1.779611239045e-26
199.286646771	1000.	1.78947394703e-26
212.041733418	225.613193053	3.893670020105e-26
212.041733418	289.159241389	3.058782960455e-26
212.041733418	271.765254275	3.2505084732e-26
212.041733418	255.417579173	3.454251403565e-26
212.041733418	446.415329901	2.009696241855e-26
212.041733418	327.358309289	2.7085906919e-26
212.041733418	348.310458705	2.548829244265e-26
212.041733418	240.053276585	3.6707650072e-26
212.041733418	307.666508376	2.87836603913e-26
212.041733418	608.772226383	1.782892753705e-26
212.041733418	505.38854278	1.809363645005e-26
212.041733418	647.735913221	1.779611239045e-26
212.041733418	689.193420944	1.7763357642e-26
212.041733418	370.603623615	2.398491044015e-26
212.041733418	474.987571473	1.8981386838e-26
212.041733418	394.323634	2.261182110705e-26
212.041733418	537.735289329	1.799391314705e-26
212.041733418	572.152347971	1.78947394703e-26
212.041733418	733.304363364	1.77306631805e-26
212.041733418	419.561813276	2.131733845965e-26
212.041733418	780.238570171	1.77306631805e-26
212.041733418	830.176740787	1.77306631805e-26
212.041733418	883.31114007	1.7763357642e-26
212.041733418	1000.	1.78618031931e-26
212.041733418	939.846338541	1.779611239045e-26
225.613193053	289.159241389	3.03073707802e-26
225.613193053	271.765254275	3.220704665715e-26
225.613193053	240.053276585	3.63041357892e-26
225.613193053	255.417579173	3.422579483715e-26
225.613193053	446.415329901	1.998619775945e-26
225.613193053	370.603623615	2.385271730705e-26
225.613193053	307.666508376	2.851974393635e-26
225.613193053	505.38854278	1.799391314705e-26
225.613193053	348.310458705	2.530115932085e-26
225.613193053	572.152347971	1.782892753705e-26
225.613193053	394.323634	2.24871957729e-26
225.613193053	419.561813276	2.11998476828e-26
225.613193053	474.987571473	1.887677068765e-26
225.613193053	327.358309289	2.683755711095e-26
225.613193053	537.735289329	1.79277364803e-26
225.613193053	647.735913221	1.77306631805e-26
225.613193053	780.238570171	1.7698028895e-26
225.613193053	689.193420944	1.7698028895e-26
225.613193053	608.772226383	1.7763357642e-26
225.613193053	733.304363364	1.7698028895e-26
225.613193053	883.31114007	1.77306631805e-26
225.613193053	830.176740787	1.7698028895e-26
225.613193053	939.846338541	1.7763357642e-26
225.613193053	1000.	1.782892753705e-26
240.053276585	271.765254275	3.19117412838e-26
240.053276585	255.417579173	3.38495627158e-26
240.053276585	370.603623615	2.36775924546e-26
240.053276585	289.159241389	3.00294834738e-26
240.053276585	419.561813276	2.10830044578e-26
240.053276585	474.987571473	1.87727311305e-26
240.053276585	394.323634	2.232209647665e-26
240.053276585	446.415329901	1.987604358115e-26
240.053276585	307.666508376	2.83103541262e-26
240.053276585	647.735913221	1.766545467475e-26
240.053276585	537.735289329	1.782892753705e-26
240.053276585	348.310458705	2.51154001163e-26
240.053276585	327.358309289	2.664051778965e-26
240.053276585	505.38854278	1.79277364803e-26
240.053276585	608.772226383	1.7698028895e-26
240.053276585	733.304363364	1.76329404092e-26
240.053276585	689.193420944	1.766545467475e-26
240.053276585	780.238570171	1.76329404092e-26
240.053276585	830.176740787	1.766545467475e-26
240.053276585	572.152347971	1.7763357642e-26
240.053276585	883.31114007	1.7698028895e-26
240.053276585	939.846338541	1.77306631805e-26
240.053276585	1000.	1.779611239045e-26
255.417579173	271.765254275	3.16191435559e-26
255.417579173	307.666508376	2.805077740115e-26
255.417579173	289.159241389	2.97541441071e-26
255.417579173	327.358309289	2.639625174015e-26
255.417579173	505.38854278	1.782892753705e-26
255.417579173	419.561813276	2.09282146283e-26
255.417579173	647.735913221	1.760048598795e-26
255.417579173	370.603623615	2.35037533556e-26
255.417579173	474.987571473	1.86692649887e-26
255.417579173	537.735289329	1.7763357642e-26
255.417579173	348.310458705	2.488511782165e-26
255.417579173	608.772226383	1.76329404092e-26
255.417579173	830.176740787	1.76329404092e-26
255.417579173	883.31114007	1.766545467475e-26
255.417579173	780.238570171	1.760048598795e-26
255.417579173	394.323634	2.215820932695e-26
255.417579173	446.415329901	1.9766496519e-26
255.417579173	572.152347971	1.7698028895e-26
255.417579173	733.304363364	1.760048598795e-26
255.417579173	689.193420944	1.760048598795e-26
255.417579173	939.846338541	1.7698028895e-26
255.417579173	1000.	1.7763357642e-26
271.765254275	289.159241389	2.948132931825e-26
271.765254275	327.358309289	2.615422535825e-26
271.765254275	419.561813276	2.07745612541e-26
271.765254275	307.666508376	2.7742425074e-26
271.765254275	394.323634	2.199552542435e-26
271.765254275	348.310458705	2.465694697795e-26
271.765254275	537.735289329	1.766545467475e-26
271.765254275	608.772226383	1.756809130095e-26
271.765254275	370.603623615	2.32882481982e-26
271.765254275	505.38854278	1.77306631805e-26
271.765254275	572.152347971	1.760048598795e-26
271.765254275	446.415329901	1.96213723916e-26
271.765254275	689.193420944	1.753575623815e-26
271.765254275	474.987571473	1.85663691018e-26
271.765254275	733.304363364	1.753575623815e-26
271.765254275	647.735913221	1.753575623815e-26
271.765254275	780.238570171	1.753575623815e-26
271.765254275	939.846338541	1.766545467475e-26
271.765254275	883.31114007	1.760048598795e-26
271.765254275	830.176740787	1.756809130095e-26
271.765254275	1000.	1.77306631805e-26
289.159241389	307.666508376	2.748805567215e-26
289.159241389	370.603623615	2.307471900065e-26
289.159241389	394.323634	2.179384916025e-26
289.159241389	327.358309289	2.59144181084e-26
289.159241389	474.987571473	1.84300562194e-26
289.159241389	348.310458705	2.443086822535e-26
289.159241389	537.735289329	1.756809130095e-26
289.159241389	419.561813276	2.062203599135e-26
289.159241389	446.415329901	1.947731375455e-26
289.159241389	505.38854278	1.760048598795e-26
289.159241389	647.735913221	1.747126454655e-26
289.159241389	572.152347971	1.75034806899e-26
289.159241389	689.193420944	1.747126454655e-26
289.159241389	608.772226383	1.747126454655e-26
289.159241389	883.31114007	1.756809130095e-26
289.159241389	1000.	1.7698028895e-26
289.159241389	939.846338541	1.76329404092e-26
289.159241389	780.238570171	1.747126454655e-26
289.159241389	733.304363364	1.747126454655e-26
289.159241389	830.176740787	1.75034806899e-26
307.666508376	370.603623615	2.28631476454e-26
307.666508376	327.358309289	2.567680964355e-26
307.666508376	505.38854278	1.75034806899e-26
307.666508376	419.561813276	2.04329532076e-26
307.666508376	474.987571473	1.82947441359e-26
307.666508376	348.310458705	2.420686238155e-26
307.666508376	647.735913221	1.737497145405e-26
307.666508376	608.772226383	1.737497145405e-26
307.666508376	537.735289329	1.74391076989e-26
307.666508376	883.31114007	1.75034806899e-26
307.666508376	394.323634	2.159402205935e-26
307.666508376	780.238570171	1.74070100377e-26
307.666508376	830.176740787	1.747126454655e-26
307.666508376	733.304363364	1.74070100377e-26
307.666508376	446.415329901	1.933431278515e-26
307.666508376	939.846338541	1.756809130095e-26
307.666508376	689.193420944	1.737497145405e-26
307.666508376	572.152347971	1.74070100377e-26
307.666508376	1000.	1.76329404092e-26
327.358309289	348.310458705	2.398491044015e-26
327.358309289	370.603623615	2.26535161811e-26
327.358309289	419.561813276	2.024560411785e-26
327.358309289	474.987571473	1.81604255035e-26
327.358309289	446.415329901	1.915703709405e-26
327.358309289	394.323634	2.139602716665e-26
327.358309289	537.735289329	1.731107108475e-26
327.358309289	647.735913221	1.727920908215e-26
327.358309289	689.193420944	1.731107108475e-26
327.358309289	608.772226383	1.727920908215e-26
327.358309289	572.152347971	1.731107108475e-26
327.358309289	780.238570171	1.734299183925e-26
327.358309289	505.38854278	1.737497145405e-26
327.358309289	939.846338541	1.753575623815e-26
327.358309289	883.31114007	1.74391076989e-26
327.358309289	1000.	1.760048598795e-26
327.358309289	733.304363364	1.731107108475e-26
327.358309289	830.176740787	1.74070100377e-26
348.310458705	370.603623615	2.24044940477e-26
348.310458705	394.323634	2.11998476828e-26
348.310458705	419.561813276	2.005997282585e-26
348.310458705	446.415329901	1.901638757175e-26
348.310458705	505.38854278	1.72156609005e-26
348.310458705	572.152347971	1.718397450575e-26
348.310458705	474.987571473	1.799391314705e-26
348.310458705	733.304363364	1.72474057234e-26
348.310458705	608.772226383	1.718397450575e-26
348.310458705	537.735289329	1.718397450575e-26
348.310458705	780.238570171	1.727920908215e-26
348.310458705	689.193420944	1.72156609005e-26
348.310458705	939.846338541	1.747126454655e-26
348.310458705	1000.	1.753575623815e-26
348.310458705	647.735913221	1.718397450575e-26
348.310458705	883.31114007	1.74070100377e-26
348.310458705	830.176740787	1.734299183925e-26
370.603623615	394.323634	2.096680521575e-26
370.603623615	419.561813276	1.983946060205e-26
370.603623615	446.415329901	1.88073471135e-26
370.603623615	474.987571473	1.78618031931e-26
370.603623615	505.38854278	1.70892648159e-26
370.603623615	537.735289329	1.705781106025e-26
370.603623615	608.772226383	1.705781106025e-26
370.603623615	572.152347971	1.705781106025e-26
370.603623615	647.735913221	1.70892648159e-26
370.603623615	689.193420944	1.712077657065e-26
370.603623615	733.304363364	1.715234643155e-26
370.603623615	780.238570171	1.718397450575e-26
370.603623615	830.176740787	1.72474057234e-26
370.603623615	883.31114007	1.731107108475e-26
370.603623615	939.846338541	1.74070100377e-26
370.603623615	1000.	1.75034806899e-26
394.323634	419.561813276	1.96213723916e-26
394.323634	446.415329901	1.863490315365e-26
394.323634	474.987571473	1.766545467475e-26
394.323634	505.38854278	1.693257389725e-26
394.323634	537.735289329	1.693257389725e-26
394.323634	572.152347971	1.693257389725e-26
394.323634	647.735913221	1.69637967218e-26
394.323634	608.772226383	1.693257389725e-26
394.323634	689.193420944	1.699507711965e-26
394.323634	780.238570171	1.712077657065e-26
394.323634	830.176740787	1.718397450575e-26
394.323634	733.304363364	1.705781106025e-26
394.323634	883.31114007	1.72474057234e-26
394.323634	939.846338541	1.734299183925e-26
394.323634	1000.	1.74391076989e-26
419.561813276	446.415329901	1.84300562194e-26
419.561813276	474.987571473	1.75034806899e-26
419.561813276	505.38854278	1.677731967265e-26
419.561813276	537.735289329	1.677731967265e-26
419.561813276	572.152347971	1.677731967265e-26
419.561813276	608.772226383	1.68082562161e-26
419.561813276	689.193420944	1.69014085401e-26
419.561813276	647.735913221	1.6839249805e-26
419.561813276	733.304363364	1.69637967218e-26
419.561813276	830.176740787	1.70892648159e-26
419.561813276	883.31114007	1.718397450575e-26
419.561813276	939.846338541	1.727920908215e-26
419.561813276	780.238570171	1.7026415197e-26
419.561813276	1000.	1.737497145405e-26
446.415329901	474.987571473	1.727920908215e-26
446.415329901	505.38854278	1.659289250005e-26
446.415329901	537.735289329	1.6623488969e-26
446.415329901	572.152347971	1.665414185625e-26
446.415329901	647.735913221	1.671561730225e-26
446.415329901	689.193420944	1.677731967265e-26
446.415329901	608.772226383	1.668485126595e-26
446.415329901	733.304363364	1.6839249805e-26
446.415329901	830.176740787	1.699507711965e-26
446.415329901	780.238570171	1.693257389725e-26
446.415329901	883.31114007	1.70892648159e-26
446.415329901	939.846338541	1.718397450575e-26
446.415329901	1000.	1.727920908215e-26
474.987571473	505.38854278	1.64104926705e-26
474.987571473	537.735289329	1.64407528032e-26
474.987571473	572.152347971	1.650144056605e-26
474.987571473	608.772226383	1.653186840215e-26
474.987571473	647.735913221	1.659289250005e-26
474.987571473	689.193420944	1.665414185625e-26
474.987571473	733.304363364	1.67464400696e-26
474.987571473	780.238570171	1.68082562161e-26
474.987571473	883.31114007	1.699507711965e-26
474.987571473	830.176740787	1.69014085401e-26
474.987571473	939.846338541	1.712077657065e-26
474.987571473	1000.	1.72156609005e-26
505.38854278	537.735289329	1.626002539185e-26
505.38854278	572.152347971	1.632004603545e-26
505.38854278	608.772226383	1.63802882333e-26
505.38854278	647.735913221	1.64710687341e-26
505.38854278	689.193420944	1.653186840215e-26
505.38854278	733.304363364	1.6623488969e-26
505.38854278	830.176740787	1.68082562161e-26
505.38854278	780.238570171	1.671561730225e-26
505.38854278	939.846338541	1.7026415197e-26
505.38854278	883.31114007	1.69014085401e-26
505.38854278	1000.	1.715234643155e-26
537.735289329	572.152347971	1.61406455111e-26
537.735289329	608.772226383	1.62300978981e-26
537.735289329	647.735913221	1.632004603545e-26
537.735289329	689.193420944	1.64104926705e-26
537.735289329	733.304363364	1.650144056605e-26
537.735289329	780.238570171	1.659289250005e-26
537.735289329	883.31114007	1.68082562161e-26
537.735289329	830.176740787	1.671561730225e-26
537.735289329	1000.	1.705781106025e-26
537.735289329	939.846338541	1.693257389725e-26
572.152347971	608.772226383	1.6051686142e-26
572.152347971	647.735913221	1.617040805905e-26
572.152347971	689.193420944	1.626002539185e-26
572.152347971	733.304363364	1.63802882333e-26
572.152347971	780.238570171	1.64710687341e-26
572.152347971	883.31114007	1.671561730225e-26
572.152347971	939.846338541	1.6839249805e-26
572.152347971	830.176740787	1.659289250005e-26
572.152347971	1000.	1.69637967218e-26
608.772226383	647.735913221	1.59926524523e-26
608.772226383	689.193420944	1.61109377428e-26
608.772226383	733.304363364	1.62300978981e-26
608.772226383	780.238570171	1.635013938905e-26
608.772226383	830.176740787	1.64710687341e-26
608.772226383	939.846338541	1.67464400696e-26
608.772226383	883.31114007	1.659289250005e-26
608.772226383	1000.	1.687030054455e-26
647.735913221	689.193420944	1.59632170736e-26
647.735913221	733.304363364	1.60812846533e-26
647.735913221	780.238570171	1.62300978981e-26
647.735913221	830.176740787	1.635013938905e-26
647.735913221	883.31114007	1.650144056605e-26
647.735913221	939.846338541	1.665414185625e-26
647.735913221	1000.	1.677731967265e-26
689.193420944	733.304363364	1.59632170736e-26
689.193420944	780.238570171	1.60812846533e-26
689.193420944	883.31114007	1.63802882333e-26
689.193420944	830.176740787	1.62300978981e-26
689.193420944	939.846338541	1.653186840215e-26
689.193420944	1000.	1.668485126595e-26
733.304363364	780.238570171	1.59632170736e-26
733.304363364	830.176740787	1.61109377428e-26
733.304363364	939.846338541	1.64407528032e-26
733.304363364	1000.	1.659289250005e-26
733.304363364	883.31114007	1.626002539185e-26
780.238570171	883.31114007	1.617040805905e-26
780.238570171	830.176740787	1.602214210845e-26
780.238570171	939.846338541	1.632004603545e-26
780.238570171	1000.	1.650144056605e-26
830.176740787	939.846338541	1.62300978981e-26
830.176740787	883.31114007	1.60812846533e-26
830.176740787	1000.	1.64104926705e-26
883.31114007	1000.	1.632004603545e-26
883.31114007	939.846338541	1.617040805905e-26
939.846338541	1000.	1.626002539185e-26
